SMBH binary candidate PKS J2134-0153: Possible multi-band periodic variability and inter-band time lags

Studying the periodic flux-variation behavior of blazars is vital for probing supermassive black hole binaries and the kinematics of relativistic jets. In this work, we report the detection of the multi-band possible periodic variations of the blazar PKS J2134-0153, including the infrared ($1.6(\pm0.4)\times 10^3$ days) and optical ($1.8(\pm1)\times 10^3$ days). The periods in the infrared and optical bands are statistically consistent with the period in the radio band ($P_{\mathrm{Radio}}$$ = 1760\pm33$ days, obtained from our previous work). Moreover, flux variations in different bands are correlated with evident inter-band time delays, and the time lags of infrared and optical emission with respect to radio emission are $(3.3\pm2.3)\times10^{2}$ days and $(3.0\pm2.3)\times10^{2}$ days, respectively. The cross-correlations indicate a common origin of radio, infrared, and optical emission. The relative positions between emission regions of infrared and optical emission to radio emission are estimated according to the time lags, i.e., $0.37\pm0.26$ pc and $0.33\pm0.26$ pc. The relative distances seem to be quantitatively consistent with the theoretical prediction.

==> J2134-0153_code/4FGL_J2134.2-0154_daily_2023_4_10.csv <==
Date(UTC),Julian Date,MET,TS,Photon Flux [0.1-100 GeV](photons cm-2 s-1),Photon Flux Error(photons cm-2 s-1),Photon Index,Photon Index Error,Sun Distance,Fit Tolerance,MINUIT Return Code,Analysis Log
Aug 12 2008,2454691,240235201,10.9,5.83E-08,2.95E-08,-2.3,-,166.65,1.00E-08,0,bin3.log
Oct 05 2008,2454745,244900801,6,6.21E-08,3.42E-08,-2.3,-,131.87,1.00E-08,0,bin21.log
Oct 14 2008,2454754,245678401,4.59,5.46E-08,3.20E-08,-2.3,-,123.35,1.00E-08,0,bin24.log
Dec 04 2008,2454805,250084801,14.11,5.44E-08,2.79E-08,-2.3,-,71.32,1.00E-08,0,bin41.log
Dec 07 2008,2454808,250344001,6.75,3.94E-08,2.48E-08,-2.3,-,68.17,1.00E-08,0,bin42.log
Mar 04 2009,2454896,257860801,12.31,6.71E-08,3.91E-08,-2.3,-,22.08,1.00E-08,0,bin71.log
Mar 10 2009,2454902,258379201,5.45,3.16E-08,2.89E-08,-2.3,-,27.35,1.00E-08,0,bin73.log
Apr 18 2009,2454941,261748801,8.15,8.31E-08,4.15E-08,-2.3,-,64.15,1.00E-08,0,bin86.log
Jun 29 2009,2455012,267969601,5.46,3.47E-08,2.31E-08,-2.3,-,134.1,1.00E-08,0,bin110.log
Aug 01 2009,2455045,270820801,9.27,7.92E-08,4.75E-08,-2.3,-,161.31,1.00E-08,0,bin121.log
Aug 22 2009,2455066,272635201,6.46,3.74E-08,2.49E-08,-2.3,-,166.03,1.00E-08,0,bin128.log
Aug 31 2009,2455075,273412801,14.4,8.07E-08,4.02E-08,-2.3,-,161.34,1.00E-08,0,bin131.log
Sep 03 2009,2455078,273672001,6.58,3.73E-08,2.98E-08,-2.3,-,159.29,1.00E-08,0,bin132.log
Sep 12 2009,2455087,274449601,5.26,9.10E-08,5.82E-08,-2.3,-,152.36,1.00E-08,0,bin135.log
Sep 24 2009,2455099,275486401,4.78,2.65E-08,2.69E-08,-2.3,-,142.11,1.00E-08,0,bin139.log
Sep 27 2009,2455102,275745601,6.4,9.52E-08,5.22E-08,-2.3,-,139.42,1.00E-08,0,bin140.log
Oct 06 2009,2455111,276523201,4.45,4.04E-08,3.16E-08,-2.3,-,131.16,1.00E-08,0,bin143.log
Dec 02 2009,2455168,281448001,4.39,2.11E-08,1.98E-08,-2.3,-,73.68,1.00E-08,0,bin162.log
Dec 23 2009,2455189,283262401,6.48,1.04E-07,5.24E-08,-2.3,-,51.76,1.00E-08,0,bin169.log
Feb 27 2010,2455254,288964801,4.92,3.65E-08,3.17E-08,-2.3,-,17.73,1.00E-08,0,bin191.log
Mar 05 2010,2455262,289483201,5.14,3.40E-08,3.31E-08,-2.3,-,22.73,1.00E-08,0,bin193.log
Mar 26 2010,2455283,291297601,11.99,5.46E-08,2.86E-08,-2.3,-,41.87,1.00E-08,0,bin200.log
May 01 2010,2455319,294408001,6.13,8.70E-08,5.68E-08,-2.3,-,76.65,1.00E-08,0,bin212.log
May 10 2010,2455328,295185601,5.47,5.55E-08,3.94E-08,-2.3,-,85.53,1.00E-08,0,bin215.log
May 13 2010,2455331,295444801,5.25,3.13E-08,2.45E-08,-2.3,-,88.49,1.00E-08,0,bin216.log
May 19 2010,2455337,295963201,15.32,7.91E-08,4.00E-08,-2.3,-,94.42,1.00E-08,0,bin218.log
Jul 09 2010,2455388,300369601,5.02,5.12E-08,3.07E-08,-2.3,-,142.85,1.00E-08,0,bin235.log
Aug 05 2010,2455415,302702401,7.55,8.79E-08,5.05E-08,-2.3,-,163.59,1.00E-08,0,bin244.log
Aug 26 2010,2455436,304516801,13.01,7.69E-08,3.61E-08,-2.3,-,164.41,1.00E-08,0,bin251.log
Sep 01 2010,2455441,305035201,4.5,2.82E-08,2.74E-08,-2.3,-,160.84,1.00E-08,0,bin253.log
Oct 10 2010,2455480,308404801,5.24,2.80E-08,2.78E-08,-2.3,-,127.63,1.00E-08,0,bin266.log
Oct 25 2010,2455495,309700801,6.53,3.93E-08,2.84E-08,-2.3,-,113.08,1.00E-08,0,bin271.log
Dec 15 2010,2455546,314107201,7.03,7.40E-08,4.13E-08,-2.3,-,60.3,1.00E-08,0,bin288.log
Dec 30 2010,2455561,315403201,7.02,4.73E-08,3.09E-08,-2.3,-,44.86,1.00E-08,0,bin293.log
Mar 27 2011,2455650,322920001,5.16,3.72E-08,2.13E-08,-2.3,-,42.58,1.00E-08,0,bin322.log
Apr 20 2011,2455673,324993601,9.83,5.80E-08,3.85E-08,-2.3,-,65.63,1.00E-08,0,bin330.log
Apr 29 2011,2455682,325771201,21.48,1.16E-07,5.01E-08,-2.3,-,74.44,1.00E-08,0,bin333.log
May 11 2011,2455694,326808001,5.37,8.09E-08,4.58E-08,-2.3,-,86.28,1.00E-08,0,bin337.log
May 14 2011,2455697,327067201,4.02,7.99E-08,4.71E-08,-2.3,-,89.24,1.00E-08,0,bin338.log
May 17 2011,2455700,327326401,6.06,7.33E-08,4.40E-08,-2.3,-,92.21,1.00E-08,0,bin339.log
Jun 22 2011,2455736,330436801,14.72,1.27E-07,5.36E-08,-2.3,-,127.16,1.00E-08,0,bin351.log
Sep 02 2011,2455807,336657601,8.02,4.40E-08,4.01E-08,-2.3,-,160.32,1.00E-08,0,bin375.log
Sep 23 2011,2455828,338472001,5.03,9.15E-08,5.15E-08,-2.3,-,143.42,1.00E-08,0,bin382.log
Oct 23 2011,2455859,341064001,5.58,4.07E-08,3.53E-08,-2.3,-,115.29,1.00E-08,0,bin392.log
Jan 24 2012,2455951,349099201,4.67,7.78E-08,5.80E-08,-2.3,-,21.12,1.00E-08,0,bin423.log
Feb 23 2012,2455980,351691201,11.87,7.04E-08,3.42E-08,-2.3,-,14.36,1.00E-08,0,bin433.log
Feb 29 2012,2455986,352209601,4.48,5.65E-08,4.16E-08,-2.3,-,18.95,1.00E-08,0,bin435.log
Mar 03 2012,2455991,352468801,8.38,7.48E-08,4.74E-08,-2.3,-,21.46,1.00E-08,0,bin436.log
Mar 24 2012,2456012,354283201,4.3,9.86E-08,7.99E-08,-2.3,-,40.47,1.00E-08,0,bin443.log
Apr 14 2012,2456032,356097601,4.66,1.77E-08,1.72E-08,-2.3,-,60.53,1.00E-08,0,bin450.log
May 11 2012,2456060,358430401,6.44,7.84E-08,5.02E-08,-2.3,-,87.03,1.00E-08,0,bin459.log
May 20 2012,2456069,359208001,10.66,4.30E-08,3.10E-08,-2.3,-,95.92,1.00E-08,0,bin462.log
May 26 2012,2456075,359726401,7.47,6.17E-08,3.47E-08,-2.3,-,101.84,1.00E-08,0,bin464.log
May 29 2012,2456078,359985601,4.46,4.18E-08,3.22E-08,-2.3,-,104.78,1.00E-08,0,bin465.log
Jul 07 2012,2456117,363355201,21.18,1.74E-07,6.40E-08,-2.3,-,141.55,1.00E-08,0,bin478.log
Jul 10 2012,2456120,363614401,14.09,1.08E-07,4.81E-08,-2.3,-,144.18,1.00E-08,0,bin479.log
Jul 13 2012,2456123,363873601,79.02,3.28E-07,6.80E-08,-2.3,-,146.76,1.00E-08,0,bin480.log
Jul 16 2012,2456126,364132801,47.14,2.56E-07,6.40E-08,-2.3,-,149.3,1.00E-08,0,bin481.log
Jul 19 2012,2456129,364392001,60.75,2.69E-07,6.60E-08,-2.3,-,151.78,1.00E-08,0,bin482.log
Jul 22 2012,2456132,364651201,15.86,1.09E-07,4.70E-08,-2.3,-,154.19,1.00E-08,0,bin483.log
Jul 25 2012,2456135,364910401,65.27,2.25E-07,5.60E-08,-2.3,-,156.52,1.00E-08,0,bin484.log
Jul 28 2012,2456138,365169601,42.89,1.91E-07,5.00E-08,-2.3,-,158.75,1.00E-08,0,bin485.log
Aug 03 2012,2456143,365688001,10.72,6.25E-08,3.14E-08,-2.3,-,162.74,1.00E-08,0,bin487.log
Aug 15 2012,2456155,366724801,53.11,2.67E-07,7.20E-08,-2.3,-,167.08,1.00E-08,0,bin491.log
Aug 18 2012,2456158,366984001,60.8,3.38E-07,8.20E-08,-2.3,-,166.94,1.00E-08,0,bin492.log
Aug 21 2012,2456161,367243201,109.6,4.55E-07,8.80E-08,-2.3,-,166.27,1.00E-08,0,bin493.log
Aug 24 2012,2456164,367502401,50.87,2.58E-07,6.70E-08,-2.3,-,165.12,1.00E-08,0,bin494.log
Aug 27 2012,2456167,367761601,7.75,9.73E-08,5.25E-08,-2.3,-,163.61,1.00E-08,0,bin495.log
Aug 30 2012,2456170,368020801,7.7,1.22E-07,6.17E-08,-2.3,-,161.81,1.00E-08,0,bin496.log
Sep 05 2012,2456175,368539201,9.1,9.37E-08,4.92E-08,-2.3,-,157.63,1.00E-08,0,bin498.log
Sep 17 2012,2456187,369576001,10,7.69E-08,3.78E-08,-2.3,-,147.96,1.00E-08,0,bin502.log
Sep 20 2012,2456190,369835201,11.57,9.18E-08,3.91E-08,-2.3,-,145.38,1.00E-08,0,bin503.log
Oct 02 2012,2456203,370872001,10.05,9.84E-08,4.87E-08,-2.3,-,134.62,1.00E-08,0,bin507.log
Oct 29 2012,2456230,373204801,16.94,7.00E-08,3.79E-08,-2.3,-,108.57,1.00E-08,0,bin516.log
Nov 04 2012,2456235,373723201,4.4,6.50E-08,4.04E-08,-2.3,-,102.51,1.00E-08,0,bin518.log
Dec 01 2012,2456263,376056001,4.48,6.42E-08,5.04E-08,-2.3,-,74.45,1.00E-08,0,bin527.log
Feb 02 2013,2456325,381499201,5.02,1.92E-08,1.95E-08,-2.3,-,13.42,1.00E-08,0,bin548.log
Apr 09 2013,2456393,387201601,5.18,2.39E-08,2.31E-08,-2.3,-,55.47,1.00E-08,0,bin570.log
Apr 30 2013,2456414,389016001,12.39,7.38E-08,3.58E-08,-2.3,-,75.93,1.00E-08,0,bin577.log
May 06 2013,2456420,389534401,6.78,9.33E-08,4.69E-08,-2.3,-,81.85,1.00E-08,0,bin579.log
May 15 2013,2456429,390312001,6.43,4.43E-08,2.82E-08,-2.3,-,90.74,1.00E-08,0,bin582.log
May 27 2013,2456441,391348801,7.4,3.24E-08,2.90E-08,-2.3,-,102.58,1.00E-08,0,bin586.log
Aug 04 2013,2456509,397310401,5.27,6.39E-08,3.93E-08,-2.3,-,163.18,1.00E-08,0,bin609.log
Aug 13 2013,2456518,398088001,5.65,4.97E-08,3.42E-08,-2.3,-,166.82,1.00E-08,0,bin612.log
Aug 19 2013,2456524,398606401,34.22,9.32E-08,2.68E-08,-2.3,-,166.82,1.00E-08,0,bin614.log
Aug 25 2013,2456530,399124801,5.77,4.61E-08,2.42E-08,-2.3,-,164.77,1.00E-08,0,bin616.log
Sep 03 2013,2456539,399902401,4.09,2.72E-08,1.98E-08,-2.3,-,159.27,1.00E-08,0,bin619.log
Sep 12 2013,2456548,400680001,11.18,1.26E-07,5.65E-08,-2.3,-,152.34,1.00E-08,0,bin622.log
Oct 30 2013,2456596,404827201,19.48,1.26E-07,5.79E-08,-2.3,-,107.81,1.00E-08,0,bin638.log
Mar 05 2014,2456723,415713601,4,8.41E-08,6.10E-08,-2.3,-,22.76,1.00E-08,0,bin680.log
Apr 10 2014,2456759,418824001,12.34,9.85E-08,5.92E-08,-2.3,-,56.19,1.00E-08,0,bin692.log
May 19 2014,2456798,422193601,5.7,7.09E-08,5.94E-08,-2.3,-,94.45,1.00E-08,0,bin705.log
Aug 26 2014,2456897,430747201,7.98,6.15E-08,3.41E-08,-2.3,-,164.4,1.00E-08,0,bin738.log
Sep 10 2014,2456911,432043201,4.28,6.06E-08,5.63E-08,-2.3,-,154.14,1.00E-08,0,bin743.log
Apr 17 2015,2457131,450964801,7.72,8.54E-08,4.65E-08,-2.3,-,62.74,1.00E-08,0,bin816.log
May 05 2015,2457149,452520001,12.81,3.86E-08,2.41E-08,-2.3,-,80.38,1.00E-08,0,bin822.log
Jun 07 2015,2457182,455371201,4.32,6.01E-08,3.96E-08,-2.3,-,112.86,1.00E-08,0,bin833.log
Jun 10 2015,2457185,455630401,12.02,1.21E-07,5.05E-08,-2.3,-,115.76,1.00E-08,0,bin834.log
Jul 25 2015,2457230,459518401,5.92,8.61E-08,5.12E-08,-2.3,-,155.97,1.00E-08,0,bin849.log
Sep 08 2015,2457274,463406401,6.26,8.70E-08,5.43E-08,-2.3,-,155.9,1.00E-08,0,bin864.log
Sep 11 2015,2457277,463665601,4.14,3.48E-08,3.49E-08,-2.3,-,153.54,1.00E-08,0,bin865.log
Sep 23 2015,2457289,464702401,5.53,6.44E-08,4.12E-08,-2.3,-,143.39,1.00E-08,0,bin869.log
Nov 28 2015,2457355,470404801,6.22,5.57E-08,3.40E-08,-2.3,-,78.37,1.00E-08,0,bin891.log
Feb 08 2016,2457426,476625601,11.12,8.98E-08,6.08E-08,-2.3,-,10.64,1.00E-08,0,bin915.log
Mar 18 2016,2457467,479995201,7.32,6.53E-08,4.13E-08,-2.3,-,34.91,1.00E-08,0,bin928.log
Jun 01 2016,2457541,486475201,6.59,3.01E-08,2.48E-08,-2.3,-,107.75,1.00E-08,0,bin953.log
Jun 25 2016,2457565,488548801,6.14,3.75E-08,2.36E-08,-2.3,-,130.69,1.00E-08,0,bin961.log
Jun 28 2016,2457568,488808001,4.2,3.97E-08,2.68E-08,-2.3,-,133.46,1.00E-08,0,bin962.log
Jul 07 2016,2457578,489585601,4.75,3.52E-08,2.61E-08,-2.3,-,141.57,1.00E-08,0,bin965.log
Aug 21 2016,2457622,493473601,4.56,2.97E-08,2.64E-08,-2.3,-,166.26,1.00E-08,0,bin980.log
Aug 30 2016,2457631,494251201,4.78,3.61E-08,2.95E-08,-2.3,-,161.79,1.00E-08,0,bin983.log
Sep 26 2016,2457657,496584001,9.73,1.15E-07,6.18E-08,-2.3,-,140.05,1.00E-08,0,bin992.log
Oct 11 2016,2457673,497880001,4.17,6.34E-08,4.13E-08,-2.3,-,126.17,1.00E-08,0,bin997.log
Dec 04 2016,2457727,502545601,8.17,6.01E-08,3.84E-08,-2.3,-,71.27,1.00E-08,0,bin1015.log
Dec 10 2016,2457733,503064001,4.24,6.30E-08,4.34E-08,-2.3,-,64.97,1.00E-08,0,bin1017.log
Dec 31 2016,2457754,504878401,18.48,8.43E-08,3.13E-08,-2.3,-,43.31,1.00E-08,0,bin1024.log
Jan 03 2017,2457756,505137601,8.21,5.83E-08,2.96E-08,-2.3,-,40.3,1.00E-08,0,bin1025.log
Jan 06 2017,2457759,505396801,4.31,6.39E-08,4.77E-08,-2.3,-,37.32,1.00E-08,0,bin1026.log
Jan 09 2017,2457762,505656001,13.78,1.38E-07,5.90E-08,-2.3,-,34.38,1.00E-08,0,bin1027.log
May 03 2017,2457878,515505601,5.46,6.15E-08,4.11E-08,-2.3,-,78.91,1.00E-08,0,bin1065.log
May 18 2017,2457893,516801601,5.83,4.07E-08,2.93E-08,-2.3,-,93.73,1.00E-08,0,bin1070.log
Jun 02 2017,2457907,518097601,5.16,2.74E-08,2.47E-08,-2.3,-,108.49,1.00E-08,0,bin1075.log
Jun 14 2017,2457919,519134401,8.46,1.03E-07,5.64E-08,-2.3,-,120.1,1.00E-08,0,bin1079.log
Jun 20 2017,2457925,519652801,8.88,8.58E-08,4.57E-08,-2.3,-,125.79,1.00E-08,0,bin1081.log
Jun 23 2017,2457928,519912001,14.94,1.04E-07,5.27E-08,-2.3,-,128.61,1.00E-08,0,bin1082.log
Jun 26 2017,2457931,520171201,15.08,9.98E-08,4.07E-08,-2.3,-,131.39,1.00E-08,0,bin1083.log
Jul 17 2017,2457953,521985601,4.35,2.90E-08,2.66E-08,-2.3,-,149.96,1.00E-08,0,bin1090.log
Aug 10 2017,2457976,524059201,8.37,6.55E-08,4.25E-08,-2.3,-,166.03,1.00E-08,0,bin1098.log
Aug 16 2017,2457982,524577601,7.5,6.79E-08,4.23E-08,-2.3,-,167.1,1.00E-08,0,bin1100.log
Aug 19 2017,2457985,524836801,5.38,6.28E-08,3.97E-08,-2.3,-,166.82,1.00E-08,0,bin1101.log
Sep 09 2017,2458006,526651201,5.78,6.00E-08,4.00E-08,-2.3,-,154.72,1.00E-08,0,bin1108.log
Sep 15 2017,2458012,527169601,6.79,6.07E-08,3.45E-08,-2.3,-,149.83,1.00E-08,0,bin1110.log
Sep 24 2017,2458021,527947201,5.28,7.18E-08,4.45E-08,-2.3,-,142.06,1.00E-08,0,bin1113.log
Oct 15 2017,2458042,529761601,25.52,1.39E-07,4.92E-08,-2.3,-,122.57,1.00E-08,0,bin1120.log
Oct 18 2017,2458045,530020801,44.76,2.22E-07,6.10E-08,-2.3,-,119.66,1.00E-08,0,bin1121.log
Oct 21 2017,2458048,530280001,28.33,1.29E-07,4.84E-08,-2.3,-,116.73,1.00E-08,0,bin1122.log
Oct 24 2017,2458051,530539201,20.02,1.25E-07,4.75E-08,-2.3,-,113.78,1.00E-08,0,bin1123.log
Oct 27 2017,2458054,530798401,14.61,1.00E-07,4.53E-08,-2.3,-,110.79,1.00E-08,0,bin1124.log
Nov 02 2017,2458060,531316801,4.84,4.64E-08,3.48E-08,-2.3,-,104.76,1.00E-08,0,bin1126.log
Nov 08 2017,2458066,531835201,12.09,9.72E-08,4.80E-08,-2.3,-,98.65,1.00E-08,0,bin1128.log
Nov 23 2017,2458081,533131201,5.43,6.59E-08,5.21E-08,-2.3,-,83.08,1.00E-08,0,bin1133.log
Nov 26 2017,2458084,533390401,6.66,8.85E-08,5.75E-08,-2.3,-,79.93,1.00E-08,0,bin1134.log
Dec 11 2017,2458099,534686401,5.92,6.79E-08,3.92E-08,-2.3,-,64.18,1.00E-08,0,bin1139.log
Dec 20 2017,2458108,535464001,12.64,1.15E-07,5.49E-08,-2.3,-,54.8,1.00E-08,0,bin1142.log
Jan 04 2018,2458122,536760001,13.35,1.10E-07,5.35E-08,-2.3,-,39.55,1.00E-08,0,bin1147.log
Jan 07 2018,2458125,537019201,5.28,1.11E-07,6.42E-08,-2.3,-,36.58,1.00E-08,0,bin1148.log
Jan 10 2018,2458128,537278401,7.67,6.33E-08,4.45E-08,-2.3,-,33.65,1.00E-08,0,bin1149.log
Jan 16 2018,2458134,537796801,10.22,1.18E-07,5.65E-08,-2.3,-,27.92,1.00E-08,0,bin1151.log
Feb 12 2018,2458161,540129601,4.59,6.32E-08,4.44E-08,-2.3,-,9.87,1.00E-08,0,bin1160.log
Apr 16 2018,2458226,545572801,4.9,2.52E-07,1.70E-07,-2.3,-,62.03,1.00E-08,0,bin1181.log
Jun 06 2018,2458277,549979201,5.6,7.19E-08,4.13E-08,-2.3,-,112.15,1.00E-08,0,bin1198.log
Jun 09 2018,2458280,550238401,8.17,4.63E-08,3.03E-08,-2.3,-,115.06,1.00E-08,0,bin1199.log
Jul 06 2018,2458307,552571201,7.7,6.74E-08,4.34E-08,-2.3,-,140.25,1.00E-08,0,bin1208.log
Jul 21 2018,2458322,553867201,13.61,2.00E-07,8.80E-08,-2.3,-,153.03,1.00E-08,0,bin1213.log
Jul 24 2018,2458325,554126401,4.66,4.42E-08,3.57E-08,-2.3,-,155.4,1.00E-08,0,bin1214.log
Sep 07 2018,2458369,558014401,6.6,3.20E-08,2.18E-08,-2.3,-,156.47,1.00E-08,0,bin1229.log
Oct 25 2018,2458417,562161601,5.09,5.22E-08,3.71E-08,-2.3,-,113.03,1.00E-08,0,bin1245.log
Oct 31 2018,2458423,562680001,4.08,7.63E-08,5.21E-08,-2.3,-,107.03,1.00E-08,0,bin1247.log
Nov 12 2018,2458435,563716801,5.38,6.51E-08,3.69E-08,-2.3,-,94.78,1.00E-08,0,bin1251.log
Nov 30 2018,2458453,565272001,5.84,5.39E-08,3.80E-08,-2.3,-,75.99,1.00E-08,0,bin1257.log
Dec 27 2018,2458480,567604801,7,5.48E-08,3.74E-08,-2.3,-,47.86,1.00E-08,0,bin1266.log
Jan 11 2019,2458495,568900801,5.4,4.46E-08,3.64E-08,-2.3,-,32.92,1.00E-08,0,bin1271.log
Jan 17 2019,2458501,569419201,6.23,4.92E-08,3.80E-08,-2.3,-,27.21,1.00E-08,0,bin1273.log
Feb 01 2019,2458515,570715201,4.38,1.35E-07,8.78E-08,-2.3,-,14.43,1.00E-08,0,bin1278.log
May 08 2019,2458613,579009601,6.47,2.50E-08,2.35E-08,-2.3,-,83.37,1.00E-08,0,bin1310.log
Aug 12 2019,2458709,587304001,4.48,6.98E-08,4.68E-08,-2.3,-,166.49,1.00E-08,0,bin1342.log
Oct 05 2019,2458763,591969601,4.83,3.09E-08,2.91E-08,-2.3,-,132.5,1.00E-08,0,bin1360.log
Jun 16 2020,2459017,614001601,9.51,5.71E-08,3.45E-08,-2.3,-,122.26,1.00E-08,0,bin1445.log
Jun 25 2020,2459026,614779201,7.81,1.17E-07,5.64E-08,-2.3,-,130.72,1.00E-08,0,bin1448.log
Jul 04 2020,2459036,615556801,4.64,5.93E-08,3.82E-08,-2.3,-,138.93,1.00E-08,0,bin1451.log
Jul 07 2020,2459039,615816001,4.4,9.15E-08,5.61E-08,-2.3,-,141.6,1.00E-08,0,bin1452.log
Jul 13 2020,2459045,616334401,6.41,8.96E-08,5.81E-08,-2.3,-,146.81,1.00E-08,0,bin1454.log
Aug 03 2020,2459065,618148801,8.62,7.78E-08,5.16E-08,-2.3,-,162.77,1.00E-08,0,bin1461.log
Aug 09 2020,2459071,618667201,14.72,1.80E-07,7.10E-08,-2.3,-,165.76,1.00E-08,0,bin1463.log
Sep 14 2020,2459106,621777601,4.59,4.27E-08,2.85E-08,-2.3,-,150.44,1.00E-08,0,bin1475.log
Oct 08 2020,2459131,623851201,5.7,5.76E-08,4.30E-08,-2.3,-,128.98,1.00E-08,0,bin1483.log
Oct 20 2020,2459143,624888001,6.8,1.00E-07,5.45E-08,-2.3,-,117.45,1.00E-08,0,bin1487.log
Oct 26 2020,2459149,625406401,4.72,8.40E-08,5.03E-08,-2.3,-,111.52,1.00E-08,0,bin1489.log
Nov 25 2020,2459178,627998401,4.45,3.80E-08,2.79E-08,-2.3,-,80.7,1.00E-08,0,bin1499.log
Dec 25 2020,2459209,630590401,6.88,3.62E-08,2.98E-08,-2.3,-,49.37,1.00E-08,0,bin1509.log
Jan 12 2021,2459226,632145601,7.49,7.51E-08,4.38E-08,-2.3,-,31.46,1.00E-08,0,bin1515.log
Jan 15 2021,2459229,632404801,9.61,8.65E-08,4.68E-08,-2.3,-,28.6,1.00E-08,0,bin1516.log
Feb 26 2021,2459271,636033601,10.1,5.95E-08,3.84E-08,-2.3,-,17.2,1.00E-08,0,bin1530.log
Apr 12 2021,2459317,639921601,9.48,5.83E-08,3.27E-08,-2.3,-,58.41,1.00E-08,0,bin1545.log
Apr 24 2021,2459329,640958401,12.29,7.35E-08,3.95E-08,-2.3,-,70.1,1.00E-08,0,bin1549.log
Jun 05 2021,2459371,644587201,5.97,3.25E-08,2.91E-08,-2.3,-,111.44,1.00E-08,0,bin1563.log
Jun 11 2021,2459377,645105601,7.77,4.47E-08,3.26E-08,-2.3,-,117.25,1.00E-08,0,bin1565.log
Jun 17 2021,2459383,645624001,13.94,9.98E-08,4.32E-08,-2.3,-,122.99,1.00E-08,0,bin1567.log
Jul 17 2021,2459414,648216001,8.39,7.15E-08,4.26E-08,-2.3,-,149.98,1.00E-08,0,bin1577.log
Sep 18 2021,2459476,653659201,7.94,9.18E-08,4.75E-08,-2.3,-,147.26,1.00E-08,0,bin1598.log
Nov 02 2021,2459521,657547201,8.23,7.42E-08,4.70E-08,-2.3,-,104.73,1.00E-08,0,bin1613.log
Nov 05 2021,2459524,657806401,10.67,9.11E-08,4.13E-08,-2.3,-,101.69,1.00E-08,0,bin1614.log
Nov 08 2021,2459527,658065601,13.09,9.82E-08,4.13E-08,-2.3,-,98.62,1.00E-08,0,bin1615.log
Nov 14 2021,2459533,658584001,6.5,4.92E-08,2.84E-08,-2.3,-,92.43,1.00E-08,0,bin1617.log
Nov 17 2021,2459536,658843201,11.35,7.55E-08,3.59E-08,-2.3,-,89.32,1.00E-08,0,bin1618.log
Nov 20 2021,2459539,659102401,6.21,4.62E-08,3.02E-08,-2.3,-,86.19,1.00E-08,0,bin1619.log
Nov 23 2021,2459542,659361601,19.89,8.88E-08,3.66E-08,-2.3,-,83.05,1.00E-08,0,bin1620.log
Nov 29 2021,2459548,659880001,6.83,5.02E-08,3.09E-08,-2.3,-,76.75,1.00E-08,0,bin1622.log
Dec 05 2021,2459554,660398401,5.55,9.16E-08,5.97E-08,-2.3,-,70.44,1.00E-08,0,bin1624.log
Dec 08 2021,2459557,660657601,7.83,6.80E-08,4.32E-08,-2.3,-,67.29,1.00E-08,0,bin1625.log
Dec 11 2021,2459560,660916801,4.17,3.18E-08,3.23E-08,-2.3,-,64.15,1.00E-08,0,bin1626.log
Dec 14 2021,2459563,661176001,10.1,7.69E-08,4.33E-08,-2.3,-,61.01,1.00E-08,0,bin1627.log
Dec 20 2021,2459569,661694401,8.01,5.22E-08,4.09E-08,-2.3,-,54.77,1.00E-08,0,bin1629.log
Dec 26 2021,2459575,662212801,4.85,6.60E-08,4.36E-08,-2.3,-,48.6,1.00E-08,0,bin1631.log
Dec 29 2021,2459578,662472001,5.45,8.30E-08,5.63E-08,-2.3,-,45.55,1.00E-08,0,bin1632.log
Jan 07 2022,2459586,663249601,11.63,1.09E-07,5.61E-08,-2.3,-,36.55,1.00E-08,0,bin1635.log
Jan 13 2022,2459592,663768001,10.87,8.26E-08,4.12E-08,-2.3,-,30.73,1.00E-08,0,bin1637.log
Jan 19 2022,2459598,664286401,12.68,1.10E-07,5.45E-08,-2.3,-,25.11,1.00E-08,0,bin1639.log
Jan 28 2022,2459607,665064001,7.23,4.49E-08,3.08E-08,-2.3,-,17.28,1.00E-08,0,bin1642.log
Jan 31 2022,2459610,665323201,7.26,1.15E-07,6.11E-08,-2.3,-,14.96,1.00E-08,0,bin1643.log
Feb 09 2022,2459619,666100801,6.09,8.77E-08,5.00E-08,-2.3,-,10.18,1.00E-08,0,bin1646.log
Feb 24 2022,2459634,667396801,6.24,1.62E-07,1.39E-07,-2.3,-,15.49,1.00E-08,0,bin1651.log
Feb 27 2022,2459637,667656001,5.82,8.82E-08,4.88E-08,-2.3,-,17.8,1.00E-08,0,bin1652.log
Mar 05 2022,2459645,668174401,18.87,1.51E-07,6.15E-08,-2.3,-,22.8,1.00E-08,0,bin1654.log
Mar 14 2022,2459654,668952001,5.8,6.03E-08,4.14E-08,-2.3,-,30.82,1.00E-08,0,bin1657.log
Apr 07 2022,2459678,671025601,10.69,9.24E-08,4.95E-08,-2.3,-,53.36,1.00E-08,0,bin1665.log
Apr 28 2022,2459699,672840001,5.92,6.50E-08,3.48E-08,-2.3,-,73.78,1.00E-08,0,bin1672.log
May 07 2022,2459708,673617601,19.08,1.16E-07,4.48E-08,-2.3,-,82.65,1.00E-08,0,bin1675.log
May 10 2022,2459711,673876801,9.82,5.03E-08,3.33E-08,-2.3,-,85.62,1.00E-08,0,bin1676.log
May 19 2022,2459720,674654401,4.45,5.52E-08,3.73E-08,-2.3,-,94.51,1.00E-08,0,bin1679.log
Jun 30 2022,2459762,678283201,9.04,4.61E-08,3.67E-08,-2.3,-,134.87,1.00E-08,0,bin1693.log
Aug 23 2022,2459815,682948801,5.34,7.81E-08,4.57E-08,-2.3,-,165.72,1.00E-08,0,bin1711.log
Oct 04 2022,2459857,686577601,8.81,6.81E-08,3.88E-08,-2.3,-,133.17,1.00E-08,0,bin1725.log
Oct 10 2022,2459863,687096001,5.98,5.65E-08,4.85E-08,-2.3,-,127.55,1.00E-08,0,bin1727.log
Oct 19 2022,2459872,687873601,15.04,7.52E-08,4.17E-08,-2.3,-,118.9,1.00E-08,0,bin1730.log
Oct 25 2022,2459878,688392001,9.26,3.58E-08,2.52E-08,-2.3,-,112.99,1.00E-08,0,bin1732.log
Nov 06 2022,2459890,689428801,10.58,5.11E-08,3.21E-08,-2.3,-,100.91,1.00E-08,0,bin1736.log
Nov 12 2022,2459896,689947201,8.46,7.78E-08,3.94E-08,-2.3,-,94.75,1.00E-08,0,bin1738.log
Dec 03 2022,2459917,691761601,30.18,9.80E-08,4.01E-08,-2.3,-,72.8,1.00E-08,0,bin1745.log
Dec 12 2022,2459926,692539201,8.31,1.27E-07,7.35E-08,-2.3,-,63.35,1.00E-08,0,bin1748.log
Dec 24 2022,2459938,693576001,10.34,6.97E-08,4.65E-08,-2.3,-,50.9,1.00E-08,0,bin1752.log
Mar 24 2023,2460030,701352001,11.43,1.40E-07,5.97E-08,-2.3,-,39.84,1.00E-08,0,bin1782.log
Apr 02 2023,2460038,702129601,8.56,5.06E-08,3.47E-08,-2.3,-,48.35,1.00E-08,0,bin1785.log


==> J2134-0153_code/4FGL_J2134.2-0154_monthly_2023_4_10.csv <==
Date(UTC),Julian Date,MET,TS,Photon Flux [0.1-100 GeV](photons cm-2 s-1),Photon Flux Error(photons cm-2 s-1),Photon Index,Photon Index Error,Sun Distance,Fit Tolerance,MINUIT Return Code,Analysis Log
Aug 20 2008,2454699,240883201,7.66,1.54E-08,7.68E-09,-2.3,-,166.67,1.00E-08,0,bin1.log
Sep 19 2008,2454729,243475201,8.71,1.51E-08,7.62E-09,-2.3,-,146.7,1.00E-08,0,bin2.log
Oct 19 2008,2454759,246067201,6.1,1.57E-08,8.48E-09,-2.3,-,119,1.00E-08,0,bin3.log
Dec 18 2008,2454819,251251201,19.85,2.40E-08,8.10E-09,-2.3,-,57.19,1.00E-08,0,bin5.log
Mar 18 2009,2454909,259027201,9.03,9.18E-09,5.58E-09,-2.3,-,34.17,1.00E-08,0,bin8.log
Apr 17 2009,2454939,261619201,8.91,2.16E-08,9.80E-09,-2.3,-,62.69,1.00E-08,0,bin9.log
Aug 15 2009,2455058,271987201,6.16,1.30E-08,7.44E-09,-2.3,-,167.02,1.00E-08,0,bin13.log
Sep 14 2009,2455088,274579201,27.26,3.71E-08,1.24E-08,-2.3,-,151.13,1.00E-08,0,bin14.log
Oct 14 2009,2455118,277171201,4.19,1.38E-08,8.90E-09,-2.3,-,124.06,1.00E-08,0,bin15.log
Dec 13 2009,2455178,282355201,10.96,1.73E-08,8.33E-09,-2.3,-,62.66,1.00E-08,0,bin17.log
Mar 13 2010,2455269,290131201,21.21,2.49E-08,9.20E-09,-2.3,-,29.38,1.00E-08,0,bin20.log
May 12 2010,2455329,295315201,44.26,5.25E-08,1.31E-08,-2.3,-,87.01,1.00E-08,0,bin22.log
Jun 11 2010,2455359,297907201,4.01,1.92E-08,1.14E-08,-2.3,-,116.45,1.00E-08,0,bin23.log
Jul 11 2010,2455389,300499201,4.41,1.92E-08,1.07E-08,-2.3,-,144.16,1.00E-08,0,bin24.log
Sep 09 2010,2455448,305683201,8.57,1.65E-08,8.69E-09,-2.3,-,155.35,1.00E-08,0,bin26.log
Apr 07 2011,2455659,323827201,12.51,2.06E-08,8.90E-09,-2.3,-,52.57,1.00E-08,0,bin33.log
May 07 2011,2455689,326419201,17.32,3.10E-08,1.12E-08,-2.3,-,81.83,1.00E-08,0,bin34.log
Jul 06 2011,2455749,331603201,6.67,2.14E-08,1.06E-08,-2.3,-,139.54,1.00E-08,0,bin36.log
Sep 04 2011,2455808,336787201,8.72,1.39E-08,8.42E-09,-2.3,-,159.28,1.00E-08,0,bin38.log
Oct 04 2011,2455839,339379201,4.19,2.48E-08,1.50E-08,-2.3,-,133.94,1.00E-08,0,bin39.log
Jan 02 2012,2455928,347155201,4.45,1.47E-08,9.32E-09,-2.3,-,42.58,1.00E-08,0,bin42.log
Mar 02 2012,2455989,352339201,19.85,3.26E-08,1.09E-08,-2.3,-,20.19,1.00E-08,0,bin44.log
Apr 01 2012,2456019,354931201,5.28,1.09E-08,8.16E-09,-2.3,-,47.56,1.00E-08,0,bin45.log
May 31 2012,2456079,360115201,22.77,2.61E-08,8.70E-09,-2.3,-,106.25,1.00E-08,0,bin47.log
Jun 30 2012,2456108,362707201,65.06,7.13E-08,1.39E-08,-2.3,-,134.81,1.00E-08,0,bin48.log
Jul 30 2012,2456139,365299201,204.31,1.30E-07,1.60E-08,-2.3,-,159.81,1.00E-08,0,bin49.log
Aug 29 2012,2456168,367891201,250.18,1.74E-07,2.00E-08,-2.3,-,162.74,1.00E-08,0,bin50.log
Sep 28 2012,2456197,370483201,13.1,3.10E-08,1.19E-08,-2.3,-,138.73,1.00E-08,0,bin51.log
Oct 28 2012,2456228,373075201,17.5,2.29E-08,9.10E-09,-2.3,-,110.08,1.00E-08,0,bin52.log
Apr 26 2013,2456409,388627201,6.01,1.44E-08,7.66E-09,-2.3,-,71.51,1.00E-08,0,bin58.log
May 26 2013,2456439,391219201,13.47,2.19E-08,9.80E-09,-2.3,-,101.11,1.00E-08,0,bin59.log
Jul 25 2013,2456499,396403201,5.32,1.67E-08,9.88E-09,-2.3,-,155.96,1.00E-08,0,bin61.log
Aug 24 2013,2456528,398995201,49.5,3.79E-08,7.90E-09,-2.3,-,165.45,1.00E-08,0,bin62.log
Sep 23 2013,2456558,401587201,8.02,1.98E-08,9.10E-09,-2.3,-,143.4,1.00E-08,0,bin63.log
Oct 23 2013,2456588,404179201,6.33,1.76E-08,1.05E-08,-2.3,-,115.28,1.00E-08,0,bin64.log
Apr 21 2014,2456769,419731201,12.78,2.39E-08,1.14E-08,-2.3,-,66.38,1.00E-08,0,bin70.log
May 21 2014,2456799,422323201,4.47,1.52E-08,1.02E-08,-2.3,-,95.94,1.00E-08,0,bin71.log
May 16 2015,2457159,453427201,10.33,1.21E-08,6.95E-09,-2.3,-,90.75,1.00E-08,0,bin83.log
Jun 15 2015,2457189,456019201,5,2.04E-08,1.07E-08,-2.3,-,120.08,1.00E-08,0,bin84.log
Sep 13 2015,2457278,463795201,8.72,2.24E-08,1.13E-08,-2.3,-,152.33,1.00E-08,0,bin87.log
Feb 10 2016,2457427,476755201,10.16,2.06E-08,1.10E-08,-2.3,-,10.19,1.00E-08,0,bin92.log
Jul 09 2016,2457579,489715201,13.31,2.02E-08,8.30E-09,-2.3,-,142.89,1.00E-08,0,bin97.log
Aug 08 2016,2457608,492307201,5.51,1.55E-08,9.68E-09,-2.3,-,165.13,1.00E-08,0,bin98.log
Sep 07 2016,2457637,494899201,4.44,1.33E-08,8.66E-09,-2.3,-,156.48,1.00E-08,0,bin99.log
Oct 07 2016,2457668,497491201,5.23,1.67E-08,1.05E-08,-2.3,-,130.42,1.00E-08,0,bin100.log
Dec 06 2016,2457728,502675201,5.24,1.34E-08,7.99E-09,-2.3,-,69.69,1.00E-08,0,bin102.log
Jan 05 2017,2457757,505267201,36.22,4.65E-08,1.16E-08,-2.3,-,38.81,1.00E-08,0,bin103.log
May 05 2017,2457879,515635201,10.27,2.31E-08,1.07E-08,-2.3,-,80.39,1.00E-08,0,bin107.log
Jun 04 2017,2457908,518227201,5.77,1.51E-08,9.99E-09,-2.3,-,109.95,1.00E-08,0,bin108.log
Jul 04 2017,2457939,520819201,33.36,3.82E-08,1.06E-08,-2.3,-,138.23,1.00E-08,0,bin109.log
Sep 02 2017,2457998,526003201,29.95,4.46E-08,1.19E-08,-2.3,-,160.3,1.00E-08,0,bin111.log
Oct 02 2017,2458028,528595201,26.67,4.80E-08,1.34E-08,-2.3,-,135.28,1.00E-08,0,bin112.log
Nov 01 2017,2458058,531187201,102.52,9.11E-08,1.57E-08,-2.3,-,106.28,1.00E-08,0,bin113.log
Dec 01 2017,2458088,533779201,18.52,3.28E-08,1.16E-08,-2.3,-,75.2,1.00E-08,0,bin114.log
Dec 31 2017,2458118,536371201,30.84,5.09E-08,1.44E-08,-2.3,-,44.06,1.00E-08,0,bin115.log
Jan 30 2018,2458147,538963201,14.13,3.42E-08,1.21E-08,-2.3,-,16.11,1.00E-08,0,bin116.log
Mar 01 2018,2458177,541555201,6.45,2.46E-08,1.37E-08,-2.3,-,18.98,1.00E-08,0,bin117.log
Mar 31 2018,2458209,544147201,6.18,3.77E-08,2.22E-08,-2.3,-,46.17,1.00E-08,0,bin118.log
May 30 2018,2458269,549331201,12.1,2.39E-08,9.30E-09,-2.3,-,104.82,1.00E-08,0,bin120.log
Jun 29 2018,2458299,551923201,8.33,2.00E-08,1.03E-08,-2.3,-,133.47,1.00E-08,0,bin121.log
Jul 29 2018,2458329,554515201,7.71,2.00E-08,1.02E-08,-2.3,-,158.78,1.00E-08,0,bin122.log
Aug 28 2018,2458358,557107201,4.48,1.47E-08,1.11E-08,-2.3,-,163.59,1.00E-08,0,bin123.log
Sep 27 2018,2458388,559699201,4.96,1.18E-08,7.49E-09,-2.3,-,140.04,1.00E-08,0,bin124.log
Oct 27 2018,2458418,562291201,5.96,1.53E-08,7.58E-09,-2.3,-,111.54,1.00E-08,0,bin125.log
Dec 26 2018,2458478,567475201,6.52,1.64E-08,9.18E-09,-2.3,-,49.39,1.00E-08,0,bin127.log
Jan 25 2019,2458508,570067201,17.52,4.06E-08,1.59E-08,-2.3,-,20.44,1.00E-08,0,bin128.log
Apr 25 2019,2458599,577843201,6.48,1.01E-08,6.96E-09,-2.3,-,70.08,1.00E-08,0,bin131.log
Jul 24 2019,2458689,585619201,5.47,3.11E-08,1.70E-08,-2.3,-,154.82,1.00E-08,0,bin134.log
Sep 22 2019,2458748,590803201,5.77,1.71E-08,1.09E-08,-2.3,-,144.68,1.00E-08,0,bin136.log
Jun 18 2020,2459018,614131201,5.81,1.39E-08,9.15E-09,-2.3,-,123.69,1.00E-08,0,bin145.log
Jul 18 2020,2459049,616723201,9.83,4.39E-08,1.87E-08,-2.3,-,150.6,1.00E-08,0,bin146.log
Aug 17 2020,2459078,619315201,6.65,1.93E-08,1.16E-08,-2.3,-,167.08,1.00E-08,0,bin147.log
Sep 16 2020,2459107,621907201,8.69,3.32E-08,1.44E-08,-2.3,-,149.18,1.00E-08,0,bin148.log
Oct 16 2020,2459138,624499201,9.14,2.82E-08,1.34E-08,-2.3,-,121.82,1.00E-08,0,bin149.log
Nov 15 2020,2459167,627091201,7.62,1.76E-08,8.23E-09,-2.3,-,91.66,1.00E-08,0,bin150.log
Dec 15 2020,2459198,629683201,6.57,1.59E-08,1.04E-08,-2.3,-,60.23,1.00E-08,0,bin151.log
Jan 14 2021,2459227,632275201,9.82,2.18E-08,9.80E-09,-2.3,-,30.02,1.00E-08,0,bin152.log
Feb 13 2021,2459257,634867201,6.83,2.19E-08,1.36E-08,-2.3,-,9.93,1.00E-08,0,bin153.log
Mar 15 2021,2459289,637459201,7.03,2.24E-08,1.14E-08,-2.3,-,31.49,1.00E-08,0,bin154.log
Apr 14 2021,2459318,640051201,16.22,2.22E-08,8.80E-09,-2.3,-,59.86,1.00E-08,0,bin155.log
Jun 13 2021,2459378,645235201,20.68,2.72E-08,1.03E-08,-2.3,-,118.69,1.00E-08,0,bin157.log
Jul 13 2021,2459409,647827201,5.74,1.76E-08,1.08E-08,-2.3,-,146.18,1.00E-08,0,bin158.log
Oct 11 2021,2459498,655603201,4.52,1.45E-08,1.12E-08,-2.3,-,126.85,1.00E-08,0,bin161.log
Nov 10 2021,2459528,658195201,70.28,6.22E-08,1.12E-08,-2.3,-,97.08,1.00E-08,0,bin162.log
Dec 10 2021,2459558,660787201,37.67,4.27E-08,1.16E-08,-2.3,-,65.72,1.00E-08,0,bin163.log
Jan 09 2022,2459587,663379201,40.28,5.69E-08,1.38E-08,-2.3,-,35.08,1.00E-08,0,bin164.log
Feb 08 2022,2459617,665971201,25.57,5.48E-08,1.66E-08,-2.3,-,10.63,1.00E-08,0,bin165.log
Mar 10 2022,2459649,668563201,25.27,5.40E-08,1.52E-08,-2.3,-,26.76,1.00E-08,0,bin166.log
Apr 09 2022,2459679,671155201,15.92,2.96E-08,1.02E-08,-2.3,-,54.8,1.00E-08,0,bin167.log
May 09 2022,2459709,673747201,32.81,4.06E-08,1.10E-08,-2.3,-,84.13,1.00E-08,0,bin168.log
Jun 08 2022,2459739,676339201,6.4,2.09E-08,1.01E-08,-2.3,-,113.64,1.00E-08,0,bin169.log
Jul 08 2022,2459769,678931201,6.86,1.25E-08,9.19E-09,-2.3,-,141.61,1.00E-08,0,bin170.log
Oct 06 2022,2459858,686707201,28.26,3.51E-08,1.11E-08,-2.3,-,131.78,1.00E-08,0,bin173.log
Nov 05 2022,2459888,689299201,33.91,3.36E-08,9.70E-09,-2.3,-,102.44,1.00E-08,0,bin174.log
Dec 05 2022,2459918,691891201,25.63,3.02E-08,1.11E-08,-2.3,-,71.22,1.00E-08,0,bin175.log
Jan 04 2023,2459948,694483201,5.21,1.24E-08,9.47E-09,-2.3,-,40.26,1.00E-08,0,bin176.log
Feb 03 2023,2459977,697075201,4.04,1.99E-08,1.29E-08,-2.3,-,13.38,1.00E-08,0,bin177.log
Mar 05 2023,2460010,699667201,6.93,3.08E-08,1.49E-08,-2.3,-,22.17,1.00E-08,0,bin178.log


==> J2134-0153_code/4FGL_J2134.2-0154_weekly_2023_4_10.csv <==
Date(UTC),Julian Date,MET,TS,Photon Flux [0.1-100 GeV](photons cm-2 s-1),Photon Flux Error(photons cm-2 s-1),Photon Index,Photon Index Error,Sun Distance,Fit Tolerance,MINUIT Return Code,Analysis Log
Aug 15 2008,2454694,240494401,5.32,1.98E-08,1.39E-08,-2.3,-,167.08,1.00E-08,0,bin2.log
Oct 03 2008,2454743,244728001,6.23,3.17E-08,1.94E-08,-2.3,-,133.73,1.00E-08,0,bin9.log
Oct 17 2008,2454757,245937601,9.67,4.72E-08,2.04E-08,-2.3,-,120.45,1.00E-08,0,bin11.log
Dec 05 2008,2454806,250171201,18.13,3.96E-08,1.64E-08,-2.3,-,70.27,1.00E-08,0,bin18.log
Mar 06 2009,2454898,258033601,7.86,2.33E-08,1.71E-08,-2.3,-,23.81,1.00E-08,0,bin31.log
Mar 13 2009,2454905,258638401,6.05,2.47E-08,2.22E-08,-2.3,-,30.05,1.00E-08,0,bin32.log
Jun 05 2009,2454988,265896001,5.63,6.24E-08,3.88E-08,-2.3,-,111.35,1.00E-08,0,bin44.log
Jul 31 2009,2455045,270734401,4.82,2.94E-08,2.22E-08,-2.3,-,160.65,1.00E-08,0,bin52.log
Aug 21 2009,2455065,272548801,4.13,1.80E-08,1.35E-08,-2.3,-,166.35,1.00E-08,0,bin55.log
Sep 04 2009,2455079,273758401,20.16,5.72E-08,2.34E-08,-2.3,-,158.57,1.00E-08,0,bin57.log
Sep 11 2009,2455086,274363201,4.97,5.36E-08,3.35E-08,-2.3,-,153.17,1.00E-08,0,bin58.log
Sep 25 2009,2455100,275572801,8.31,4.31E-08,2.65E-08,-2.3,-,141.22,1.00E-08,0,bin60.log
Oct 02 2009,2455107,276177601,6.28,4.42E-08,2.73E-08,-2.3,-,134.87,1.00E-08,0,bin61.log
Dec 25 2009,2455191,283435201,7.57,5.24E-08,3.10E-08,-2.3,-,49.7,1.00E-08,0,bin73.log
Feb 26 2010,2455253,288878401,7.4,3.44E-08,2.20E-08,-2.3,-,16.94,1.00E-08,0,bin82.log
Mar 05 2010,2455262,289483201,6.73,2.66E-08,1.93E-08,-2.3,-,22.73,1.00E-08,0,bin83.log
Mar 19 2010,2455276,290692801,4.32,3.58E-08,2.47E-08,-2.3,-,35.33,1.00E-08,0,bin85.log
Mar 26 2010,2455283,291297601,9.87,3.31E-08,1.73E-08,-2.3,-,41.87,1.00E-08,0,bin86.log
Apr 30 2010,2455318,294321601,6.08,5.08E-08,3.05E-08,-2.3,-,75.67,1.00E-08,0,bin91.log
May 07 2010,2455325,294926401,9.22,5.71E-08,2.73E-08,-2.3,-,82.57,1.00E-08,0,bin92.log
May 14 2010,2455332,295531201,5.66,2.71E-08,1.81E-08,-2.3,-,89.48,1.00E-08,0,bin93.log
May 21 2010,2455339,296136001,21.12,7.13E-08,2.69E-08,-2.3,-,96.4,1.00E-08,0,bin94.log
Jul 02 2010,2455381,299764801,4.69,5.11E-08,3.46E-08,-2.3,-,136.61,1.00E-08,0,bin100.log
Aug 06 2010,2455416,302788801,4.45,3.93E-08,2.79E-08,-2.3,-,164.13,1.00E-08,0,bin105.log
Aug 27 2010,2455437,304603201,10.65,4.58E-08,2.20E-08,-2.3,-,163.89,1.00E-08,0,bin108.log
Oct 22 2010,2455492,309441601,8.98,3.57E-08,1.90E-08,-2.3,-,116.04,1.00E-08,0,bin116.log
Dec 17 2010,2455548,314280001,9.93,5.09E-08,2.20E-08,-2.3,-,58.22,1.00E-08,0,bin124.log
Dec 31 2010,2455562,315489601,4.15,2.21E-08,1.91E-08,-2.3,-,43.85,1.00E-08,0,bin126.log
Mar 25 2011,2455648,322747201,4.34,2.65E-08,1.65E-08,-2.3,-,40.7,1.00E-08,0,bin138.log
Apr 22 2011,2455675,325166401,6.44,2.24E-08,1.87E-08,-2.3,-,67.58,1.00E-08,0,bin142.log
Apr 29 2011,2455682,325771201,14.1,4.83E-08,2.43E-08,-2.3,-,74.44,1.00E-08,0,bin143.log
May 13 2011,2455696,326980801,8.82,7.00E-08,2.90E-08,-2.3,-,88.26,1.00E-08,0,bin145.log
Jun 24 2011,2455738,330609601,15.49,8.32E-08,3.22E-08,-2.3,-,129.03,1.00E-08,0,bin151.log
Sep 02 2011,2455807,336657601,8.72,3.11E-08,2.33E-08,-2.3,-,160.32,1.00E-08,0,bin161.log
Sep 23 2011,2455828,338472001,4.49,5.42E-08,3.03E-08,-2.3,-,143.42,1.00E-08,0,bin164.log
Jan 13 2012,2455940,348148801,9.23,6.06E-08,3.07E-08,-2.3,-,31.27,1.00E-08,0,bin180.log
Feb 24 2012,2455981,351777601,5.94,2.72E-08,1.70E-08,-2.3,-,15.07,1.00E-08,0,bin186.log
Mar 02 2012,2455990,352382401,11.43,5.55E-08,2.80E-08,-2.3,-,20.61,1.00E-08,0,bin187.log
May 18 2012,2456067,359035201,8.59,2.20E-08,1.82E-08,-2.3,-,93.95,1.00E-08,0,bin198.log
May 25 2012,2456074,359640001,7.79,3.99E-08,2.06E-08,-2.3,-,100.85,1.00E-08,0,bin199.log
Jun 01 2012,2456080,360244801,8.68,4.11E-08,2.09E-08,-2.3,-,107.72,1.00E-08,0,bin200.log
Jul 06 2012,2456116,363268801,18.17,9.39E-08,3.31E-08,-2.3,-,140.66,1.00E-08,0,bin205.log
Jul 13 2012,2456123,363873601,124.04,2.60E-07,4.20E-08,-2.3,-,146.76,1.00E-08,0,bin206.log
Jul 20 2012,2456130,364478401,77.28,1.81E-07,3.60E-08,-2.3,-,152.59,1.00E-08,0,bin207.log
Jul 27 2012,2456137,365083201,111.47,1.98E-07,3.40E-08,-2.3,-,158.02,1.00E-08,0,bin208.log
Aug 03 2012,2456143,365688001,5.36,2.70E-08,1.68E-08,-2.3,-,162.74,1.00E-08,0,bin209.log
Aug 10 2012,2456150,366292801,4.01,4.69E-08,3.28E-08,-2.3,-,166.1,1.00E-08,0,bin210.log
Aug 17 2012,2456157,366897601,132.33,3.22E-07,5.20E-08,-2.3,-,167.05,1.00E-08,0,bin211.log
Aug 24 2012,2456164,367502401,131.97,2.70E-07,4.60E-08,-2.3,-,165.12,1.00E-08,0,bin212.log
Aug 31 2012,2456171,368107201,13.18,9.09E-08,3.95E-08,-2.3,-,161.16,1.00E-08,0,bin213.log
Sep 07 2012,2456177,368712001,5.49,3.82E-08,2.47E-08,-2.3,-,156.11,1.00E-08,0,bin214.log
Sep 21 2012,2456191,369921601,12.57,6.08E-08,2.48E-08,-2.3,-,144.51,1.00E-08,0,bin216.log
Sep 28 2012,2456198,370526401,6.28,6.69E-08,4.83E-08,-2.3,-,138.27,1.00E-08,0,bin217.log
Oct 26 2012,2456227,372945601,5.9,2.63E-08,2.36E-08,-2.3,-,111.57,1.00E-08,0,bin221.log
Nov 02 2012,2456233,373550401,14.22,5.67E-08,2.38E-08,-2.3,-,104.54,1.00E-08,0,bin222.log
Nov 09 2012,2456240,374155201,4.99,1.99E-08,1.46E-08,-2.3,-,97.4,1.00E-08,0,bin223.log
Feb 01 2013,2456324,381412801,4.73,1.54E-08,1.51E-08,-2.3,-,14.1,1.00E-08,0,bin235.log
Apr 12 2013,2456396,387460801,5.07,1.67E-08,1.39E-08,-2.3,-,58.36,1.00E-08,0,bin245.log
May 03 2013,2456417,389275201,8.23,5.17E-08,2.65E-08,-2.3,-,78.89,1.00E-08,0,bin248.log
May 17 2013,2456431,390484801,6.87,3.51E-08,1.95E-08,-2.3,-,92.72,1.00E-08,0,bin250.log
May 31 2013,2456445,391694401,10.66,3.96E-08,2.32E-08,-2.3,-,106.51,1.00E-08,0,bin252.log
Aug 02 2013,2456507,397137601,6.05,4.69E-08,2.79E-08,-2.3,-,161.97,1.00E-08,0,bin261.log
Aug 09 2013,2456514,397742401,4.64,3.39E-08,2.15E-08,-2.3,-,165.65,1.00E-08,0,bin262.log
Aug 16 2013,2456521,398347201,26.43,5.31E-08,1.80E-08,-2.3,-,167.1,1.00E-08,0,bin263.log
Aug 23 2013,2456528,398952001,12.38,3.76E-08,1.40E-08,-2.3,-,165.65,1.00E-08,0,bin264.log
Aug 30 2013,2456535,399556801,6.71,2.96E-08,1.52E-08,-2.3,-,161.96,1.00E-08,0,bin265.log
Sep 13 2013,2456549,400766401,6.15,5.08E-08,2.71E-08,-2.3,-,151.52,1.00E-08,0,bin267.log
Nov 01 2013,2456598,405000001,11.12,4.53E-08,2.35E-08,-2.3,-,105.8,1.00E-08,0,bin274.log
Apr 11 2014,2456760,418910401,13.56,7.66E-08,4.43E-08,-2.3,-,57.16,1.00E-08,0,bin297.log
Oct 24 2014,2456955,435844801,4.63,2.43E-08,1.71E-08,-2.3,-,114.04,1.00E-08,0,bin325.log
May 01 2015,2457145,452174401,10.64,2.14E-08,1.44E-08,-2.3,-,76.44,1.00E-08,0,bin352.log
Jun 05 2015,2457180,455198401,4.24,3.86E-08,2.47E-08,-2.3,-,110.91,1.00E-08,0,bin357.log
Sep 25 2015,2457291,464875201,7.93,5.37E-08,2.87E-08,-2.3,-,141.62,1.00E-08,0,bin373.log
Oct 16 2015,2457313,466689601,4.1,3.10E-08,2.34E-08,-2.3,-,122.1,1.00E-08,0,bin376.log
Feb 05 2016,2457423,476366401,12.18,4.82E-08,2.63E-08,-2.3,-,12.04,1.00E-08,0,bin392.log
Mar 18 2016,2457467,479995201,6.87,3.93E-08,2.39E-08,-2.3,-,34.91,1.00E-08,0,bin398.log
Jun 03 2016,2457543,486648001,5.18,1.69E-08,1.45E-08,-2.3,-,109.7,1.00E-08,0,bin409.log
Jun 24 2016,2457564,488462401,4.16,2.16E-08,1.58E-08,-2.3,-,129.76,1.00E-08,0,bin412.log
Jul 01 2016,2457572,489067201,6.86,2.93E-08,1.79E-08,-2.3,-,136.2,1.00E-08,0,bin413.log
Aug 19 2016,2457620,493300801,7.89,3.03E-08,1.74E-08,-2.3,-,166.77,1.00E-08,0,bin420.log
Sep 02 2016,2457633,494510401,6.92,4.19E-08,2.54E-08,-2.3,-,159.78,1.00E-08,0,bin422.log
Sep 30 2016,2457661,496929601,4.45,3.03E-08,2.66E-08,-2.3,-,136.43,1.00E-08,0,bin426.log
Dec 02 2016,2457725,502372801,5.09,2.65E-08,1.99E-08,-2.3,-,73.37,1.00E-08,0,bin435.log
Dec 30 2016,2457753,504792001,25.05,7.27E-08,2.26E-08,-2.3,-,44.32,1.00E-08,0,bin439.log
Jan 06 2017,2457759,505396801,20.56,9.25E-08,3.06E-08,-2.3,-,37.32,1.00E-08,0,bin440.log
Apr 21 2017,2457866,514468801,5.39,5.22E-08,2.80E-08,-2.3,-,67.13,1.00E-08,0,bin455.log
May 05 2017,2457880,515678401,4.66,3.07E-08,2.01E-08,-2.3,-,80.89,1.00E-08,0,bin457.log
May 19 2017,2457894,516888001,4.91,2.66E-08,1.99E-08,-2.3,-,94.72,1.00E-08,0,bin459.log
Jun 02 2017,2457907,518097601,4.2,1.74E-08,1.61E-08,-2.3,-,108.49,1.00E-08,0,bin461.log
Jun 16 2017,2457921,519307201,4.64,4.53E-08,3.18E-08,-2.3,-,122,1.00E-08,0,bin463.log
Jun 23 2017,2457928,519912001,33.51,1.02E-07,3.05E-08,-2.3,-,128.61,1.00E-08,0,bin464.log
Jun 30 2017,2457935,520516801,6.26,3.89E-08,2.18E-08,-2.3,-,135.07,1.00E-08,0,bin465.log
Aug 11 2017,2457977,524145601,4.92,2.45E-08,1.84E-08,-2.3,-,166.35,1.00E-08,0,bin471.log
Aug 18 2017,2457984,524750401,12.59,5.89E-08,2.56E-08,-2.3,-,166.97,1.00E-08,0,bin472.log
Aug 25 2017,2457991,525355201,4.95,3.09E-08,2.01E-08,-2.3,-,164.76,1.00E-08,0,bin473.log
Sep 01 2017,2457998,525960001,5.31,3.89E-08,2.27E-08,-2.3,-,160.64,1.00E-08,0,bin474.log
Sep 08 2017,2458005,526564801,8.73,5.53E-08,2.72E-08,-2.3,-,155.51,1.00E-08,0,bin475.log
Sep 15 2017,2458012,527169601,8.72,4.86E-08,2.31E-08,-2.3,-,149.83,1.00E-08,0,bin476.log
Oct 13 2017,2458040,529588801,23.99,9.12E-08,3.03E-08,-2.3,-,124.49,1.00E-08,0,bin480.log
Oct 20 2017,2458047,530193601,79.95,1.62E-07,3.50E-08,-2.3,-,117.71,1.00E-08,0,bin481.log
Oct 27 2017,2458054,530798401,27.97,1.12E-07,3.49E-08,-2.3,-,110.79,1.00E-08,0,bin482.log
Nov 10 2017,2458068,532008001,9.99,5.79E-08,2.95E-08,-2.3,-,96.59,1.00E-08,0,bin484.log
Nov 24 2017,2458082,533217601,12.76,7.60E-08,3.48E-08,-2.3,-,82.03,1.00E-08,0,bin486.log
Dec 22 2017,2458110,535636801,8.52,6.07E-08,3.07E-08,-2.3,-,52.73,1.00E-08,0,bin490.log
Dec 29 2017,2458117,536241601,4.19,4.01E-08,2.78E-08,-2.3,-,45.57,1.00E-08,0,bin491.log
Jan 05 2018,2458123,536846401,15.24,8.70E-08,3.54E-08,-2.3,-,38.55,1.00E-08,0,bin492.log
Jan 12 2018,2458130,537451201,7.28,4.32E-08,2.69E-08,-2.3,-,31.72,1.00E-08,0,bin493.log
Jan 19 2018,2458137,538056001,16.27,9.99E-08,3.62E-08,-2.3,-,25.13,1.00E-08,0,bin494.log
Feb 09 2018,2458158,539870401,4.68,3.27E-08,2.03E-08,-2.3,-,10.18,1.00E-08,0,bin497.log
Feb 16 2018,2458165,540475201,4.52,6.00E-08,4.05E-08,-2.3,-,10.73,1.00E-08,0,bin498.log
Apr 06 2018,2458216,544708801,5,3.80E-08,2.57E-08,-2.3,-,52.37,1.00E-08,0,bin505.log
Apr 13 2018,2458223,545313601,4.6,7.59E-08,5.21E-08,-2.3,-,59.12,1.00E-08,0,bin506.log
Jun 08 2018,2458279,550152001,13.68,5.85E-08,2.56E-08,-2.3,-,114.09,1.00E-08,0,bin514.log
Jul 06 2018,2458307,552571201,7.14,3.98E-08,2.60E-08,-2.3,-,140.25,1.00E-08,0,bin518.log
Jul 20 2018,2458321,553780801,8.67,9.23E-08,5.03E-08,-2.3,-,152.22,1.00E-08,0,bin520.log
Jul 27 2018,2458328,554385601,6.57,5.67E-08,3.82E-08,-2.3,-,157.68,1.00E-08,0,bin521.log
Sep 07 2018,2458369,558014401,5.39,2.22E-08,1.61E-08,-2.3,-,156.47,1.00E-08,0,bin527.log
Oct 05 2018,2458397,560433601,4.11,1.93E-08,1.62E-08,-2.3,-,132.27,1.00E-08,0,bin531.log
Nov 30 2018,2458453,565272001,4.76,3.45E-08,2.43E-08,-2.3,-,75.99,1.00E-08,0,bin539.log
Dec 28 2018,2458481,567691201,11.26,4.96E-08,2.41E-08,-2.3,-,46.84,1.00E-08,0,bin543.log
Jan 18 2019,2458502,569505601,8.43,4.76E-08,2.64E-08,-2.3,-,26.28,1.00E-08,0,bin546.log
Feb 01 2019,2458515,570715201,6.9,1.02E-07,5.75E-08,-2.3,-,14.43,1.00E-08,0,bin548.log
May 10 2019,2458615,579182401,6.58,1.91E-08,1.56E-08,-2.3,-,85.34,1.00E-08,0,bin562.log
Sep 20 2019,2458747,590673601,4.58,4.37E-08,2.79E-08,-2.3,-,145.99,1.00E-08,0,bin581.log
Oct 04 2019,2458762,591883201,4.57,2.30E-08,2.03E-08,-2.3,-,133.43,1.00E-08,0,bin583.log
Apr 03 2020,2458943,607608001,4.67,2.82E-08,1.70E-08,-2.3,-,49.99,1.00E-08,0,bin609.log
Jun 19 2020,2459020,614260801,7.05,2.84E-08,1.92E-08,-2.3,-,125.11,1.00E-08,0,bin620.log
Jul 03 2020,2459035,615470401,4.13,3.87E-08,2.45E-08,-2.3,-,138.03,1.00E-08,0,bin622.log
Jul 10 2020,2459042,616075201,6.26,5.07E-08,2.83E-08,-2.3,-,144.23,1.00E-08,0,bin623.log
Jul 31 2020,2459063,617889601,6.06,3.82E-08,3.25E-08,-2.3,-,160.87,1.00E-08,0,bin626.log
Aug 07 2020,2459069,618494401,5.81,6.66E-08,3.55E-08,-2.3,-,164.91,1.00E-08,0,bin627.log
Sep 18 2020,2459110,622123201,9.1,6.23E-08,2.83E-08,-2.3,-,147.06,1.00E-08,0,bin633.log
Oct 30 2020,2459153,625752001,4.03,3.55E-08,2.36E-08,-2.3,-,107.52,1.00E-08,0,bin639.log
Dec 25 2020,2459209,630590401,8.05,3.39E-08,2.26E-08,-2.3,-,49.37,1.00E-08,0,bin647.log
Jan 15 2021,2459229,632404801,15.7,7.81E-08,3.10E-08,-2.3,-,28.6,1.00E-08,0,bin650.log
Feb 26 2021,2459271,636033601,9.46,3.94E-08,2.24E-08,-2.3,-,17.2,1.00E-08,0,bin656.log
Mar 05 2021,2459280,636638401,4.56,3.25E-08,2.22E-08,-2.3,-,23.01,1.00E-08,0,bin657.log
Apr 16 2021,2459321,640267201,8.62,3.53E-08,1.93E-08,-2.3,-,62.29,1.00E-08,0,bin663.log
Apr 23 2021,2459328,640872001,7.04,2.24E-08,1.69E-08,-2.3,-,69.12,1.00E-08,0,bin664.log
Jun 04 2021,2459370,644500801,6.03,2.27E-08,1.76E-08,-2.3,-,110.47,1.00E-08,0,bin670.log
Jun 11 2021,2459377,645105601,7.32,3.17E-08,2.15E-08,-2.3,-,117.25,1.00E-08,0,bin671.log
Jun 18 2021,2459384,645710401,14.14,7.04E-08,3.14E-08,-2.3,-,123.93,1.00E-08,0,bin672.log
Jul 16 2021,2459413,648129601,6.61,3.76E-08,2.34E-08,-2.3,-,149.15,1.00E-08,0,bin676.log
Nov 05 2021,2459524,657806401,27.53,9.84E-08,2.99E-08,-2.3,-,101.69,1.00E-08,0,bin692.log
Nov 12 2021,2459531,658411201,12.09,5.21E-08,2.11E-08,-2.3,-,94.5,1.00E-08,0,bin693.log
Nov 19 2021,2459538,659016001,28.1,6.40E-08,2.17E-08,-2.3,-,87.23,1.00E-08,0,bin694.log
Nov 26 2021,2459545,659620801,8.93,3.65E-08,1.83E-08,-2.3,-,79.9,1.00E-08,0,bin695.log
Dec 03 2021,2459552,660225601,5.84,5.50E-08,2.95E-08,-2.3,-,72.55,1.00E-08,0,bin696.log
Dec 10 2021,2459559,660830401,24.63,8.05E-08,3.13E-08,-2.3,-,65.19,1.00E-08,0,bin697.log
Dec 24 2021,2459573,662040001,14.61,6.28E-08,3.00E-08,-2.3,-,50.65,1.00E-08,0,bin699.log
Dec 31 2021,2459580,662644801,5.23,5.26E-08,2.92E-08,-2.3,-,43.52,1.00E-08,0,bin700.log
Jan 07 2022,2459586,663249601,11.63,5.58E-08,2.89E-08,-2.3,-,36.55,1.00E-08,0,bin701.log
Jan 14 2022,2459593,663854401,11.02,6.09E-08,3.14E-08,-2.3,-,29.78,1.00E-08,0,bin702.log
Jan 21 2022,2459600,664459201,5.99,3.72E-08,2.43E-08,-2.3,-,23.29,1.00E-08,0,bin703.log
Jan 28 2022,2459607,665064001,15.88,6.41E-08,2.84E-08,-2.3,-,17.28,1.00E-08,0,bin704.log
Feb 04 2022,2459614,665668801,10.13,7.79E-08,3.40E-08,-2.3,-,12.3,1.00E-08,0,bin705.log
Feb 25 2022,2459635,667483201,11.7,1.05E-07,4.30E-08,-2.3,-,16.24,1.00E-08,0,bin708.log
Mar 04 2022,2459644,668088001,15.83,8.72E-08,3.60E-08,-2.3,-,21.94,1.00E-08,0,bin709.log
Apr 08 2022,2459679,671112001,7.29,4.48E-08,2.38E-08,-2.3,-,54.32,1.00E-08,0,bin714.log
Apr 22 2022,2459693,672321601,6.58,3.75E-08,2.19E-08,-2.3,-,67.9,1.00E-08,0,bin716.log
May 06 2022,2459707,673531201,24.55,6.42E-08,2.27E-08,-2.3,-,81.67,1.00E-08,0,bin718.log
May 20 2022,2459721,674740801,6.45,4.52E-08,2.46E-08,-2.3,-,95.5,1.00E-08,0,bin720.log
Jul 01 2022,2459763,678369601,6.98,2.07E-08,1.85E-08,-2.3,-,135.79,1.00E-08,0,bin726.log
Aug 19 2022,2459811,682603201,7.15,6.84E-08,3.25E-08,-2.3,-,166.85,1.00E-08,0,bin733.log
Aug 26 2022,2459818,683208001,4.92,4.59E-08,3.01E-08,-2.3,-,164.37,1.00E-08,0,bin734.log
Oct 07 2022,2459860,686836801,19.73,6.84E-08,2.78E-08,-2.3,-,130.38,1.00E-08,0,bin740.log
Oct 21 2022,2459874,688046401,25.03,5.68E-08,2.41E-08,-2.3,-,116.94,1.00E-08,0,bin742.log
Nov 04 2022,2459888,689256001,18.21,4.93E-08,2.18E-08,-2.3,-,102.95,1.00E-08,0,bin744.log
Nov 11 2022,2459895,689860801,9.66,4.63E-08,2.16E-08,-2.3,-,95.78,1.00E-08,0,bin745.log
Dec 02 2022,2459916,691675201,26.55,5.38E-08,2.02E-08,-2.3,-,73.85,1.00E-08,0,bin748.log
Dec 23 2022,2459937,693489601,8.02,3.41E-08,2.24E-08,-2.3,-,51.92,1.00E-08,0,bin751.log
Jan 20 2023,2459965,695908801,5.32,5.45E-08,3.62E-08,-2.3,-,24.41,1.00E-08,0,bin755.log
Mar 03 2023,2460009,699537601,8.9,6.96E-08,3.35E-08,-2.3,-,20.89,1.00E-08,0,bin761.log
Mar 24 2023,2460030,701352001,27.26,1.19E-07,3.50E-08,-2.3,-,39.84,1.00E-08,0,bin764.log
Mar 31 2023,2460037,701956801,9.71,4.49E-08,2.44E-08,-2.3,-,46.45,1.00E-08,0,bin765.log


==> J2134-0153_code/J2134-0153-NEOWISE.csv <==
ra,dec,sigra,sigdec,sigradec,glon,glat,elon,elat,w1mpro,w1sigmpro,w1snr,w1rchi2,w2mpro,w2sigmpro,w2snr,w2rchi2,rchi2,nb,na,w1sat,w2sat,satnum,cc_flags,det_bit,ph_qual,sso_flg,qual_frame,qi_fact,saa_sep,moon_masked,w1frtr,mjd,allwise_cntr,w1mpro_allwise,w1sigmpro_allwise,w2mpro_allwise,w2sigmpro_allwise,w3mpro_allwise,w3sigmpro_allwise,w4mpro_allwise,w4sigmpro_allwise,tmass_key,j_m_2mass,j_msig_2mass,h_m_2mass,h_msig_2mass,k_m_2mass,k_msig_2mass,dist,angle,ROW_IDX,ROW_NUM
323.5429600,-1.8881188,0.0612,0.0605,-0.0163,52.3896461,-36.5035935,325.2339136,11.8886086,12.846,0.029,37.9,1.150E+00,11.726,0.030,35.8,9.638E-01,1.005E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,78.409,00,0000,56976.19725438,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.004347,0.000000,0,0
323.5429572,-1.8881190,0.0609,0.0692,-0.0287,52.3896440,-36.5035913,325.2339108,11.8886094,12.717,0.030,36.5,5.015E+00,11.652,0.038,28.9,1.708E+00,3.238E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,83.943,11,0000,58983.03802106,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.010647,289.663682,1,1
323.5429619,-1.8881224,0.0700,0.0598,-0.0133,52.3896436,-36.5035971,325.2339142,11.8886046,12.815,0.027,40.7,1.389E+00,11.730,0.034,32.4,7.801E-01,1.037E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,12.295,00,0000,56976.78899440,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.011082,141.647656,2,2
323.5429569,-1.8881213,0.0722,0.0719,-0.0232,52.3896414,-36.5035923,325.2339098,11.8886073,13.114,0.034,31.9,7.094E-01,12.041,0.038,28.6,6.241E-01,6.373E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,115.528,00,0000,57335.33051075,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.011904,247.237924,3,3
323.5429611,-1.8881234,0.0444,0.0433,-0.0155,52.3896420,-36.5035969,325.2339131,11.8886039,11.842,0.020,55.1,1.340E+00,10.770,0.025,42.6,4.594E-01,8.779E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,25.968,00,0000,58058.06243779,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.013040,162.081191,4,4
323.5429645,-1.8881189,0.0504,0.0480,-0.0013,52.3896490,-36.5035973,325.2339179,11.8886071,12.225,0.021,51.3,1.699E+00,11.162,0.026,41.7,1.397E+00,1.471E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,85.116,00,0000,56794.94277473,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.016552,76.256553,5,5
323.5429624,-1.8881239,0.0582,0.0564,-0.0154,52.3896424,-36.5035983,325.2339142,11.8886030,12.562,0.028,39.2,1.907E+00,11.501,0.030,36.0,9.679E-01,1.372E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,30.426,00,0000,58782.73727274,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.016552,148.406384,6,6
323.5429614,-1.8881149,0.0460,0.0476,-0.0145,52.3896511,-36.5035926,325.2339162,11.8886119,11.936,0.022,50.2,1.516E+00,10.887,0.025,43.4,1.873E+00,1.594E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,35.102,00,0000,59149.69666944,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.018947,15.342196,7,7
323.5429626,-1.8881246,0.0443,0.0437,-0.0132,52.3896418,-36.5035988,325.2339142,11.8886023,12.031,0.022,49.6,1.183E+00,10.913,0.027,39.6,6.215E-01,8.667E-01,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,11.509,11,0000,59146.88529972,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.018947,150.537438,8,8
323.5429628,-1.8881151,0.0449,0.0476,-0.0155,52.3896518,-36.5035939,325.2339175,11.8886112,11.964,0.023,46.5,1.263E+00,10.840,0.025,43.3,1.205E+00,1.166E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,8.759,00,0000,59877.89289753,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.020388,29.731480,9,9
323.5429634,-1.8881154,0.0497,0.0490,0.0044,52.3896519,-36.5035945,325.2339180,11.8886107,12.058,0.022,48.8,1.353E+00,11.022,0.028,39.1,1.202E+00,1.223E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,21.212,11,0000,59146.81984808,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.020618,36.454363,10,10
323.5429660,-1.8881175,0.0470,0.0444,-0.0038,52.3896515,-36.5035978,325.2339198,11.8886079,12.220,0.022,49.7,9.621E-01,11.190,0.025,43.9,1.436E+00,1.135E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,74.494,00,0000,56794.67956758,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.023408,67.369086,11,11
323.5429664,-1.8881183,0.0433,0.0401,-0.0131,52.3896509,-36.5035986,325.2339199,11.8886070,11.879,0.020,55.2,7.495E-01,10.838,0.023,47.8,6.882E-01,6.846E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,18.752,00,0000,59149.82744546,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.023808,75.116596,12,12
323.5429650,-1.8881252,0.0478,0.0429,-0.0174,52.3896428,-36.5036012,325.2339163,11.8886010,12.006,0.027,40.8,1.210E+00,10.907,0.023,47.7,1.272E+00,1.176E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,68.155,00,0000,59878.21888247,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.025898,136.138849,13,13
323.5429663,-1.8881155,0.0588,0.0547,-0.0091,52.3896538,-36.5035970,325.2339208,11.8886097,12.256,0.027,39.6,2.674E+00,11.252,0.026,41.3,2.155E+00,2.315E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,56.743,00,0000,59715.12371419,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.027832,54.447604,14,14
323.5429667,-1.8881241,0.0802,0.0746,-0.0284,52.3896451,-36.5036020,325.2339183,11.8886014,13.106,0.033,32.9,1.857E+00,11.965,0.046,23.7,7.422E-01,1.260E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,86.852,00,0000,57335.46166902,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.028337,121.477999,15,15
323.5429525,-1.8881234,0.0712,0.0724,-0.0072,52.3896362,-36.5035897,325.2339048,11.8886067,13.137,0.032,34.4,1.613E+00,11.957,0.037,29.0,1.621E+00,1.534E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,69.943,00,0000,57160.00769094,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.029641,245.601925,16,16
323.5429596,-1.8881283,0.0610,0.0554,-0.0109,52.3896359,-36.5035983,325.2339100,11.8885998,12.537,0.025,42.7,3.627E-01,11.504,0.029,37.1,7.951E-01,5.411E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,79.920,00,0000,58783.26063171,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.029958,182.757612,17,17
323.5429583,-1.8881284,0.0408,0.0417,-0.0164,52.3896349,-36.5035973,325.2339087,11.8886001,11.914,0.022,49.1,8.406E-01,10.867,0.022,49.1,1.088E+00,9.127E-01,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,92.727,00,0000,59149.30434153,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.030889,191.434996,18,18
323.5429670,-1.8881258,0.0459,0.0426,-0.0093,52.3896435,-36.5036032,325.2339180,11.8885997,11.620,0.022,50.2,2.249E+00,10.623,0.022,48.6,1.767E+00,1.900E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,35.782,00,0000,59514.12087597,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.032673,129.659463,19,19
323.5429550,-1.8881119,0.0487,0.0501,-0.0079,52.3896499,-36.5035856,325.2339111,11.8886168,11.983,0.024,44.5,1.727E+00,10.915,0.025,43.6,1.567E+00,1.564E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,26.008,00,0000,59877.76250358,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.034226,328.327539,20,20
323.5429524,-1.8881258,0.0684,0.0593,-0.0278,52.3896336,-36.5035909,325.2339039,11.8886045,12.565,0.028,38.9,8.925E-01,11.551,0.036,29.9,8.379E-01,8.177E-01,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,14.045,00,0000,58782.86817605,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.034364,232.635643,21,21
323.5429692,-1.8881227,0.0461,0.0427,-0.0126,52.3896482,-36.5036034,325.2339212,11.8886020,11.873,0.020,53.5,1.358E+00,10.776,0.024,44.9,1.082E+00,1.162E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,7.300,00,0000,58057.93153434,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.034501,106.364227,22,22
323.5429643,-1.8881112,0.0492,0.0402,-0.0132,52.3896569,-36.5035930,325.2339203,11.8886144,11.899,0.024,46.1,7.882E-01,10.814,0.023,47.3,1.026E+00,8.566E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,84.435,00,0001,58418.27292046,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.035313,26.029545,23,23
323.5429672,-1.8881131,0.0500,0.0458,-0.0157,52.3896569,-36.5035965,325.2339224,11.8886117,12.001,0.024,45.4,1.337E+00,10.920,0.024,45.8,1.034E+00,1.129E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,109.935,00,0000,59878.34914969,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.035844,46.203331,24,24
323.5429562,-1.8881105,0.0609,0.0614,-0.0229,52.3896522,-36.5035858,325.2339127,11.8886177,12.572,0.029,37.6,1.765E+00,11.524,0.031,35.4,1.851E+00,1.720E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,85.712,00,0000,58782.27936600,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.036883,338.209318,25,25
323.5429671,-1.8881123,0.0469,0.0513,-0.0159,52.3896577,-36.5035959,325.2339226,11.8886125,11.866,0.023,47.1,3.011E+00,10.832,0.025,43.4,1.995E+00,2.422E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,41.911,00,0000,58058.12788944,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.037644,42.662963,26,26
323.5429562,-1.8881102,0.0638,0.0630,-0.0186,52.3896525,-36.5035857,325.2339128,11.8886180,12.559,0.031,35.2,6.822E-01,11.420,0.030,36.0,9.379E-01,7.674E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,54.332,00,0000,57694.58178472,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.037894,338.816430,27,27
323.5429698,-1.8881245,0.0573,0.0508,-0.0206,52.3896468,-36.5036048,325.2339211,11.8886001,12.349,0.024,46.1,6.593E+00,11.325,0.027,40.7,3.688E+00,4.946E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,36.477,00,0000,59714.60162863,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.038756,114.675617,28,28
323.5429708,-1.8881204,0.0404,0.0410,-0.0093,52.3896517,-36.5036034,325.2339235,11.8886036,11.507,0.024,44.7,1.015E+00,10.586,0.020,55.1,2.121E+00,1.474E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,7.094,00,0000,59513.92477563,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.038878,92.122248,29,29
323.5429709,-1.8881196,0.0490,0.0459,-0.0169,52.3896526,-36.5036031,325.2339238,11.8886043,11.952,0.021,50.7,1.554E+00,10.826,0.027,40.5,8.134E-01,1.135E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,15.610,11,0000,59885.84425847,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.039241,87.897205,30,30
323.5429703,-1.8881162,0.0451,0.0425,-0.0143,52.3896558,-36.5036007,325.2339244,11.8886077,11.780,0.024,46.0,1.971E+00,10.760,0.025,43.8,1.956E+00,1.861E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,68.707,00,0000,60245.22390450,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.039481,69.739260,31,31
323.5429614,-1.8881310,0.0557,0.0514,-0.0144,52.3896343,-36.5036013,325.2339109,11.8885967,12.254,0.030,36.7,1.633E+00,11.230,0.028,38.6,1.497E+00,1.479E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,93.590,00,0000,59714.79747442,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.039957,172.750701,32,32
323.5429713,-1.8881212,0.0651,0.0624,-0.0239,52.3896512,-36.5036043,325.2339237,11.8886027,12.697,0.028,38.4,1.228E+00,11.583,0.033,33.3,8.796E-01,1.006E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,42.317,00,0000,58986.63505573,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.040891,96.065057,33,33
323.5429712,-1.8881227,0.0523,0.0560,-0.0088,52.3896496,-36.5036050,325.2339231,11.8886013,11.986,0.025,43.3,1.313E+00,10.959,0.027,39.5,5.209E-01,8.393E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,74.142,01,0000,59146.55829625,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041465,103.560855,34,34
323.5429583,-1.8881085,0.0541,0.0432,-0.0107,52.3896557,-36.5035865,325.2339154,11.8886189,12.250,0.023,47.7,9.153E-01,11.209,0.025,43.9,6.841E-01,7.616E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,4.598,00,0000,56794.35052696,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041805,351.595589,35,35
323.5429615,-1.8881315,0.0595,0.0523,-0.0132,52.3896338,-36.5036017,325.2339108,11.8885962,12.575,0.025,43.5,1.868E+00,11.476,0.027,40.5,4.429E-01,1.152E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,23.528,00,0000,58782.80272440,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041805,172.572582,36,36
323.5429712,-1.8881232,0.0404,0.0366,-0.0101,52.3896491,-36.5036053,325.2339229,11.8886008,11.563,0.022,49.0,2.208E+00,10.584,0.022,50.0,1.242E+00,1.663E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.105,00,0000,59513.99022729,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041918,105.953617,37,37
323.5429560,-1.8881090,0.0506,0.0458,-0.0165,52.3896536,-36.5035848,325.2339130,11.8886192,12.236,0.021,52.5,1.872E+00,11.201,0.025,43.4,1.749E+00,1.727E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,115.894,00,0000,56794.81110755,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.042143,340.026885,38,38
323.5429683,-1.8881113,0.0562,0.0483,-0.0129,52.3896595,-36.5035964,325.2339241,11.8886130,12.286,0.023,47.3,1.233E+00,11.230,0.026,42.5,1.187E+00,1.153E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,72.520,00,0000,59714.73215001,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.043249,43.636572,39,39
323.5429720,-1.8881224,0.0466,0.0443,-0.0125,52.3896504,-36.5036055,325.2339240,11.8886013,11.973,0.023,47.7,1.414E+00,10.901,0.024,46.1,7.269E-01,9.961E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,45.870,00,0000,59878.15317620,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.044007,101.315918,40,40
323.5429598,-1.8881323,0.0449,0.0397,-0.0134,52.3896319,-36.5036007,325.2339089,11.8885960,11.872,0.021,52.9,6.544E-01,10.776,0.021,50.9,8.464E-01,7.101E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,62.172,00,0000,58058.19334115,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.044328,180.931051,41,41
323.5429579,-1.8881322,0.0441,0.0398,-0.0079,52.3896307,-36.5035990,325.2339071,11.8885967,11.880,0.020,54.6,1.183E+00,10.833,0.022,50.3,7.501E-01,9.181E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,78.729,00,0000,58058.52072706,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.044540,189.761479,42,42
323.5429531,-1.8881094,0.0428,0.0368,-0.0131,52.3896513,-36.5035826,325.2339101,11.8886198,11.676,0.019,57.1,6.776E-01,10.661,0.021,52.3,7.322E-01,6.713E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,86.844,00,0000,59514.51294916,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.045485,326.952375,43,43
323.5429474,-1.8881185,0.0447,0.0425,-0.0159,52.3896379,-36.5035828,325.2339015,11.8886130,11.743,0.021,52.5,1.029E+00,10.691,0.026,41.9,1.659E+00,1.245E+00,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,38.299,11,0000,58055.11660081,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.045692,276.792628,44,44
323.5429666,-1.8881091,0.0748,0.0699,-0.0277,52.3896607,-36.5035938,325.2339232,11.8886157,13.114,0.031,35.4,9.148E-01,12.002,0.037,29.4,4.829E-01,6.671E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,65.014,00,0000,57159.02324186,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.045898,31.181313,45,45
323.5429514,-1.8881101,0.0592,0.0542,-0.0165,52.3896494,-36.5035816,325.2339082,11.8886197,12.517,0.025,43.2,5.715E-01,11.500,0.029,37.6,6.646E-01,5.875E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,116.412,00,0000,57694.38530164,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.047217,319.034987,46,46
323.5429714,-1.8881133,0.0682,0.0626,-0.0282,52.3896595,-36.5036001,325.2339264,11.8886101,12.211,0.028,38.7,6.477E-01,11.241,0.039,28.0,1.063E+00,8.273E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,37.925,11,0000,56798.56196872,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.047616,59.542830,47,47
323.5429732,-1.8881219,0.0495,0.0537,-0.0134,52.3896518,-36.5036063,325.2339253,11.8886014,11.949,0.026,42.2,4.974E+00,10.826,0.025,43.6,4.285E+00,4.383E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,15.148,00,0000,58255.49480064,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.048011,98.195251,48,48
323.5429660,-1.8881320,0.0459,0.0424,-0.0134,52.3896364,-36.5036057,325.2339150,11.8885942,11.860,0.021,51.7,1.051E+00,10.763,0.026,42.6,6.357E-01,8.071E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,12.697,00,0000,58057.99698604,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.048305,153.447393,49,49
323.5429543,-1.8881075,0.0498,0.0461,-0.0153,52.3896540,-36.5035826,325.2339119,11.8886212,11.798,0.024,45.6,1.103E+00,10.735,0.026,41.1,7.688E-01,8.836E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,6.292,11,0000,58054.92024561,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.049465,335.498759,50,50
323.5429659,-1.8881325,0.0580,0.0605,-0.0164,52.3896358,-36.5036059,325.2339147,11.8885938,12.583,0.029,37.5,8.263E-01,11.458,0.029,37.9,1.307E+00,1.004E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,95.582,00,0000,57694.45075358,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.049750,154.744698,51,51
323.5429716,-1.8881281,0.0441,0.0429,-0.0044,52.3896442,-36.5036083,325.2339217,11.8885961,11.936,0.021,51.0,1.231E+00,10.823,0.023,47.7,8.491E-01,9.955E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.771,00,0000,58418.99276225,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.050877,124.940275,52,52
323.5429743,-1.8881208,0.0411,0.0381,-0.0143,52.3896537,-36.5036066,325.2339267,11.8886021,11.551,0.021,52.3,3.044E+00,10.636,0.021,51.7,2.093E+00,2.433E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,21.894,00,0000,59513.79412696,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.051523,93.203757,53,53
323.5429628,-1.8881055,0.0624,0.0668,-0.0222,52.3896619,-36.5035886,325.2339207,11.8886203,12.896,0.030,35.9,1.140E+00,11.877,0.035,31.4,7.921E-01,9.252E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,27.744,00,0000,57524.21263432,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.053147,10.923697,54,54
323.5429666,-1.8881332,0.0425,0.0386,-0.0065,52.3896355,-36.5036069,325.2339151,11.8885929,11.873,0.021,51.5,8.109E-01,10.847,0.021,51.4,9.434E-01,8.379E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,120.337,00,0000,58058.38982361,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.053147,153.447393,55,55
323.5429566,-1.8881052,0.0426,0.0410,-0.0176,52.3896580,-36.5035833,325.2339148,11.8886226,11.729,0.021,51.4,7.603E-01,10.705,0.023,46.3,1.275E+00,9.641E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,6.740,00,0000,60244.90046562,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.054637,347.068732,56,56
323.5429736,-1.8881268,0.0450,0.0469,-0.0167,52.3896469,-36.5036093,325.2339240,11.8885966,11.922,0.022,49.5,1.334E+00,10.874,0.026,41.6,9.780E-01,1.109E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,112.898,00,0000,59149.43511750,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.054724,116.577500,57,57
323.5429459,-1.8881259,0.0432,0.0355,-0.0112,52.3896292,-36.5035855,325.2338976,11.8886065,11.596,0.019,58.1,7.547E-01,10.624,0.021,51.1,1.231E+00,9.432E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,54.758,00,0000,59514.18620028,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.054982,247.282547,58,58
323.5429466,-1.8881278,0.0467,0.0434,-0.0199,52.3896276,-36.5035872,325.2338976,11.8886045,11.819,0.021,51.0,2.136E+00,10.781,0.025,43.9,1.605E+00,1.777E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,108.252,00,0000,59350.95817275,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.055834,239.783232,59,59
323.5429449,-1.8881243,0.0435,0.0433,-0.0207,52.3896302,-36.5035838,325.2338972,11.8886084,11.528,0.022,50.3,1.116E+00,10.580,0.021,50.5,1.324E+00,1.163E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,55.874,00,0000,60082.11595634,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.056507,254.096533,60,60
323.5429479,-1.8881305,0.0443,0.0431,-0.0097,52.3896257,-36.5035897,325.2338980,11.8886015,11.577,0.025,42.8,1.041E+00,10.628,0.019,57.0,1.125E+00,1.025E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,75.771,00,0000,59514.25152454,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.057666,229.034178,61,61
323.5429696,-1.8881333,0.0494,0.0497,-0.0107,52.3896374,-36.5036094,325.2339180,11.8885918,11.960,0.030,36.1,2.276E+00,10.931,0.025,42.8,2.054E+00,2.038E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,14.799,00,0000,58619.42502561,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.059042,144.192844,62,62
323.5429547,-1.8881357,0.0638,0.0554,-0.0192,52.3896249,-36.5035982,325.2339028,11.8885944,12.577,0.028,39.3,1.071E+00,11.474,0.030,35.7,6.701E-01,8.369E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,44.057,00,0000,57694.12323932,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.059678,198.644206,63,63
323.5429538,-1.8881046,0.0483,0.0459,-0.0117,52.3896567,-36.5035806,325.2339123,11.8886241,12.306,0.023,47.3,3.621E+00,11.227,0.023,46.9,2.719E+00,2.998E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,18.556,00,0000,56794.48206687,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.059757,338.081190,64,64
323.5429435,-1.8881154,0.0580,0.0530,-0.0221,52.3896385,-36.5035778,325.2338988,11.8886172,12.303,0.025,44.0,2.030E+00,11.260,0.029,37.6,1.010E+00,1.458E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,96.244,00,0000,59714.99319281,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.061625,285.585877,65,65
323.5429477,-1.8881080,0.0611,0.0566,-0.0205,52.3896491,-36.5035773,325.2339053,11.8886229,12.657,0.030,35.6,1.075E+00,11.544,0.029,36.8,1.349E+00,1.161E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,13.410,00,0000,58986.43895556,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.061855,314.308234,66,66
323.5429728,-1.8881076,0.0445,0.0427,-0.0089,52.3896664,-36.5035982,325.2339297,11.8886150,11.864,0.020,54.1,1.354E+00,10.831,0.023,46.8,1.681E+00,1.445E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,44.965,00,0000,59150.15444910,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.064105,45.893830,67,67
323.5429468,-1.8881073,0.0501,0.0381,-0.0142,52.3896492,-36.5035762,325.2339047,11.8886238,11.858,0.021,52.5,1.055E+00,10.824,0.021,51.6,7.979E-01,8.756E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,27.209,00,0000,60245.74127846,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.065921,313.909588,68,68
323.5429784,-1.8881184,0.0368,0.0336,-0.0111,52.3896589,-36.5036087,325.2339315,11.8886030,11.563,0.020,54.4,1.515E+00,10.573,0.019,57.7,1.157E+00,1.269E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,41.441,00,0000,59513.66347838,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.066421,85.027573,69,69
323.5429653,-1.8881377,0.0440,0.0448,-0.0180,52.3896299,-36.5036082,325.2339124,11.8885891,11.931,0.022,48.5,1.842E+00,10.811,0.022,50.3,1.436E+00,1.570E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,27.713,00,0000,58418.73095554,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.066492,163.339007,70,70
323.5429468,-1.8881069,0.0450,0.0430,-0.0075,52.3896496,-36.5035760,325.2339048,11.8886242,11.819,0.022,49.0,6.954E-01,10.751,0.022,48.6,1.486E+00,1.047E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,33.472,00,0000,59350.23922328,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.066917,314.797704,71,71
323.5429747,-1.8881085,0.0528,0.0499,-0.0157,52.3896668,-36.5036003,325.2339312,11.8886136,12.247,0.025,42.8,8.751E-01,11.171,0.026,41.4,1.009E+00,8.923E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,44.725,00,0000,56795.07431470,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.067198,51.948367,72,72
323.5429607,-1.8881387,0.0396,0.0399,-0.0164,52.3896258,-36.5036049,325.2339076,11.8885896,11.620,0.020,53.9,1.931E+00,10.625,0.022,50.1,1.310E+00,1.558E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,92.342,00,0000,60081.79137198,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.067339,177.857402,73,73
323.5429413,-1.8881218,0.0628,0.0655,-0.0218,52.3896303,-36.5035795,325.2338945,11.8886119,12.672,0.029,37.5,1.170E+00,11.522,0.032,33.5,5.839E-01,8.614E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,25.877,00,0000,57888.26528814,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.067619,264.498869,74,74
323.5429420,-1.8881140,0.0523,0.0441,-0.0155,52.3896390,-36.5035758,325.2338978,11.8886191,12.103,0.021,50.9,9.643E-01,11.120,0.027,39.6,2.040E+00,1.420E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,105.941,00,0000,58618.83634259,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.068245,288.444285,75,75
323.5429728,-1.8881058,0.0709,0.0745,-0.0198,52.3896683,-36.5035972,325.2339303,11.8886167,13.121,0.034,32.2,1.444E+00,12.061,0.037,29.7,7.967E-01,1.073E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,92.230,00,0000,57159.74512023,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.068796,42.016292,76,76
323.5429595,-1.8881009,0.0437,0.0437,-0.0132,52.3896645,-36.5035834,325.2339191,11.8886257,11.846,0.022,50.3,8.738E-01,10.758,0.022,50.0,2.219E+00,1.416E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,59.326,00,0000,59350.69674809,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.068796,358.501267,77,77
323.5429561,-1.8881009,0.0458,0.0386,-0.0127,52.3896622,-36.5035805,325.2339158,11.8886268,11.886,0.020,54.3,9.447E-01,10.750,0.021,50.6,8.796E-01,8.665E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,12.662,00,0000,59350.43532353,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.070156,348.465600,78,78
323.5429782,-1.8881272,0.0504,0.0476,-0.0191,52.3896496,-36.5036134,325.2339283,11.8885948,12.210,0.022,50.0,1.333E+00,11.203,0.033,32.6,1.298E+00,1.248E+00,1,0,0.00000,0.04167,0000,0000,3,AA,0,10,1.0,106.206,00,0000,56794.87694112,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.070425,111.594616,79,79
323.5429783,-1.8881286,0.0502,0.0453,-0.0101,52.3896482,-36.5036142,325.2339280,11.8885934,11.768,0.021,52.1,8.453E-01,10.707,0.031,35.5,7.634E-01,7.682E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,22.784,11,0000,58055.05114906,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.072734,115.182940,80,80
323.5429597,-1.8880997,0.0424,0.0437,-0.0105,52.3896658,-36.5035829,325.2339197,11.8886268,11.840,0.024,45.0,1.484E+00,10.777,0.023,46.7,1.187E+00,1.270E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,101.442,00,0000,59350.82752411,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.073058,359.153786,81,81
323.5429710,-1.8881372,0.0467,0.0456,0.0101,52.3896343,-36.5036127,325.2339181,11.8885877,11.967,0.025,43.9,1.265E+00,10.845,0.022,49.5,7.759E-01,9.571E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,77.823,00,0000,58418.53472774,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.073509,147.413788,82,82
323.5429793,-1.8881131,0.0548,0.0504,-0.0078,52.3896651,-36.5036066,325.2339341,11.8886077,11.829,0.025,43.2,2.436E+00,10.882,0.029,38.0,2.165E+00,2.148E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.297,00,0000,60245.87065381,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.073766,70.317507,83,83
323.5429749,-1.8881343,0.0953,0.1041,-0.0329,52.3896400,-36.5036144,325.2339228,11.8885891,13.178,0.042,25.8,1.335E+00,12.165,0.056,19.5,8.987E-01,1.050E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,22.909,00,0010,57335.72398567,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.074340,133.838400,84,84
323.5429782,-1.8881299,0.0454,0.0522,-0.0115,52.3896468,-36.5036148,325.2339274,11.8885922,12.076,0.031,34.6,1.428E+00,11.072,0.022,48.6,1.198E+00,1.232E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,105.342,00,0000,58618.96711858,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.074530,118.557311,85,85
323.5429791,-1.8881106,0.0649,0.0611,-0.0275,52.3896676,-36.5036051,325.2339348,11.8886102,12.622,0.030,36.5,1.200E+00,11.529,0.030,36.1,8.983E-01,1.002E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.795,00,0000,57888.39619150,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.076593,63.783722,86,86
323.5429811,-1.8881165,0.0420,0.0404,-0.0180,52.3896627,-36.5036100,325.2339347,11.8886039,11.618,0.022,50.4,1.058E+00,10.625,0.022,50.1,8.863E-01,9.179E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,117.534,00,0000,59514.38230053,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.076962,80.576693,87,87
323.5429818,-1.8881203,0.0540,0.0520,-0.0073,52.3896593,-36.5036126,325.2339341,11.8886001,12.535,0.026,41.5,9.730E-01,11.481,0.029,37.2,5.724E-01,7.359E-01,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,120.774,00,0000,58782.41026932,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.078422,90.788853,88,88
323.5429396,-1.8881123,0.0463,0.0418,-0.0164,52.3896391,-36.5035729,325.2338961,11.8886215,11.900,0.020,53.2,5.976E-01,10.843,0.024,45.8,6.568E-01,5.999E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,8.776,00,0000,59149.95822144,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.078482,290.689345,89,89
323.5429446,-1.8881045,0.0426,0.0437,-0.0178,52.3896506,-36.5035728,325.2339035,11.8886272,12.020,0.022,49.3,1.159E+00,10.914,0.024,45.5,1.600E+00,1.314E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,115.810,01,0000,59146.42752036,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.078662,315.200980,90,90
323.5429756,-1.8881355,0.0503,0.0520,-0.0201,52.3896392,-36.5036157,325.2339231,11.8885878,11.753,0.028,38.9,1.680E+00,10.728,0.025,43.5,1.005E+00,1.279E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,18.943,11,0000,58054.78921485,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.079141,134.831328,91,91
323.5429594,-1.8880978,0.0679,0.0663,-0.0185,52.3896676,-36.5035816,325.2339200,11.8886287,12.713,0.029,37.2,1.517E+00,11.588,0.035,31.1,5.372E-01,9.513E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,81.241,00,0000,58986.76583163,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.079972,358.452682,92,92
323.5429589,-1.8880978,0.0494,0.0464,-0.0163,52.3896673,-36.5035812,325.2339195,11.8886288,12.115,0.022,48.8,8.752E-01,11.037,0.026,41.9,1.016E+00,9.001E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,28.967,00,0000,58619.29424958,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080031,357.164878,93,93
323.5429538,-1.8881414,0.0445,0.0434,-0.0170,52.3896183,-36.5036006,325.2339000,11.8885893,11.907,0.021,50.8,1.552E+00,10.850,0.028,38.9,9.232E-01,1.169E+00,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,18.768,00,0000,58057.80063085,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080208,196.149025,94,94
323.5429795,-1.8881090,0.0654,0.0564,-0.0183,52.3896695,-36.5036046,325.2339357,11.8886115,12.704,0.027,40.8,1.083E+00,11.572,0.028,38.5,8.645E-01,9.237E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,87.317,00,0000,58985.78494861,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080561,60.559227,95,95
323.5429536,-1.8880985,0.0744,0.0683,-0.0219,52.3896630,-36.5035771,325.2339142,11.8886299,12.795,0.028,38.9,6.434E+00,11.714,0.036,30.5,1.965E+00,3.989E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,16.912,00,0000,58986.37350388,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080736,343.431584,96,96
323.5429654,-1.8881420,0.0687,0.0677,-0.0261,52.3896255,-36.5036106,325.2339110,11.8885850,12.841,0.032,33.5,9.652E-01,11.762,0.034,32.3,8.797E-01,8.697E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,9.163,00,0000,56975.93430128,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.081551,166.216335,97,97
323.5429821,-1.8881149,0.0482,0.0440,-0.0179,52.3896651,-36.5036099,325.2339362,11.8886051,12.045,0.023,48.2,1.540E+00,10.917,0.024,45.7,1.091E+00,1.263E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,55.762,00,0000,59878.60993766,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.081609,76.998564,98,98
323.5429404,-1.8881316,0.0416,0.0422,-0.0119,52.3896195,-36.5035840,325.2338904,11.8886030,11.963,0.020,53.3,8.690E-01,10.936,0.023,46.6,7.164E-01,7.612E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,89.084,00,0000,59878.28395211,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.081956,239.367754,99,99
323.5429829,-1.8881204,0.0494,0.0476,0.0122,52.3896599,-36.5036136,325.2339352,11.8885996,12.092,0.024,45.6,5.152E-01,11.007,0.027,40.7,1.410E+00,9.370E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,64.503,00,0000,58619.09802197,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.082416,91.001242,100,100
323.5429787,-1.8881067,0.0771,0.0692,0.0093,52.3896714,-36.5036026,325.2339357,11.8886140,12.661,0.035,31.0,1.028E+00,11.581,0.036,30.4,6.823E-01,7.979E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,27.080,00,0001,58986.30805223,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.082587,54.563726,101,101
323.5429379,-1.8881271,0.0465,0.0430,-0.0145,52.3896225,-36.5035795,325.2338895,11.8886080,12.020,0.021,51.1,7.733E-01,10.963,0.025,43.9,1.133E+00,9.056E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,37.803,01,0000,59146.68907219,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.083497,252.180440,102,102
323.5429751,-1.8881023,0.0671,0.0660,-0.0199,52.3896735,-36.5035972,325.2339337,11.8886193,12.991,0.031,35.4,9.830E-01,11.881,0.036,30.1,1.020E+00,9.522E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,53.739,00,0000,57524.08160358,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.083723,40.452376,103,103
323.5429676,-1.8880979,0.0481,0.0461,-0.0152,52.3896731,-36.5035885,325.2339279,11.8886259,11.846,0.020,54.0,8.439E-01,10.800,0.030,35.8,1.413E+00,1.012E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,53.952,00,0000,60245.61190311,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.084117,18.968087,104,104
323.5429596,-1.8881434,0.0513,0.0436,-0.0111,52.3896201,-36.5036065,325.2339050,11.8885855,12.021,0.021,51.0,9.554E-01,10.928,0.028,39.2,1.065E+00,9.483E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,96.293,00,0000,59878.47954365,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.084230,180.978788,105,105
323.5429709,-1.8881408,0.0675,0.0629,-0.0225,52.3896305,-36.5036146,325.2339168,11.8885843,12.911,0.031,34.5,6.952E-01,11.724,0.029,37.7,4.709E-01,5.524E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,82.120,00,0000,56976.46020752,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.084510,152.356524,106,106
323.5429399,-1.8881075,0.0493,0.0483,-0.0158,52.3896443,-36.5035705,325.2338980,11.8886259,12.215,0.022,48.3,1.448E+00,11.165,0.027,40.1,1.061E+00,1.182E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,95.864,00,0000,56794.74527389,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.085178,301.891046,107,107
323.5429367,-1.8881152,0.0674,0.0650,-0.0277,52.3896341,-36.5035720,325.2338923,11.8886197,13.021,0.032,33.6,9.405E-01,11.834,0.031,34.5,1.012E+00,9.300E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,48.935,00,0000,57523.09868177,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.085620,281.646723,108,108
323.5429488,-1.8881410,0.0445,0.0400,-0.0098,52.3896153,-36.5035962,325.2338954,11.8885913,11.836,0.020,55.3,5.995E-01,10.782,0.022,49.9,1.041E+00,7.856E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,86.570,00,0000,59150.28522507,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.085675,208.059568,109,109
323.5429377,-1.8881108,0.0479,0.0432,-0.0133,52.3896394,-36.5035705,325.2338947,11.8886235,11.921,0.020,53.6,1.426E+00,10.872,0.024,44.4,5.001E-01,9.366E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,58.166,00,0000,58255.10221784,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.086825,292.429864,110,110
323.5429494,-1.8880983,0.0483,0.0509,-0.0141,52.3896603,-36.5035735,325.2339102,11.8886315,11.803,0.026,42.2,3.540E+00,10.742,0.024,45.7,2.220E+00,2.719E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,109.869,00,0000,60245.35315248,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.086934,333.977719,111,111
323.5429535,-1.8880967,0.0427,0.0407,-0.0154,52.3896648,-36.5035761,325.2339147,11.8886317,11.839,0.020,54.6,1.302E+00,10.767,0.022,48.8,1.698E+00,1.416E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,61.378,00,0000,59350.10844726,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.087097,344.420546,112,112
323.5429467,-1.8880997,0.0713,0.0640,-0.0141,52.3896571,-36.5035720,325.2339071,11.8886310,12.711,0.027,40.7,5.310E+00,11.576,0.036,29.9,1.669E+00,3.323E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,26.091,00,0000,57887.54506490,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.087368,326.782551,113,113
323.5429798,-1.8881053,0.0474,0.0456,-0.0168,52.3896736,-36.5036028,325.2339372,11.8886149,12.097,0.023,47.6,9.293E-01,10.999,0.025,43.1,7.347E-01,7.985E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,36.352,00,0000,58619.22879795,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.088762,53.394018,114,114
323.5429720,-1.8881418,0.0442,0.0410,-0.0112,52.3896302,-36.5036161,325.2339175,11.8885830,11.867,0.024,45.4,2.382E+00,10.812,0.022,50.0,1.982E+00,2.085E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,40.859,00,0000,59350.63142380,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.089557,151.182175,115,115
323.5429431,-1.8881384,0.0705,0.0640,0.0216,52.3896142,-36.5035900,325.2338907,11.8885956,12.590,0.036,30.2,7.831E-01,11.442,0.028,38.8,9.357E-01,8.189E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,36.480,00,0000,57694.64736398,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.089925,222.551297,116,116
323.5429842,-1.8881266,0.0560,0.0541,-0.0188,52.3896543,-36.5036181,325.2339343,11.8885934,12.517,0.024,45.1,1.281E+00,11.466,0.037,29.0,1.138E+00,1.160E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,8.901,00,0000,57694.84384706,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090240,105.263020,117,117
323.5429759,-1.8881005,0.0447,0.0381,-0.0123,52.3896759,-36.5035969,325.2339350,11.8886207,11.573,0.019,55.8,9.272E-01,10.676,0.024,44.6,1.216E+00,1.011E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,21.231,00,0101,59514.05555161,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090553,39.178035,118,118
323.5429439,-1.8881006,0.0485,0.0454,-0.0188,52.3896542,-36.5035701,325.2339041,11.8886311,12.138,0.022,49.3,1.432E+00,11.094,0.023,48.0,7.873E-01,1.035E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,30.303,00,0000,58618.57466326,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090762,320.326115,119,119
323.5429595,-1.8881452,0.0458,0.0416,-0.0123,52.3896182,-36.5036074,325.2339043,11.8885839,11.907,0.021,51.4,1.679E+00,10.812,0.025,42.6,9.976E-01,1.281E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,11.068,00,0000,58418.86185887,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090762,181.136055,120,120
323.5429349,-1.8881247,0.0520,0.0481,0.0011,52.3896230,-36.5035757,325.2338874,11.8886113,11.910,0.025,43.5,1.584E+00,10.813,0.024,45.5,8.746E-01,1.134E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,72.689,00,0000,58057.53869663,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.091900,259.388497,121,121
323.5429509,-1.8881440,0.0422,0.0415,-0.0112,52.3896136,-36.5035996,325.2338964,11.8885878,11.897,0.022,49.9,2.564E+00,10.805,0.023,47.9,1.280E+00,1.906E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,42.577,00,0000,58418.14201714,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.092412,200.754744,122,122
323.5429857,-1.8881196,0.0539,0.0525,-0.0186,52.3896626,-36.5036155,325.2339381,11.8885995,12.548,0.026,41.3,1.610E+00,11.463,0.027,40.1,7.593E-01,1.120E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,74.774,00,0000,57694.51633288,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.092463,89.107825,123,123
323.5429808,-1.8881047,0.0442,0.0396,-0.0148,52.3896749,-36.5036033,325.2339384,11.8886152,11.923,0.020,54.0,2.974E+00,10.914,0.021,52.6,2.980E+00,2.832E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,99.080,00,0000,58254.97131436,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.092922,53.647805,124,124
323.5429402,-1.8881029,0.0410,0.0385,-0.0110,52.3896493,-36.5035683,325.2338998,11.8886301,11.809,0.021,51.1,1.072E+00,10.740,0.020,53.1,1.069E+00,1.017E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,48.222,00,0000,60245.15921688,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.094134,310.830476,125,125
323.5429746,-1.8881418,0.0437,0.0418,-0.0112,52.3896319,-36.5036183,325.2339200,11.8885821,11.870,0.020,53.6,1.362E+00,10.834,0.021,52.0,6.274E-01,9.371E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,20.484,00,0000,58418.79640722,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.094435,146.203185,126,126
323.5429455,-1.8880980,0.0574,0.0505,0.0083,52.3896580,-36.5035701,325.2339065,11.8886330,12.293,0.027,40.0,1.148E+00,11.281,0.028,38.8,9.825E-01,1.020E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,50.477,00,0000,59714.14486763,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.094834,326.625782,127,127
323.5429835,-1.8881076,0.0710,0.0729,-0.0158,52.3896737,-36.5036072,325.2339400,11.8886115,13.081,0.033,32.8,1.116E+00,11.983,0.035,31.0,6.543E-01,8.475E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,46.286,00,0000,57335.59282731,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.095628,62.168357,128,128
323.5429709,-1.8881443,0.0685,0.0642,0.0172,52.3896268,-36.5036165,325.2339156,11.8885810,12.559,0.044,24.7,1.203E+00,11.482,0.028,39.3,5.914E-01,7.837E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.431,00,0000,58782.93362829,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.095874,155.852537,129,129
323.5429628,-1.8880935,0.0706,0.0731,-0.0189,52.3896744,-36.5035821,325.2339247,11.8886316,12.973,0.041,26.8,3.641E-01,11.855,0.036,30.4,1.104E+00,6.932E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,47.992,00,0000,57523.62293215,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.095923,6.028264,130,130
323.5429640,-1.8880936,0.0457,0.0410,-0.0148,52.3896751,-36.5035832,325.2339259,11.8886312,11.829,0.020,53.0,1.354E+00,10.812,0.023,48.1,1.612E+00,1.414E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,114.972,00,0000,60245.41784015,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.096120,8.611041,131,131
323.5429544,-1.8881462,0.0407,0.0403,0.0065,52.3896137,-36.5036037,325.2338990,11.8885846,11.792,0.023,48.2,9.014E-01,10.751,0.022,49.7,1.262E+00,1.045E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,90.160,00,0000,60245.28859218,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.096464,192.058526,132,132
323.5429849,-1.8881090,0.0433,0.0452,-0.0165,52.3896731,-36.5036091,325.2339409,11.8886098,11.799,0.024,45.9,6.908E-01,10.721,0.023,46.2,3.956E-01,5.343E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,19.619,11,0000,58054.78934221,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.097970,66.154234,133,133
323.5429805,-1.8881020,0.0371,0.0382,-0.0132,52.3896775,-36.5036016,325.2339390,11.8886178,11.548,0.021,51.4,9.761E-01,10.604,0.021,51.7,6.229E-01,7.698E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,7.858,00,0000,59513.92490299,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.098162,48.699862,134,134
323.5429592,-1.8880925,0.0527,0.0509,-0.0166,52.3896730,-36.5035786,325.2339216,11.8886338,12.229,0.023,48.2,2.061E+00,11.320,0.029,37.2,1.238E+00,1.590E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,114.773,00,0000,59714.86267139,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.099025,358.334588,135,135
323.5429329,-1.8881258,0.0488,0.0526,-0.0183,52.3896205,-36.5035746,325.2338851,11.8886109,12.049,0.023,46.6,1.100E+00,10.878,0.029,37.0,1.135E+00,1.060E+00,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,15.494,11,0000,59147.01607566,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.099738,257.913312,136,136
323.5429790,-1.8881403,0.0718,0.0766,-0.0304,52.3896365,-36.5036211,325.2339247,11.8885821,13.169,0.037,29.1,8.660E-01,11.979,0.035,30.9,5.834E-01,6.859E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,18.829,00,0000,57335.00261505,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.100069,136.910114,137,137
323.5429395,-1.8881390,0.0568,0.0560,-0.0176,52.3896111,-36.5035873,325.2338870,11.8885963,12.494,0.025,43.2,7.388E-01,11.356,0.034,32.1,4.678E-01,5.715E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,25.837,00,0000,57694.71281591,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.100587,227.159230,138,138
323.5429883,-1.8881230,0.0440,0.0390,-0.0063,52.3896608,-36.5036195,325.2339395,11.8885954,11.679,0.025,42.9,2.763E+00,10.712,0.021,50.9,1.712E+00,2.073E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,46.964,00,0000,59514.64372509,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.102402,96.054422,139,139
323.5429565,-1.8880916,0.0678,0.0689,-0.0210,52.3896721,-36.5035758,325.2339193,11.8886355,12.947,0.031,34.6,1.496E+00,11.924,0.042,26.1,7.689E-01,1.122E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,110.605,00,0000,57523.81954196,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.103000,352.978102,140,140
323.5429332,-1.8881091,0.0673,0.0744,-0.0254,52.3896381,-36.5035658,325.2338910,11.8886266,13.141,0.034,31.5,6.979E-01,11.963,0.036,30.2,9.635E-01,7.958E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,95.511,00,0000,57335.26493162,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.104094,292.143243,141,141
323.5429713,-1.8880932,0.0349,0.0360,-0.0159,52.3896805,-36.5035891,325.2339330,11.8886291,11.477,0.019,57.3,1.846E+00,10.532,0.019,56.0,3.183E+00,2.310E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,30.993,00,0000,60082.24584096,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.104683,22.851184,142,142
323.5429652,-1.8880912,0.0730,0.0784,-0.0139,52.3896784,-36.5035829,325.2339278,11.8886330,12.660,0.032,33.5,1.022E+00,11.544,0.046,23.5,6.866E-01,8.087E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,8.526,11,0000,57700.93570956,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.105357,10.229364,143,143
323.5429550,-1.8880908,0.0447,0.0422,-0.0127,52.3896720,-36.5035741,325.2339181,11.8886367,11.911,0.020,53.5,2.978E+00,10.889,0.023,46.2,1.452E+00,2.180E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,46.496,00,0000,58254.64418311,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.106649,350.288489,144,144
323.5429817,-1.8881404,0.0446,0.0433,-0.0106,52.3896382,-36.5036235,325.2339273,11.8885811,11.899,0.022,48.9,1.145E+00,10.802,0.025,42.9,1.845E+00,1.417E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,35.649,00,0000,58057.66972744,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.107180,133.246863,145,145
323.5429308,-1.8881267,0.0694,0.0620,-0.0142,52.3896181,-36.5035733,325.2338828,11.8886107,12.861,0.029,37.9,1.264E+00,11.745,0.038,28.5,9.518E-01,1.058E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,61.491,00,0000,56976.52604125,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.107795,257.070272,146,146
323.5429861,-1.8881050,0.0459,0.0452,-0.0147,52.3896781,-36.5036079,325.2339434,11.8886132,11.885,0.025,43.9,9.849E-01,10.864,0.021,51.4,7.066E-01,7.917E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,119.869,00,0000,58254.90586262,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.108319,60.100029,147,147
323.5429435,-1.8880946,0.0556,0.0522,-0.0205,52.3896602,-36.5035665,325.2339057,11.8886369,12.298,0.025,42.7,9.340E-01,11.295,0.028,38.8,9.519E-01,8.948E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,51.115,00,0000,59714.14474027,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.109015,327.006206,148,148
323.5429836,-1.8881391,0.0782,0.0669,-0.0262,52.3896408,-36.5036243,325.2339296,11.8885817,12.742,0.027,40.0,6.723E+00,11.720,0.047,23.0,2.338E+00,4.242E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,36.283,11,0000,58983.23412132,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.109274,128.999227,149,149
323.5429800,-1.8881432,0.0416,0.0436,-0.0162,52.3896341,-36.5036236,325.2339247,11.8885791,11.871,0.023,47.9,1.102E+00,10.778,0.026,42.0,1.022E+00,1.009E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,84.060,00,0000,58058.25892021,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.110264,139.251783,150,150
323.5429753,-1.8880932,0.0678,0.0713,-0.0314,52.3896832,-36.5035925,325.2339369,11.8886278,12.929,0.031,34.6,5.780E-01,11.793,0.037,29.2,8.575E-01,6.725E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,90.032,00,0000,57523.75396289,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111075,29.708457,151,151
323.5429623,-1.8881508,0.0435,0.0434,-0.0124,52.3896142,-36.5036128,325.2339051,11.8885777,11.744,0.023,47.7,1.176E+00,10.708,0.021,51.1,1.163E+00,1.097E+00,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,16.596,00,0000,60245.02984101,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111203,175.731656,152,152
323.5429540,-1.8880896,0.0504,0.0542,-0.0197,52.3896725,-36.5035726,325.2339175,11.8886382,12.323,0.027,40.9,5.246E-01,11.266,0.030,36.5,1.227E+00,8.508E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,13.377,00,0000,59714.40591024,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111542,348.841029,153,153
323.5429902,-1.8881273,0.0481,0.0410,-0.0113,52.3896576,-36.5036235,325.2339399,11.8885907,12.026,0.021,50.7,8.521E-01,10.926,0.021,50.9,7.917E-01,7.813E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,117.054,00,0000,59878.41434664,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111796,103.596087,154,154
323.5429414,-1.8880948,0.0491,0.0517,-0.0084,52.3896586,-36.5035649,325.2339036,11.8886374,12.254,0.026,42.5,9.469E-01,11.271,0.029,38.0,9.533E-01,9.047E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,14.130,00,0000,59714.40578293,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.112721,323.584007,155,155
323.5429868,-1.8881032,0.0492,0.0395,-0.0176,52.3896805,-36.5036075,325.2339447,11.8886146,11.929,0.020,53.3,1.041E+01,10.949,0.021,51.5,8.277E+00,8.913E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,17.110,00,0000,58254.51327978,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.113806,57.903809,156,156
323.5429638,-1.8880886,0.0759,0.0735,-0.0249,52.3896802,-36.5035803,325.2339273,11.8886359,13.074,0.033,32.5,1.353E+00,11.998,0.040,27.2,9.087E-01,1.074E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,31.415,00,0000,57159.54825593,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.113847,6.896618,157,157
323.5429846,-1.8881399,0.0422,0.0384,-0.0160,52.3896407,-36.5036256,325.2339303,11.8885807,11.691,0.021,50.6,1.060E+00,10.704,0.020,55.0,1.460E+00,1.187E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,46.712,00,0000,59514.64359773,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.113889,128.986104,158,158
323.5429391,-1.8881438,0.0423,0.0449,-0.0111,52.3896059,-36.5035896,325.2338851,11.8885918,11.854,0.023,47.2,6.729E-01,10.799,0.022,48.8,6.670E-01,6.362E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,83.625,00,0000,58058.25879285,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.114013,221.272599,159,159
323.5429601,-1.8880879,0.0597,0.0592,-0.0040,52.3896784,-36.5035768,325.2339240,11.8886378,12.512,0.033,33.4,9.868E-01,11.486,0.028,38.4,1.247E+00,1.072E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,41.429,00,0000,58782.67194850,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.115577,0.178394,160,160
323.5429290,-1.8881114,0.0427,0.0489,-0.0176,52.3896329,-36.5035635,325.2338861,11.8886258,11.977,0.023,46.6,1.494E+00,10.855,0.024,44.6,1.389E+00,1.358E+00,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,16.885,00,0000,59878.02329155,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.115740,285.513061,161,161
323.5429281,-1.8881245,0.0673,0.0671,-0.0141,52.3896186,-36.5035698,325.2338809,11.8886137,12.828,0.029,38.0,5.840E-01,11.770,0.038,28.4,6.101E-01,5.665E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,37.121,00,0000,56976.06584152,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.115903,261.966199,162,162
323.5429869,-1.8881019,0.0510,0.0499,-0.0123,52.3896819,-36.5036069,325.2339452,11.8886158,12.266,0.026,41.3,3.591E+00,11.250,0.027,40.7,2.273E+00,2.824E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,56.143,00,0000,59715.12384155,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.116675,56.050458,163,163
323.5429295,-1.8881088,0.0729,0.0765,-0.0298,52.3896359,-36.5035625,325.2338875,11.8886281,12.590,0.036,29.8,9.137E-01,11.444,0.035,31.1,7.393E-01,7.790E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,86.439,00,0010,57694.25427050,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.116917,290.173967,164,164
323.5429876,-1.8881374,0.0452,0.0421,-0.0138,52.3896453,-36.5036268,325.2339340,11.8885820,11.875,0.024,45.6,1.490E+00,10.850,0.024,46.0,1.340E+00,1.350E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,26.943,00,0000,59149.76212113,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.117401,122.242797,165,165
323.5429399,-1.8881458,0.0526,0.0545,-0.0063,52.3896043,-36.5035913,325.2338852,11.8885897,12.492,0.024,45.8,2.305E+01,11.399,0.032,34.0,2.270E+01,2.168E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,53.091,00,0000,56794.61373402,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.117723,217.905993,166,166
323.5429930,-1.8881223,0.0694,0.0718,-0.0163,52.3896647,-36.5036231,325.2339443,11.8885946,12.926,0.035,31.0,9.737E-01,11.902,0.035,31.2,5.365E-01,7.236E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,94.647,00,0000,57523.95057279,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.119039,93.989054,167,167
323.5429780,-1.8881480,0.0393,0.0426,-0.0113,52.3896278,-36.5036245,325.2339212,11.8885752,11.807,0.022,50.2,1.334E+00,10.760,0.021,51.3,9.016E-01,1.062E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,89.725,00,0000,60245.28846480,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.119830,147.278927,168,168
323.5429672,-1.8881527,0.0695,0.0628,-0.0200,52.3896155,-36.5036180,325.2339092,11.8885743,12.843,0.027,40.3,6.327E-01,11.775,0.034,32.2,5.878E-01,5.832E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,119.590,00,0000,56976.32879465,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.120538,167.589087,169,169
323.5429734,-1.8881509,0.0700,0.0754,-0.0046,52.3896216,-36.5036222,325.2339158,11.8885739,12.744,0.033,33.4,2.445E+00,11.584,0.032,33.5,2.018E+00,2.115E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,13.912,00,0000,58986.43882819,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.121241,156.567054,170,170
323.5429752,-1.8881503,0.0804,0.0677,-0.0204,52.3896235,-36.5036234,325.2339177,11.8885739,13.081,0.033,32.9,2.512E+00,11.894,0.036,30.2,1.089E+00,1.695E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,25.201,00,0000,57523.22983984,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.122018,153.371830,171,171
323.5429477,-1.8881519,0.0497,0.0467,-0.0178,52.3896032,-36.5036012,325.2338907,11.8885814,12.049,0.022,48.5,6.621E-01,10.947,0.024,44.4,1.230E+00,8.953E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,9.964,11,0000,59146.95062402,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.123059,201.075195,172,172
323.5429909,-1.8881050,0.0644,0.0609,-0.0228,52.3896814,-36.5036120,325.2339480,11.8886116,12.820,0.026,41.1,1.337E+00,11.705,0.032,34.0,6.918E-01,9.683E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,28.229,00,0000,56976.65745417,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.123595,64.094127,173,173
323.5429400,-1.8880919,0.0753,0.0693,-0.0096,52.3896607,-36.5035621,325.2339033,11.8886406,13.077,0.030,36.4,1.259E+00,12.013,0.034,31.5,1.026E+00,1.090E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,30.352,00,0000,57159.15452718,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.124129,324.573575,174,174
323.5429950,-1.8881169,0.0503,0.0512,-0.0049,52.3896717,-36.5036219,325.2339480,11.8885990,11.913,0.026,41.6,1.422E+00,10.841,0.025,43.4,1.745E+00,1.504E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,57.215,00,0000,58418.60005212,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.126429,84.935705,175,175
323.5429762,-1.8880888,0.0497,0.0443,-0.0132,52.3896884,-36.5035908,325.2339392,11.8886317,12.283,0.023,47.6,1.418E+00,11.242,0.028,39.1,1.169E+00,1.232E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,21.423,00,0000,56795.20598189,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.126541,27.427005,176,176
323.5429331,-1.8881427,0.0556,0.0538,-0.0181,52.3896030,-36.5035839,325.2338796,11.8885948,12.547,0.025,43.3,1.289E+00,11.521,0.032,34.0,4.543E-01,8.279E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,13.187,00,0000,58782.99895258,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.126690,229.824775,177,177
323.5429246,-1.8881194,0.0513,0.0516,-0.0130,52.3896216,-36.5035641,325.2338792,11.8886196,12.086,0.025,44.2,1.263E+00,10.858,0.025,42.7,1.070E+00,1.108E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,28.009,11,0000,59147.08139991,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.127396,270.971549,178,178
323.5429931,-1.8881063,0.0449,0.0452,-0.0144,52.3896815,-36.5036145,325.2339497,11.8886096,11.880,0.025,43.2,2.917E+00,10.837,0.024,45.5,2.179E+00,2.433E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,57.505,00,0000,58418.60017948,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.128907,67.504473,179,179
323.5429511,-1.8880853,0.0446,0.0458,-0.0150,52.3896751,-36.5035679,325.2339162,11.8886432,11.841,0.024,44.8,6.120E-01,10.806,0.022,50.2,8.781E-01,6.945E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,87.830,00,0001,58254.77495924,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.128944,345.622119,180,180
323.5429937,-1.8881342,0.0869,0.0889,-0.0462,52.3896528,-36.5036302,325.2339410,11.8885831,13.190,0.035,31.1,1.896E+00,12.013,0.039,27.5,1.401E+00,1.570E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,14.113,00,0000,57159.28581258,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.131591,112.859991,181,181
323.5429696,-1.8880847,0.0510,0.0489,-0.0078,52.3896882,-36.5035830,325.2339342,11.8886377,12.216,0.024,44.9,5.181E+00,11.171,0.024,44.6,3.840E+00,4.347E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,5.150,00,0000,56795.33752181,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.131699,15.206031,182,182
323.5429872,-1.8880953,0.0408,0.0438,0.0083,52.3896890,-36.5036036,325.2339477,11.8886220,11.890,0.024,45.4,2.093E+00,10.737,0.020,53.9,1.301E+00,1.635E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,17.051,00,0000,59350.36987187,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.132236,47.742295,183,183
323.5429617,-1.8880830,0.0429,0.0413,-0.0151,52.3896846,-36.5035755,325.2339272,11.8886419,11.908,0.020,53.8,1.088E+00,10.890,0.024,45.8,1.274E+00,1.117E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,78.171,00,0000,58255.03676610,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.133338,2.629233,184,184
323.5429247,-1.8881315,0.0476,0.0416,-0.0152,52.3896090,-36.5035708,325.2338753,11.8886082,11.768,0.020,55.5,1.127E+00,10.693,0.024,45.7,6.405E-01,8.530E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,58.087,11,0000,58055.18205247,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.133586,251.946309,185,185
323.5429347,-1.8881473,0.0517,0.0506,-0.0115,52.3895992,-36.5035878,325.2338796,11.8885900,12.538,0.026,41.1,1.097E+00,11.432,0.027,40.9,7.364E-01,8.669E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.757,00,0000,57694.97487824,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.133974,222.806989,186,186
323.5429841,-1.8881485,0.0792,0.0688,-0.0241,52.3896313,-36.5036299,325.2339269,11.8885727,13.144,0.031,34.6,1.336E+00,12.050,0.035,31.1,8.763E-01,1.060E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,15.400,00,0000,57335.98630225,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.134327,139.797012,187,187
323.5429365,-1.8880908,0.0443,0.0416,-0.0125,52.3896595,-36.5035586,325.2339003,11.8886428,11.894,0.023,47.9,1.576E+00,10.874,0.023,47.8,1.945E+00,1.685E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,13.781,00,0000,58255.36402451,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.134923,321.188276,188,188
323.5429404,-1.8881521,0.0416,0.0452,-0.0144,52.3895981,-36.5035952,325.2338835,11.8885836,11.775,0.021,52.1,2.031E+00,10.710,0.023,47.3,1.195E+00,1.536E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,37.330,11,0000,58054.65831140,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.135377,211.394062,189,189
323.5429262,-1.8881031,0.0467,0.0396,-0.0155,52.3896397,-36.5035566,325.2338862,11.8886345,11.662,0.020,53.7,8.700E-01,10.714,0.024,46.1,7.057E-01,7.554E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,11.347,00,0000,60081.40184544,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.135969,296.577499,190,190
323.5429532,-1.8880828,0.0625,0.0583,-0.0251,52.3896791,-36.5035683,325.2339190,11.8886449,12.665,0.026,41.9,1.418E+00,11.608,0.030,36.0,1.329E+00,1.308E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,122.339,00,0000,58985.91572451,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.136143,349.646450,191,191
323.5429255,-1.8881358,0.0757,0.0838,-0.0349,52.3896050,-36.5035738,325.2338746,11.8886039,12.990,0.044,24.5,1.694E+00,11.892,0.034,32.3,9.032E-01,1.161E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,48.538,00,0000,57523.09880909,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.136559,245.381811,192,192
323.5429881,-1.8880938,0.0420,0.0431,-0.0196,52.3896912,-36.5036035,325.2339491,11.8886231,11.621,0.022,50.3,2.970E+00,10.682,0.020,55.4,4.354E+00,3.527E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,28.134,00,0000,60081.27196078,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.138277,46.988488,193,193
323.5429856,-1.8881488,0.0653,0.0656,-0.0156,52.3896320,-36.5036313,325.2339283,11.8885719,12.821,0.032,34.2,6.716E-01,11.796,0.035,31.1,1.181E+00,8.890E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,10.001,00,0000,56975.80288846,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.138686,138.381912,194,194
323.5429427,-1.8880852,0.0522,0.0519,0.0019,52.3896695,-36.5035607,325.2339081,11.8886461,12.288,0.028,39.4,2.721E+00,11.263,0.027,40.3,1.158E+00,1.941E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,22.175,00,0000,59714.53643167,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.139907,333.579215,195,195
323.5429355,-1.8881502,0.0441,0.0426,-0.0096,52.3895967,-36.5035900,325.2338794,11.8885870,11.991,0.023,47.9,1.571E+00,10.903,0.022,49.8,8.952E-01,1.199E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,28.635,00,0000,59878.74020426,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.139975,219.035755,196,196
323.5429658,-1.8880812,0.0665,0.0743,-0.0226,52.3896893,-36.5035780,325.2339317,11.8886423,12.986,0.033,32.7,8.718E-01,11.786,0.033,32.7,1.068E+00,9.200E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,110.870,00,0000,57523.81941463,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.141218,8.497331,197,197
323.5429235,-1.8881361,0.0664,0.0626,-0.0183,52.3896034,-36.5035723,325.2338726,11.8886042,12.902,0.029,37.0,9.977E-01,11.706,0.031,35.1,1.061E+00,9.783E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,103.224,00,0000,56976.39450111,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.143540,246.186429,198,198
323.5429912,-1.8881461,0.0432,0.0459,-0.0075,52.3896386,-36.5036345,325.2339346,11.8885726,11.937,0.027,40.3,2.032E+00,10.824,0.021,50.9,1.783E+00,1.800E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,37.896,00,0000,58419.12366563,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.146407,129.929093,199,199
323.5429574,-1.8880783,0.0549,0.0489,-0.0110,52.3896866,-36.5035693,325.2339246,11.8886478,12.109,0.027,40.7,1.460E+00,11.054,0.027,39.6,1.131E+00,1.219E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,63.578,00,0000,58618.70556656,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.150417,356.434152,200,200
323.5429466,-1.8880803,0.0394,0.0397,-0.0127,52.3896773,-36.5035614,325.2339135,11.8886494,11.615,0.020,55.6,1.221E+00,10.664,0.020,55.2,1.493E+00,1.286E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,71.195,00,0000,60081.72642966,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.150825,341.358268,201,201
323.5429847,-1.8881544,0.0489,0.0555,-0.0094,52.3896256,-36.5036336,325.2339255,11.8885669,12.067,0.024,44.8,2.929E+01,10.981,0.024,45.7,1.466E+01,2.072E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,51.234,00,0000,60081.66148736,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.152414,144.335515,202,202
323.5429204,-1.8881028,0.0400,0.0394,-0.0088,52.3896361,-36.5035516,325.2338807,11.8886367,11.870,0.020,54.3,1.409E+00,10.745,0.020,54.4,1.842E+00,1.551E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,26.757,00,0000,59350.56597213,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.155361,293.488771,203,203
323.5429595,-1.8880768,0.0644,0.0637,-0.0154,52.3896896,-36.5035703,325.2339271,11.8886485,12.661,0.029,38.0,6.344E-01,11.525,0.035,31.2,7.705E-01,6.682E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,125.918,11,0000,58982.90711769,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.155543,359.337244,204,204
323.5430037,-1.8881146,0.0427,0.0426,-0.0080,52.3896800,-36.5036279,325.2339572,11.8885983,11.695,0.020,53.0,8.847E+00,10.732,0.025,44.0,2.430E+00,5.357E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,20.303,00,0000,60081.53173006,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.158431,82.951894,205,205
323.5429200,-1.8881385,0.0478,0.0456,-0.0083,52.3895985,-36.5035707,325.2338684,11.8886031,11.640,0.027,40.9,3.201E+00,10.655,0.019,56.0,1.197E+00,1.820E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,48.150,00,0010,60081.14220353,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.158580,245.167601,206,206
323.5429992,-1.8880993,0.0571,0.0577,-0.0178,52.3896929,-36.5036158,325.2339579,11.8886143,12.318,0.033,33.1,5.719E+00,11.351,0.027,40.6,3.438E+00,4.292E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,30.065,00,0000,59714.27538891,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.159531,62.150353,207,207
323.5429787,-1.8880798,0.0554,0.0597,-0.0194,52.3896995,-36.5035880,325.2339447,11.8886394,12.654,0.028,39.0,2.893E+00,11.576,0.034,32.0,1.024E+00,1.856E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,45.192,00,0000,57888.13438477,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.159590,24.934733,208,208
323.5429750,-1.8880779,0.0487,0.0429,-0.0105,52.3896989,-36.5035839,325.2339417,11.8886424,11.667,0.020,53.3,1.284E+01,10.732,0.022,49.8,4.144E+00,7.778E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,113.151,00,0000,60081.85631433,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.160887,19.600871,209,209
323.5429543,-1.8880755,0.0668,0.0775,0.0032,52.3896875,-36.5035652,325.2339225,11.8886514,12.675,0.031,34.8,1.006E+00,11.632,0.047,23.1,6.273E-01,7.935E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,28.782,11,0000,58983.29957299,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.161502,352.704657,210,210
323.5429762,-1.8880780,0.0688,0.0634,-0.0242,52.3896997,-36.5035849,325.2339429,11.8886419,12.709,0.028,39.4,3.708E+00,11.591,0.035,30.9,2.074E+00,2.760E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,84.935,01,0000,58982.77634168,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.162057,21.081895,211,211
323.5429442,-1.8881626,0.0506,0.0483,-0.0185,52.3895897,-36.5036040,325.2338837,11.8885724,11.916,0.022,48.3,1.489E+00,10.945,0.027,40.4,8.059E-01,1.083E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,71.150,00,0000,59149.56589347,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.163566,200.339272,212,212
323.5429254,-1.8881498,0.0457,0.0451,-0.0087,52.3895903,-36.5035813,325.2338698,11.8885907,11.866,0.020,53.5,2.134E+00,10.822,0.028,39.2,1.220E+00,1.610E+00,1,0,0.00000,0.00000,0000,g000,3,AA,0,5,0.5,15.046,00,0000,59150.02367313,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.164343,229.247224,213,213
323.5429884,-1.8880840,0.0615,0.0598,-0.0294,52.3897016,-36.5035984,325.2339526,11.8886323,12.314,0.027,40.9,9.188E-01,11.312,0.031,34.9,9.880E-01,8.985E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,30.578,00,0000,59714.27526160,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.165032,38.254387,214,214
323.5429707,-1.8880754,0.0688,0.0750,-0.0257,52.3896987,-36.5035789,325.2339384,11.8886462,12.819,0.033,33.0,7.787E+00,11.693,0.033,33.0,4.539E+00,6.055E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,16.724,00,0000,58986.50427978,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.165118,13.483818,215,215
323.5429142,-1.8881318,0.0769,0.0686,-0.0226,52.3896016,-36.5035621,325.2338650,11.8886113,13.118,0.032,34.2,7.482E-01,12.032,0.037,29.0,9.460E-01,8.048E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,66.039,00,0000,57335.52724818,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.170189,255.544889,216,216
323.5429261,-1.8880857,0.0761,0.0759,-0.0290,52.3896578,-36.5035471,325.2338919,11.8886510,12.940,0.035,31.0,1.241E+00,11.884,0.035,31.3,7.215E-01,9.192E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,7.827,00,0000,57523.36087062,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.173569,315.351598,217,217
323.5429993,-1.8880919,0.0590,0.0594,-0.0181,52.3897007,-36.5036119,325.2339605,11.8886212,12.656,0.029,37.9,8.417E-01,11.534,0.029,37.7,8.774E-01,8.208E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,60.107,00,0000,57887.67596822,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.173868,54.420027,218,218
323.5430039,-1.8881413,0.0783,0.0723,-0.0294,52.3896522,-36.5036426,325.2339484,11.8885730,13.117,0.033,32.9,6.793E-01,12.065,0.038,28.3,8.929E-01,7.485E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,107.832,00,0000,57335.39608993,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.175571,115.894589,219,219
323.5429999,-1.8881482,0.0582,0.0551,-0.0168,52.3896423,-36.5036430,325.2339423,11.8885678,12.548,0.025,43.3,1.037E+00,11.510,0.027,40.2,9.963E-01,9.687E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,37.785,00,0000,58783.12934654,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.175840,125.266074,220,220
323.5429927,-1.8880832,0.0433,0.0442,-0.0122,52.3897054,-36.5036016,325.2339570,11.8886316,11.924,0.023,46.5,1.835E+00,10.861,0.023,46.9,2.678E+00,2.149E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,87.667,00,0000,58254.77508655,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.177178,41.608425,221,221
323.5429863,-1.8880781,0.0683,0.0616,-0.0206,52.3897064,-36.5035935,325.2339526,11.8886385,12.598,0.029,37.7,2.183E+00,11.514,0.031,34.9,1.799E+00,1.889E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,10.305,00,0000,57887.41416152,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.178056,32.101866,222,222
323.5429807,-1.8880750,0.0398,0.0359,-0.0026,52.3897058,-36.5035871,325.2339482,11.8886433,11.620,0.020,54.8,1.311E+00,10.656,0.020,54.8,1.388E+00,1.287E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,34.283,00,0000,60081.59667237,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.178294,24.690619,223,223
323.5429938,-1.8881563,0.0516,0.0475,-0.0079,52.3896298,-36.5036422,325.2339337,11.8885622,11.933,0.023,47.5,1.908E+00,11.002,0.027,40.7,1.772E+00,1.747E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,31.097,00,0000,58255.23312118,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.178506,137.058012,224,224
323.5429792,-1.8880735,0.0767,0.0801,-0.0322,52.3897064,-36.5035850,325.2339473,11.8886452,12.987,0.034,31.9,1.045E+00,11.926,0.041,26.6,7.356E-01,8.480E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,68.617,00,0000,57523.68838384,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.181107,22.424914,225,225
323.5430050,-1.8880967,0.0768,0.0703,-0.0259,52.3896996,-36.5036193,325.2339644,11.8886148,13.093,0.030,36.0,1.151E+00,12.010,0.040,27.4,9.284E-01,9.833E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,16.796,00,0000,57159.48267693,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.182355,62.613177,226,226
323.5429151,-1.8881438,0.0677,0.0671,-0.0102,52.3895897,-36.5035694,325.2338619,11.8885997,12.815,0.031,35.6,2.043E+01,11.615,0.042,25.8,6.452E+00,1.269E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,80.862,00,0101,58986.04650043,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.182872,242.060543,227,227
323.5429221,-1.8881543,0.0459,0.0487,-0.0192,52.3895834,-36.5035810,325.2338651,11.8885875,11.926,0.023,47.5,8.533E-01,10.858,0.025,44.1,8.153E-01,7.897E-01,1,0,0.00000,0.00000,0000,g000,3,AA,0,10,1.0,119.410,00,0000,58418.40382384,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.183953,227.839007,228,228
323.5429934,-1.8880812,0.0682,0.0862,-0.0086,52.3897079,-36.5036011,325.2339584,11.8886333,12.724,0.038,28.8,3.709E+00,11.549,0.039,27.5,2.679E+00,3.051E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,45.836,00,0000,57888.13425745,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.184261,40.707300,229,229
323.5429281,-1.8881619,0.0740,0.0665,-0.0195,52.3895795,-36.5035902,325.2338684,11.8885783,13.085,0.031,35.3,8.155E-01,11.998,0.035,31.3,1.598E+00,1.119E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,5.661,00,0000,57335.85514398,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.189543,217.268346,230,230
323.5429275,-1.8881622,0.0482,0.0446,-0.0201,52.3895788,-36.5035898,325.2338677,11.8885782,11.918,0.024,45.7,8.834E-01,10.797,0.020,53.8,8.517E-01,8.234E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,38.967,00,0000,58418.66550381,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.191724,217.586343,231,231
323.5429467,-1.8880684,0.0643,0.0612,-0.0301,52.3896898,-36.5035550,325.2339176,11.8886606,12.613,0.028,38.2,9.124E-01,11.500,0.034,31.8,1.092E+00,9.514E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,105.133,00,0000,57887.93790237,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.191822,345.554017,232,232
323.5429150,-1.8880903,0.0499,0.0488,-0.0128,52.3896455,-36.5035403,325.2338797,11.8886503,12.286,0.025,43.6,2.706E+00,11.217,0.028,39.4,1.600E+00,2.069E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,52.525,00,0000,59714.66695300,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.194026,303.439117,233,233
323.5429992,-1.8880829,0.0541,0.0526,-0.0177,52.3897101,-36.5036069,325.2339634,11.8886298,11.942,0.028,39.4,3.134E+00,10.682,0.026,41.0,1.059E+00,1.955E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,15.573,00,0000,59350.50064788,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.194245,46.561016,234,234
323.5429348,-1.8880718,0.0627,0.0693,-0.0277,52.3896782,-36.5035468,325.2339050,11.8886613,13.081,0.031,35.5,1.077E+00,11.972,0.036,29.9,8.959E-01,9.415E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,70.603,00,0000,57159.67954118,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.195771,332.411234,235,235
323.5429097,-1.8880983,0.0738,0.0728,-0.0254,52.3896335,-36.5035402,325.2338719,11.8886445,13.174,0.039,28.2,1.514E+00,12.005,0.040,27.3,1.017E+00,1.199E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,52.984,00,0000,57335.13377336,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.197117,293.347243,236,236
323.5429873,-1.8881680,0.0505,0.0426,-0.0214,52.3896131,-36.5036432,325.2339235,11.8885532,11.751,0.027,40.9,1.393E+00,10.789,0.021,51.8,1.286E+00,1.271E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,94.501,00,0001,60245.48252782,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.198764,150.384316,237,237
323.5429389,-1.8880683,0.0465,0.0442,-0.0160,52.3896846,-36.5035484,325.2339101,11.8886633,12.063,0.022,48.7,1.649E+01,11.086,0.024,45.5,6.922E+00,1.115E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,46.877,00,0000,58619.16347365,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.201009,337.809343,238,238
323.5429879,-1.8880705,0.0729,0.0651,-0.0218,52.3897154,-36.5035907,325.2339567,11.8886452,12.821,0.031,35.6,8.524E-01,11.762,0.045,24.2,9.710E-01,8.479E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,99.807,00,0000,56976.26308819,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.204526,29.393882,239,239
323.5429698,-1.8880623,0.0451,0.0385,-0.0082,52.3897117,-36.5035711,325.2339419,11.8886588,11.848,0.022,49.1,1.319E+00,10.745,0.021,52.0,2.232E+00,1.641E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,101.753,00,0101,59349.97779861,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.210692,9.634224,240,240
323.5429672,-1.8880617,0.0633,0.0559,-0.0190,52.3897106,-36.5035685,325.2339396,11.8886603,12.635,0.026,41.5,9.340E-01,11.497,0.029,37.1,8.545E-01,8.536E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,122.627,00,0000,57887.87245066,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.211475,7.036547,241,241
323.5430197,-1.8881355,0.0774,0.0764,-0.0158,52.3896690,-36.5036527,325.2339656,11.8885734,12.984,0.031,34.5,1.384E+00,12.054,0.052,20.7,3.920E-01,8.694E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,16.513,00,0000,57523.49190141,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.221938,104.562009,242,242
323.5429712,-1.8881853,0.0476,0.0467,-0.0180,52.3895842,-36.5036390,325.2339022,11.8885421,11.896,0.024,44.4,5.313E+00,10.902,0.024,44.4,2.643E+00,3.740E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,9.256,00,0000,59149.89289711,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.238515,170.272734,243,243
323.5430229,-1.8881457,0.0528,0.0452,-0.0177,52.3896605,-36.5036609,325.2339653,11.8885627,12.174,0.022,48.3,6.260E+00,11.096,0.023,47.2,4.153E+00,4.946E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,84.390,00,0000,58619.03257030,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.244500,112.235089,244,244
323.5429617,-1.8880517,0.0459,0.0457,-0.0178,52.3897173,-36.5035585,325.2339376,11.8886715,12.068,0.022,49.8,4.631E+00,11.091,0.027,40.6,4.139E+00,4.165E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,26.376,00,0000,58619.55592891,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.245964,1.425035,245,245
323.5430243,-1.8881507,0.0877,0.0754,-0.0308,52.3896562,-36.5036648,325.2339650,11.8885575,12.908,0.031,35.5,6.239E+00,11.824,0.044,24.9,1.938E+00,3.884E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,35.398,11,0000,57892.19366318,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.256400,115.534219,246,246
323.5430057,-1.8880642,0.0795,0.0731,-0.0122,52.3897340,-36.5036022,325.2339759,11.8886453,13.113,0.031,35.3,2.669E+01,11.900,0.037,29.5,6.474E+00,1.624E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,33.868,00,0000,58986.24272796,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.259604,39.302102,247,247
323.5428957,-1.8881555,0.0678,0.0882,0.0125,52.3895643,-36.5035595,325.2338393,11.8885950,12.756,0.037,29.5,2.273E+00,11.627,0.036,30.2,1.400E+00,1.709E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,125.597,11,0000,58982.90724500,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.264310,241.083762,248,248
323.5429985,-1.8880563,0.0696,0.0717,-0.0189,52.3897374,-36.5035919,325.2339716,11.8886551,13.135,0.038,28.7,1.227E+00,12.003,0.036,29.8,1.343E+00,1.224E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,6.957,00,0101,57159.41709788,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.267914,31.134809,249,249
323.5430152,-1.8880681,0.0640,0.0640,-0.0233,52.3897363,-36.5036123,325.2339838,11.8886385,12.646,0.034,32.2,1.274E+00,11.440,0.031,34.6,7.922E-01,9.708E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,102.470,00,0000,57887.80699895,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.272684,46.749330,250,250
323.5430402,-1.8881147,0.0419,0.0434,-0.0092,52.3897045,-36.5036586,325.2339924,11.8885863,11.661,0.023,46.9,1.288E+01,10.694,0.022,48.3,9.546E+00,1.060E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,95.533,00,0000,60081.98619899,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.289195,86.217072,251,251
323.5430008,-1.8880440,0.0888,0.0849,-0.0102,52.3897518,-36.5035871,325.2339780,11.8886660,13.108,0.037,29.6,4.954E-01,11.968,0.041,26.8,7.206E-01,5.791E-01,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,111.913,00,0000,57159.87640564,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.310493,28.215812,252,252
323.5428735,-1.8880651,0.0783,0.0706,-0.0302,52.3896438,-36.5034918,325.2338480,11.8886877,12.792,0.028,38.6,9.324E+00,11.807,0.050,21.8,4.089E+00,6.430E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,84.395,00,0000,57888.00335407,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.368677,302.416642,253,253
323.5430077,-1.8882241,0.0474,0.0540,-0.0179,52.3895683,-36.5036907,325.2339244,11.8884935,12.189,0.032,34.4,3.577E+00,10.923,0.022,49.6,2.893E+00,3.073E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,5,0.5,29.315,00,0000,59878.74033162,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.412193,155.393904,254,254
323.5429901,-1.8879983,0.0706,0.0826,-0.0263,52.3897923,-36.5035533,325.2339829,11.8887127,12.792,0.035,30.9,1.922E+01,11.803,0.039,28.0,6.982E+00,1.184E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,46.758,11,0001,58983.16879703,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.451304,13.884896,255,255
323.5430254,-1.8880097,0.0777,0.0830,0.0072,52.3898042,-36.5035891,325.2340132,11.8886904,13.247,0.036,30.0,4.224E+00,12.133,0.037,29.6,3.049E+00,3.408E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,49.483,00,0000,57159.61396223,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.461570,30.651258,256,256
323.5430844,-1.8880787,0.0765,0.0732,-0.0276,52.3897720,-36.5036761,325.2340471,11.8886059,13.126,0.033,33.2,1.994E+01,11.995,0.037,29.7,9.961E+00,1.472E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,81.147,00,0000,57887.74141993,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.471643,71.624861,257,257
323.5429827,-1.8879594,0.0478,0.0502,-0.0162,52.3898279,-36.5035260,325.2339888,11.8887519,12.241,0.024,45.0,3.406E+01,11.223,0.023,46.3,2.232E+01,2.696E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,58.194,00,0000,58619.68670494,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.583900,8.040865,258,258
323.5428153,-1.8882101,0.0888,0.0930,0.0292,52.3894530,-36.5035217,325.2337434,11.8885696,13.156,0.044,24.5,1.640E+01,12.213,0.040,27.5,8.407E+00,1.162E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,44.228,00,0000,58986.17727642,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.613409,238.076850,259,259
323.5430925,-1.8879909,0.0992,0.0922,-0.0325,52.3898692,-36.5036352,325.2340842,11.8886862,13.436,0.038,28.9,2.129E+01,12.278,0.049,22.4,7.053E+00,1.331E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,30.977,00,0000,57523.55735310,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.665798,45.729078,260,260
323.5431843,-1.8880553,0.0775,0.0724,-0.0063,52.3898639,-36.5037472,325.2341513,11.8885954,12.910,0.039,27.7,6.312E+00,11.525,0.031,35.5,5.317E+00,5.519E+00,1,0,0.00000,0.00000,0000,0000,3,AA,0,10,1.0,79.019,00,0000,58782.54104522,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.839983,73.901353,261,261
323.5429712,-1.8878523,0.1006,0.1138,-0.0534,52.3899320,-36.5034582,325.2340134,11.8888568,13.126,0.056,19.4,1.484E+01,11.944,0.051,21.4,7.370E+00,1.040E+01,1,0,0.00000,0.00000,0000,0000,3,AA,0,0,0.0,81.032,00,0000,57887.74154725,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.964562,2.394438,262,262


==> J2134-0153_code/J2134-0153_NEOWISE.csv <==
ra,dec,sigra,sigdec,sigradec,w1mpro,w1sigmpro,w1snr,w1rchi2,w2mpro,w2sigmpro,w2snr,w2rchi2,nb,na,cc_flags,ph_qual,qual_frame,qi_fact,saa_sep,moon_masked,mjd,allwise_cntr,w1mpro_allwise,w1sigmpro_allwise,w2mpro_allwise,w2sigmpro_allwise,w3mpro_allwise,w3sigmpro_allwise,w4mpro_allwise,w4sigmpro_allwise,tmass_key,j_m_2mass,j_msig_2mass,h_m_2mass,h_msig_2mass,k_m_2mass,k_msig_2mass,dist,angle
323.5429600,-1.8881188,0.0612,0.0605,-0.0163,12.846,0.029,37.9,1.150E+00,11.726,0.030,35.8,9.638E-01,1,0,0000,AA,10,1.0,78.409,00,56976.19725438,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.004347,0.000000
323.5429572,-1.8881190,0.0609,0.0692,-0.0287,12.717,0.030,36.5,5.015E+00,11.652,0.038,28.9,1.708E+00,1,0,0000,AA,0,0.0,83.943,11,58983.03802106,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.010647,289.663682
323.5429619,-1.8881224,0.0700,0.0598,-0.0133,12.815,0.027,40.7,1.389E+00,11.730,0.034,32.4,7.801E-01,1,0,0000,AA,10,1.0,12.295,00,56976.78899440,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.011082,141.647656
323.5429569,-1.8881213,0.0722,0.0719,-0.0232,13.114,0.034,31.9,7.094E-01,12.041,0.038,28.6,6.241E-01,1,0,0000,AA,10,1.0,115.528,00,57335.33051075,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.011904,247.237924
323.5429611,-1.8881234,0.0444,0.0433,-0.0155,11.842,0.020,55.1,1.340E+00,10.770,0.025,42.6,4.594E-01,1,0,0000,AA,10,1.0,25.968,00,58058.06243779,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.013040,162.081191
323.5429624,-1.8881239,0.0582,0.0564,-0.0154,12.562,0.028,39.2,1.907E+00,11.501,0.030,36.0,9.679E-01,1,0,0000,AA,10,1.0,30.426,00,58782.73727274,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.016552,148.406384
323.5429645,-1.8881189,0.0504,0.0480,-0.0013,12.225,0.021,51.3,1.699E+00,11.162,0.026,41.7,1.397E+00,1,0,0000,AA,5,0.5,85.116,00,56794.94277473,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.016552,76.256553
323.5429614,-1.8881149,0.0460,0.0476,-0.0145,11.936,0.022,50.2,1.516E+00,10.887,0.025,43.4,1.873E+00,1,0,0000,AA,5,0.5,35.102,00,59149.69666944,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.018947,15.342196
323.5429626,-1.8881246,0.0443,0.0437,-0.0132,12.031,0.022,49.6,1.183E+00,10.913,0.027,39.6,6.215E-01,1,0,g000,AA,10,1.0,11.509,11,59146.88529972,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.018947,150.537438
323.5429628,-1.8881151,0.0449,0.0476,-0.0155,11.964,0.023,46.5,1.263E+00,10.840,0.025,43.3,1.205E+00,1,0,0000,AA,10,1.0,8.759,00,59877.89289753,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.020388,29.731480
323.5429634,-1.8881154,0.0497,0.0490,0.0044,12.058,0.022,48.8,1.353E+00,11.022,0.028,39.1,1.202E+00,1,0,0000,AA,5,0.5,21.212,11,59146.81984808,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.020618,36.454363
323.5429660,-1.8881175,0.0470,0.0444,-0.0038,12.220,0.022,49.7,9.621E-01,11.190,0.025,43.9,1.436E+00,1,0,0000,AA,10,1.0,74.494,00,56794.67956758,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.023408,67.369086
323.5429664,-1.8881183,0.0433,0.0401,-0.0131,11.879,0.020,55.2,7.495E-01,10.838,0.023,47.8,6.882E-01,1,0,0000,AA,10,1.0,18.752,00,59149.82744546,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.023808,75.116596
323.5429650,-1.8881252,0.0478,0.0429,-0.0174,12.006,0.027,40.8,1.210E+00,10.907,0.023,47.7,1.272E+00,1,0,0000,AA,10,1.0,68.155,00,59878.21888247,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.025898,136.138849
323.5429663,-1.8881155,0.0588,0.0547,-0.0091,12.256,0.027,39.6,2.674E+00,11.252,0.026,41.3,2.155E+00,1,0,0000,AA,5,0.5,56.743,00,59715.12371419,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.027832,54.447604
323.5429667,-1.8881241,0.0802,0.0746,-0.0284,13.106,0.033,32.9,1.857E+00,11.965,0.046,23.7,7.422E-01,1,0,0000,AA,10,1.0,86.852,00,57335.46166902,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.028337,121.477999
323.5429525,-1.8881234,0.0712,0.0724,-0.0072,13.137,0.032,34.4,1.613E+00,11.957,0.037,29.0,1.621E+00,1,0,0000,AA,5,0.5,69.943,00,57160.00769094,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.029641,245.601925
323.5429596,-1.8881283,0.0610,0.0554,-0.0109,12.537,0.025,42.7,3.627E-01,11.504,0.029,37.1,7.951E-01,1,0,0000,AA,10,1.0,79.920,00,58783.26063171,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.029958,182.757612
323.5429583,-1.8881284,0.0408,0.0417,-0.0164,11.914,0.022,49.1,8.406E-01,10.867,0.022,49.1,1.088E+00,1,0,g000,AA,10,1.0,92.727,00,59149.30434153,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.030889,191.434996
323.5429670,-1.8881258,0.0459,0.0426,-0.0093,11.620,0.022,50.2,2.249E+00,10.623,0.022,48.6,1.767E+00,1,0,0000,AA,5,0.5,35.782,00,59514.12087597,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.032673,129.659463
323.5429550,-1.8881119,0.0487,0.0501,-0.0079,11.983,0.024,44.5,1.727E+00,10.915,0.025,43.6,1.567E+00,1,0,0000,AA,10,1.0,26.008,00,59877.76250358,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.034226,328.327539
323.5429524,-1.8881258,0.0684,0.0593,-0.0278,12.565,0.028,38.9,8.925E-01,11.551,0.036,29.9,8.379E-01,1,0,g000,AA,10,1.0,14.045,00,58782.86817605,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.034364,232.635643
323.5429692,-1.8881227,0.0461,0.0427,-0.0126,11.873,0.020,53.5,1.358E+00,10.776,0.024,44.9,1.082E+00,1,0,0000,AA,10,1.0,7.300,00,58057.93153434,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.034501,106.364227
323.5429643,-1.8881112,0.0492,0.0402,-0.0132,11.899,0.024,46.1,7.882E-01,10.814,0.023,47.3,1.026E+00,1,0,0000,AA,10,1.0,84.435,00,58418.27292046,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.035313,26.029545
323.5429672,-1.8881131,0.0500,0.0458,-0.0157,12.001,0.024,45.4,1.337E+00,10.920,0.024,45.8,1.034E+00,1,0,0000,AA,10,1.0,109.935,00,59878.34914969,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.035844,46.203331
323.5429562,-1.8881105,0.0609,0.0614,-0.0229,12.572,0.029,37.6,1.765E+00,11.524,0.031,35.4,1.851E+00,1,0,0000,AA,10,1.0,85.712,00,58782.27936600,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.036883,338.209318
323.5429671,-1.8881123,0.0469,0.0513,-0.0159,11.866,0.023,47.1,3.011E+00,10.832,0.025,43.4,1.995E+00,1,0,0000,AA,10,1.0,41.911,00,58058.12788944,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.037644,42.662963
323.5429562,-1.8881102,0.0638,0.0630,-0.0186,12.559,0.031,35.2,6.822E-01,11.420,0.030,36.0,9.379E-01,1,0,0000,AA,10,1.0,54.332,00,57694.58178472,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.037894,338.816430
323.5429698,-1.8881245,0.0573,0.0508,-0.0206,12.349,0.024,46.1,6.593E+00,11.325,0.027,40.7,3.688E+00,1,0,0000,AA,5,0.5,36.477,00,59714.60162863,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.038756,114.675617
323.5429708,-1.8881204,0.0404,0.0410,-0.0093,11.507,0.024,44.7,1.015E+00,10.586,0.020,55.1,2.121E+00,1,0,0000,AA,10,1.0,7.094,00,59513.92477563,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.038878,92.122248
323.5429709,-1.8881196,0.0490,0.0459,-0.0169,11.952,0.021,50.7,1.554E+00,10.826,0.027,40.5,8.134E-01,1,0,0000,AA,10,1.0,15.610,11,59885.84425847,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.039241,87.897205
323.5429614,-1.8881310,0.0557,0.0514,-0.0144,12.254,0.030,36.7,1.633E+00,11.230,0.028,38.6,1.497E+00,1,0,0000,AA,10,1.0,93.590,00,59714.79747442,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.039957,172.750701
323.5429713,-1.8881212,0.0651,0.0624,-0.0239,12.697,0.028,38.4,1.228E+00,11.583,0.033,33.3,8.796E-01,1,0,0000,AA,10,1.0,42.317,00,58986.63505573,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.040891,96.065057
323.5429712,-1.8881227,0.0523,0.0560,-0.0088,11.986,0.025,43.3,1.313E+00,10.959,0.027,39.5,5.209E-01,1,0,0000,AA,10,1.0,74.142,01,59146.55829625,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041465,103.560855
323.5429615,-1.8881315,0.0595,0.0523,-0.0132,12.575,0.025,43.5,1.868E+00,11.476,0.027,40.5,4.429E-01,1,0,0000,AA,10,1.0,23.528,00,58782.80272440,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041805,172.572582
323.5429583,-1.8881085,0.0541,0.0432,-0.0107,12.250,0.023,47.7,9.153E-01,11.209,0.025,43.9,6.841E-01,1,0,0000,AA,10,1.0,4.598,00,56794.35052696,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041805,351.595589
323.5429712,-1.8881232,0.0404,0.0366,-0.0101,11.563,0.022,49.0,2.208E+00,10.584,0.022,50.0,1.242E+00,1,0,0000,AA,10,1.0,10.105,00,59513.99022729,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.041918,105.953617
323.5429560,-1.8881090,0.0506,0.0458,-0.0165,12.236,0.021,52.5,1.872E+00,11.201,0.025,43.4,1.749E+00,1,0,0000,AA,10,1.0,115.894,00,56794.81110755,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.042143,340.026885
323.5429683,-1.8881113,0.0562,0.0483,-0.0129,12.286,0.023,47.3,1.233E+00,11.230,0.026,42.5,1.187E+00,1,0,0000,AA,5,0.5,72.520,00,59714.73215001,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.043249,43.636572
323.5429720,-1.8881224,0.0466,0.0443,-0.0125,11.973,0.023,47.7,1.414E+00,10.901,0.024,46.1,7.269E-01,1,0,0000,AA,10,1.0,45.870,00,59878.15317620,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.044007,101.315918
323.5429598,-1.8881323,0.0449,0.0397,-0.0134,11.872,0.021,52.9,6.544E-01,10.776,0.021,50.9,8.464E-01,1,0,0000,AA,10,1.0,62.172,00,58058.19334115,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.044328,180.931051
323.5429579,-1.8881322,0.0441,0.0398,-0.0079,11.880,0.020,54.6,1.183E+00,10.833,0.022,50.3,7.501E-01,1,0,0000,AA,5,0.5,78.729,00,58058.52072706,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.044540,189.761479
323.5429531,-1.8881094,0.0428,0.0368,-0.0131,11.676,0.019,57.1,6.776E-01,10.661,0.021,52.3,7.322E-01,1,0,0000,AA,10,1.0,86.844,00,59514.51294916,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.045485,326.952375
323.5429474,-1.8881185,0.0447,0.0425,-0.0159,11.743,0.021,52.5,1.029E+00,10.691,0.026,41.9,1.659E+00,1,0,g000,AA,10,1.0,38.299,11,58055.11660081,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.045692,276.792628
323.5429666,-1.8881091,0.0748,0.0699,-0.0277,13.114,0.031,35.4,9.148E-01,12.002,0.037,29.4,4.829E-01,1,0,0000,AA,10,1.0,65.014,00,57159.02324186,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.045898,31.181313
323.5429514,-1.8881101,0.0592,0.0542,-0.0165,12.517,0.025,43.2,5.715E-01,11.500,0.029,37.6,6.646E-01,1,0,0000,AA,10,1.0,116.412,00,57694.38530164,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.047217,319.034987
323.5429714,-1.8881133,0.0682,0.0626,-0.0282,12.211,0.028,38.7,6.477E-01,11.241,0.039,28.0,1.063E+00,1,0,0000,AA,10,1.0,37.925,11,56798.56196872,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.047616,59.542830
323.5429732,-1.8881219,0.0495,0.0537,-0.0134,11.949,0.026,42.2,4.974E+00,10.826,0.025,43.6,4.285E+00,1,0,0000,AA,5,0.5,15.148,00,58255.49480064,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.048011,98.195251
323.5429660,-1.8881320,0.0459,0.0424,-0.0134,11.860,0.021,51.7,1.051E+00,10.763,0.026,42.6,6.357E-01,1,0,0000,AA,10,1.0,12.697,00,58057.99698604,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.048305,153.447393
323.5429543,-1.8881075,0.0498,0.0461,-0.0153,11.798,0.024,45.6,1.103E+00,10.735,0.026,41.1,7.688E-01,1,0,0000,AA,10,1.0,6.292,11,58054.92024561,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.049465,335.498759
323.5429659,-1.8881325,0.0580,0.0605,-0.0164,12.583,0.029,37.5,8.263E-01,11.458,0.029,37.9,1.307E+00,1,0,0000,AA,10,1.0,95.582,00,57694.45075358,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.049750,154.744698
323.5429716,-1.8881281,0.0441,0.0429,-0.0044,11.936,0.021,51.0,1.231E+00,10.823,0.023,47.7,8.491E-01,1,0,0000,AA,10,1.0,10.771,00,58418.99276225,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.050877,124.940275
323.5429743,-1.8881208,0.0411,0.0381,-0.0143,11.551,0.021,52.3,3.044E+00,10.636,0.021,51.7,2.093E+00,1,0,0000,AA,5,0.5,21.894,00,59513.79412696,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.051523,93.203757
323.5429628,-1.8881055,0.0624,0.0668,-0.0222,12.896,0.030,35.9,1.140E+00,11.877,0.035,31.4,7.921E-01,1,0,0000,AA,10,1.0,27.744,00,57524.21263432,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.053147,10.923697
323.5429666,-1.8881332,0.0425,0.0386,-0.0065,11.873,0.021,51.5,8.109E-01,10.847,0.021,51.4,9.434E-01,1,0,0000,AA,10,1.0,120.337,00,58058.38982361,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.053147,153.447393
323.5429736,-1.8881268,0.0450,0.0469,-0.0167,11.922,0.022,49.5,1.334E+00,10.874,0.026,41.6,9.780E-01,1,0,0000,AA,10,1.0,112.898,00,59149.43511750,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.054724,116.577500
323.5429459,-1.8881259,0.0432,0.0355,-0.0112,11.596,0.019,58.1,7.547E-01,10.624,0.021,51.1,1.231E+00,1,0,0000,AA,10,1.0,54.758,00,59514.18620028,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.054982,247.282547
323.5429466,-1.8881278,0.0467,0.0434,-0.0199,11.819,0.021,51.0,2.136E+00,10.781,0.025,43.9,1.605E+00,1,0,0000,AA,5,0.5,108.252,00,59350.95817275,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.055834,239.783232
323.5429479,-1.8881305,0.0443,0.0431,-0.0097,11.577,0.025,42.8,1.041E+00,10.628,0.019,57.0,1.125E+00,1,0,0000,AA,10,1.0,75.771,00,59514.25152454,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.057666,229.034178
323.5429696,-1.8881333,0.0494,0.0497,-0.0107,11.960,0.030,36.1,2.276E+00,10.931,0.025,42.8,2.054E+00,1,0,0000,AA,5,0.5,14.799,00,58619.42502561,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.059042,144.192844
323.5429547,-1.8881357,0.0638,0.0554,-0.0192,12.577,0.028,39.3,1.071E+00,11.474,0.030,35.7,6.701E-01,1,0,0000,AA,10,1.0,44.057,00,57694.12323932,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.059678,198.644206
323.5429538,-1.8881046,0.0483,0.0459,-0.0117,12.306,0.023,47.3,3.621E+00,11.227,0.023,46.9,2.719E+00,1,0,0000,AA,5,0.5,18.556,00,56794.48206687,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.059757,338.081190
323.5429435,-1.8881154,0.0580,0.0530,-0.0221,12.303,0.025,44.0,2.030E+00,11.260,0.029,37.6,1.010E+00,1,0,0000,AA,5,0.5,96.244,00,59714.99319281,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.061625,285.585877
323.5429477,-1.8881080,0.0611,0.0566,-0.0205,12.657,0.030,35.6,1.075E+00,11.544,0.029,36.8,1.349E+00,1,0,0000,AA,10,1.0,13.410,00,58986.43895556,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.061855,314.308234
323.5429728,-1.8881076,0.0445,0.0427,-0.0089,11.864,0.020,54.1,1.354E+00,10.831,0.023,46.8,1.681E+00,1,0,0000,AA,10,1.0,44.965,00,59150.15444910,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.064105,45.893830
323.5429784,-1.8881184,0.0368,0.0336,-0.0111,11.563,0.020,54.4,1.515E+00,10.573,0.019,57.7,1.157E+00,1,0,0000,AA,10,1.0,41.441,00,59513.66347838,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.066421,85.027573
323.5429653,-1.8881377,0.0440,0.0448,-0.0180,11.931,0.022,48.5,1.842E+00,10.811,0.022,50.3,1.436E+00,1,0,0000,AA,10,1.0,27.713,00,58418.73095554,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.066492,163.339007
323.5429468,-1.8881069,0.0450,0.0430,-0.0075,11.819,0.022,49.0,6.954E-01,10.751,0.022,48.6,1.486E+00,1,0,0000,AA,10,1.0,33.472,00,59350.23922328,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.066917,314.797704
323.5429747,-1.8881085,0.0528,0.0499,-0.0157,12.247,0.025,42.8,8.751E-01,11.171,0.026,41.4,1.009E+00,1,0,0000,AA,10,1.0,44.725,00,56795.07431470,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.067198,51.948367
323.5429413,-1.8881218,0.0628,0.0655,-0.0218,12.672,0.029,37.5,1.170E+00,11.522,0.032,33.5,5.839E-01,1,0,0000,AA,10,1.0,25.877,00,57888.26528814,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.067619,264.498869
323.5429420,-1.8881140,0.0523,0.0441,-0.0155,12.103,0.021,50.9,9.643E-01,11.120,0.027,39.6,2.040E+00,1,0,0000,AA,10,1.0,105.941,00,58618.83634259,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.068245,288.444285
323.5429728,-1.8881058,0.0709,0.0745,-0.0198,13.121,0.034,32.2,1.444E+00,12.061,0.037,29.7,7.967E-01,1,0,0000,AA,10,1.0,92.230,00,57159.74512023,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.068796,42.016292
323.5429595,-1.8881009,0.0437,0.0437,-0.0132,11.846,0.022,50.3,8.738E-01,10.758,0.022,50.0,2.219E+00,1,0,0000,AA,10,1.0,59.326,00,59350.69674809,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.068796,358.501267
323.5429561,-1.8881009,0.0458,0.0386,-0.0127,11.886,0.020,54.3,9.447E-01,10.750,0.021,50.6,8.796E-01,1,0,0000,AA,10,1.0,12.662,00,59350.43532353,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.070156,348.465600
323.5429782,-1.8881272,0.0504,0.0476,-0.0191,12.210,0.022,50.0,1.333E+00,11.203,0.033,32.6,1.298E+00,1,0,0000,AA,10,1.0,106.206,00,56794.87694112,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.070425,111.594616
323.5429783,-1.8881286,0.0502,0.0453,-0.0101,11.768,0.021,52.1,8.453E-01,10.707,0.031,35.5,7.634E-01,1,0,0000,AA,10,1.0,22.784,11,58055.05114906,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.072734,115.182940
323.5429597,-1.8880997,0.0424,0.0437,-0.0105,11.840,0.024,45.0,1.484E+00,10.777,0.023,46.7,1.187E+00,1,0,0000,AA,5,0.5,101.442,00,59350.82752411,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.073058,359.153786
323.5429710,-1.8881372,0.0467,0.0456,0.0101,11.967,0.025,43.9,1.265E+00,10.845,0.022,49.5,7.759E-01,1,0,0000,AA,10,1.0,77.823,00,58418.53472774,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.073509,147.413788
323.5429749,-1.8881343,0.0953,0.1041,-0.0329,13.178,0.042,25.8,1.335E+00,12.165,0.056,19.5,8.987E-01,1,0,0000,AA,10,1.0,22.909,00,57335.72398567,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.074340,133.838400
323.5429782,-1.8881299,0.0454,0.0522,-0.0115,12.076,0.031,34.6,1.428E+00,11.072,0.022,48.6,1.198E+00,1,0,0000,AA,5,0.5,105.342,00,58618.96711858,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.074530,118.557311
323.5429791,-1.8881106,0.0649,0.0611,-0.0275,12.622,0.030,36.5,1.200E+00,11.529,0.030,36.1,8.983E-01,1,0,0000,AA,10,1.0,10.795,00,57888.39619150,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.076593,63.783722
323.5429811,-1.8881165,0.0420,0.0404,-0.0180,11.618,0.022,50.4,1.058E+00,10.625,0.022,50.1,8.863E-01,1,0,0000,AA,10,1.0,117.534,00,59514.38230053,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.076962,80.576693
323.5429818,-1.8881203,0.0540,0.0520,-0.0073,12.535,0.026,41.5,9.730E-01,11.481,0.029,37.2,5.724E-01,1,0,g000,AA,10,1.0,120.774,00,58782.41026932,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.078422,90.788853
323.5429396,-1.8881123,0.0463,0.0418,-0.0164,11.900,0.020,53.2,5.976E-01,10.843,0.024,45.8,6.568E-01,1,0,0000,AA,5,0.5,8.776,00,59149.95822144,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.078482,290.689345
323.5429446,-1.8881045,0.0426,0.0437,-0.0178,12.020,0.022,49.3,1.159E+00,10.914,0.024,45.5,1.600E+00,1,0,0000,AA,10,1.0,115.810,01,59146.42752036,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.078662,315.200980
323.5429756,-1.8881355,0.0503,0.0520,-0.0201,11.753,0.028,38.9,1.680E+00,10.728,0.025,43.5,1.005E+00,1,0,0000,AA,10,1.0,18.943,11,58054.78921485,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.079141,134.831328
323.5429594,-1.8880978,0.0679,0.0663,-0.0185,12.713,0.029,37.2,1.517E+00,11.588,0.035,31.1,5.372E-01,1,0,0000,AA,10,1.0,81.241,00,58986.76583163,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.079972,358.452682
323.5429589,-1.8880978,0.0494,0.0464,-0.0163,12.115,0.022,48.8,8.752E-01,11.037,0.026,41.9,1.016E+00,1,0,0000,AA,5,0.5,28.967,00,58619.29424958,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080031,357.164878
323.5429538,-1.8881414,0.0445,0.0434,-0.0170,11.907,0.021,50.8,1.552E+00,10.850,0.028,38.9,9.232E-01,1,0,g000,AA,10,1.0,18.768,00,58057.80063085,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080208,196.149025
323.5429795,-1.8881090,0.0654,0.0564,-0.0183,12.704,0.027,40.8,1.083E+00,11.572,0.028,38.5,8.645E-01,1,0,0000,AA,10,1.0,87.317,00,58985.78494861,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080561,60.559227
323.5429536,-1.8880985,0.0744,0.0683,-0.0219,12.795,0.028,38.9,6.434E+00,11.714,0.036,30.5,1.965E+00,1,0,0000,AA,0,0.0,16.912,00,58986.37350388,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.080736,343.431584
323.5429654,-1.8881420,0.0687,0.0677,-0.0261,12.841,0.032,33.5,9.652E-01,11.762,0.034,32.3,8.797E-01,1,0,0000,AA,10,1.0,9.163,00,56975.93430128,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.081551,166.216335
323.5429821,-1.8881149,0.0482,0.0440,-0.0179,12.045,0.023,48.2,1.540E+00,10.917,0.024,45.7,1.091E+00,1,0,0000,AA,10,1.0,55.762,00,59878.60993766,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.081609,76.998564
323.5429404,-1.8881316,0.0416,0.0422,-0.0119,11.963,0.020,53.3,8.690E-01,10.936,0.023,46.6,7.164E-01,1,0,0000,AA,10,1.0,89.084,00,59878.28395211,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.081956,239.367754
323.5429829,-1.8881204,0.0494,0.0476,0.0122,12.092,0.024,45.6,5.152E-01,11.007,0.027,40.7,1.410E+00,1,0,0000,AA,10,1.0,64.503,00,58619.09802197,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.082416,91.001242
323.5429787,-1.8881067,0.0771,0.0692,0.0093,12.661,0.035,31.0,1.028E+00,11.581,0.036,30.4,6.823E-01,1,0,0000,AA,10,1.0,27.080,00,58986.30805223,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.082587,54.563726
323.5429379,-1.8881271,0.0465,0.0430,-0.0145,12.020,0.021,51.1,7.733E-01,10.963,0.025,43.9,1.133E+00,1,0,0000,AA,10,1.0,37.803,01,59146.68907219,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.083497,252.180440
323.5429751,-1.8881023,0.0671,0.0660,-0.0199,12.991,0.031,35.4,9.830E-01,11.881,0.036,30.1,1.020E+00,1,0,0000,AA,10,1.0,53.739,00,57524.08160358,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.083723,40.452376
323.5429596,-1.8881434,0.0513,0.0436,-0.0111,12.021,0.021,51.0,9.554E-01,10.928,0.028,39.2,1.065E+00,1,0,0000,AA,10,1.0,96.293,00,59878.47954365,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.084230,180.978788
323.5429709,-1.8881408,0.0675,0.0629,-0.0225,12.911,0.031,34.5,6.952E-01,11.724,0.029,37.7,4.709E-01,1,0,0000,AA,10,1.0,82.120,00,56976.46020752,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.084510,152.356524
323.5429399,-1.8881075,0.0493,0.0483,-0.0158,12.215,0.022,48.3,1.448E+00,11.165,0.027,40.1,1.061E+00,1,0,0000,AA,10,1.0,95.864,00,56794.74527389,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.085178,301.891046
323.5429367,-1.8881152,0.0674,0.0650,-0.0277,13.021,0.032,33.6,9.405E-01,11.834,0.031,34.5,1.012E+00,1,0,0000,AA,10,1.0,48.935,00,57523.09868177,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.085620,281.646723
323.5429488,-1.8881410,0.0445,0.0400,-0.0098,11.836,0.020,55.3,5.995E-01,10.782,0.022,49.9,1.041E+00,1,0,0000,AA,10,1.0,86.570,00,59150.28522507,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.085675,208.059568
323.5429377,-1.8881108,0.0479,0.0432,-0.0133,11.921,0.020,53.6,1.426E+00,10.872,0.024,44.4,5.001E-01,1,0,0000,AA,10,1.0,58.166,00,58255.10221784,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.086825,292.429864
323.5429535,-1.8880967,0.0427,0.0407,-0.0154,11.839,0.020,54.6,1.302E+00,10.767,0.022,48.8,1.698E+00,1,0,0000,AA,10,1.0,61.378,00,59350.10844726,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.087097,344.420546
323.5429467,-1.8880997,0.0713,0.0640,-0.0141,12.711,0.027,40.7,5.310E+00,11.576,0.036,29.9,1.669E+00,1,0,0000,AA,0,0.0,26.091,00,57887.54506490,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.087368,326.782551
323.5429798,-1.8881053,0.0474,0.0456,-0.0168,12.097,0.023,47.6,9.293E-01,10.999,0.025,43.1,7.347E-01,1,0,0000,AA,5,0.5,36.352,00,58619.22879795,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.088762,53.394018
323.5429720,-1.8881418,0.0442,0.0410,-0.0112,11.867,0.024,45.4,2.382E+00,10.812,0.022,50.0,1.982E+00,1,0,0000,AA,10,1.0,40.859,00,59350.63142380,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.089557,151.182175
323.5429431,-1.8881384,0.0705,0.0640,0.0216,12.590,0.036,30.2,7.831E-01,11.442,0.028,38.8,9.357E-01,1,0,0000,AA,10,1.0,36.480,00,57694.64736398,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.089925,222.551297
323.5429842,-1.8881266,0.0560,0.0541,-0.0188,12.517,0.024,45.1,1.281E+00,11.466,0.037,29.0,1.138E+00,1,0,0000,AA,10,1.0,8.901,00,57694.84384706,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090240,105.263020
323.5429759,-1.8881005,0.0447,0.0381,-0.0123,11.573,0.019,55.8,9.272E-01,10.676,0.024,44.6,1.216E+00,1,0,0000,AA,5,0.5,21.231,00,59514.05555161,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090553,39.178035
323.5429439,-1.8881006,0.0485,0.0454,-0.0188,12.138,0.022,49.3,1.432E+00,11.094,0.023,48.0,7.873E-01,1,0,0000,AA,5,0.5,30.303,00,58618.57466326,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090762,320.326115
323.5429595,-1.8881452,0.0458,0.0416,-0.0123,11.907,0.021,51.4,1.679E+00,10.812,0.025,42.6,9.976E-01,1,0,0000,AA,10,1.0,11.068,00,58418.86185887,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.090762,181.136055
323.5429349,-1.8881247,0.0520,0.0481,0.0011,11.910,0.025,43.5,1.584E+00,10.813,0.024,45.5,8.746E-01,1,0,0000,AA,10,1.0,72.689,00,58057.53869663,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.091900,259.388497
323.5429509,-1.8881440,0.0422,0.0415,-0.0112,11.897,0.022,49.9,2.564E+00,10.805,0.023,47.9,1.280E+00,1,0,0000,AA,10,1.0,42.577,00,58418.14201714,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.092412,200.754744
323.5429857,-1.8881196,0.0539,0.0525,-0.0186,12.548,0.026,41.3,1.610E+00,11.463,0.027,40.1,7.593E-01,1,0,0000,AA,10,1.0,74.774,00,57694.51633288,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.092463,89.107825
323.5429808,-1.8881047,0.0442,0.0396,-0.0148,11.923,0.020,54.0,2.974E+00,10.914,0.021,52.6,2.980E+00,1,0,0000,AA,5,0.5,99.080,00,58254.97131436,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.092922,53.647805
323.5429746,-1.8881418,0.0437,0.0418,-0.0112,11.870,0.020,53.6,1.362E+00,10.834,0.021,52.0,6.274E-01,1,0,0000,AA,10,1.0,20.484,00,58418.79640722,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.094435,146.203185
323.5429455,-1.8880980,0.0574,0.0505,0.0083,12.293,0.027,40.0,1.148E+00,11.281,0.028,38.8,9.825E-01,1,0,0000,AA,10,1.0,50.477,00,59714.14486763,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.094834,326.625782
323.5429835,-1.8881076,0.0710,0.0729,-0.0158,13.081,0.033,32.8,1.116E+00,11.983,0.035,31.0,6.543E-01,1,0,0000,AA,10,1.0,46.286,00,57335.59282731,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.095628,62.168357
323.5429709,-1.8881443,0.0685,0.0642,0.0172,12.559,0.044,24.7,1.203E+00,11.482,0.028,39.3,5.914E-01,1,0,0000,AA,10,1.0,10.431,00,58782.93362829,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.095874,155.852537
323.5429628,-1.8880935,0.0706,0.0731,-0.0189,12.973,0.041,26.8,3.641E-01,11.855,0.036,30.4,1.104E+00,1,0,0000,AA,10,1.0,47.992,00,57523.62293215,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.095923,6.028264
323.5429849,-1.8881090,0.0433,0.0452,-0.0165,11.799,0.024,45.9,6.908E-01,10.721,0.023,46.2,3.956E-01,1,0,0000,AA,10,1.0,19.619,11,58054.78934221,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.097970,66.154234
323.5429805,-1.8881020,0.0371,0.0382,-0.0132,11.548,0.021,51.4,9.761E-01,10.604,0.021,51.7,6.229E-01,1,0,0000,AA,10,1.0,7.858,00,59513.92490299,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.098162,48.699862
323.5429592,-1.8880925,0.0527,0.0509,-0.0166,12.229,0.023,48.2,2.061E+00,11.320,0.029,37.2,1.238E+00,1,0,0000,AA,10,1.0,114.773,00,59714.86267139,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.099025,358.334588
323.5429329,-1.8881258,0.0488,0.0526,-0.0183,12.049,0.023,46.6,1.100E+00,10.878,0.029,37.0,1.135E+00,1,0,g000,AA,10,1.0,15.494,11,59147.01607566,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.099738,257.913312
323.5429790,-1.8881403,0.0718,0.0766,-0.0304,13.169,0.037,29.1,8.660E-01,11.979,0.035,30.9,5.834E-01,1,0,0000,AA,10,1.0,18.829,00,57335.00261505,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.100069,136.910114
323.5429395,-1.8881390,0.0568,0.0560,-0.0176,12.494,0.025,43.2,7.388E-01,11.356,0.034,32.1,4.678E-01,1,0,0000,AA,10,1.0,25.837,00,57694.71281591,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.100587,227.159230
323.5429883,-1.8881230,0.0440,0.0390,-0.0063,11.679,0.025,42.9,2.763E+00,10.712,0.021,50.9,1.712E+00,1,0,0000,AA,5,0.5,46.964,00,59514.64372509,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.102402,96.054422
323.5429565,-1.8880916,0.0678,0.0689,-0.0210,12.947,0.031,34.6,1.496E+00,11.924,0.042,26.1,7.689E-01,1,0,0000,AA,10,1.0,110.605,00,57523.81954196,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.103000,352.978102
323.5429332,-1.8881091,0.0673,0.0744,-0.0254,13.141,0.034,31.5,6.979E-01,11.963,0.036,30.2,9.635E-01,1,0,0000,AA,10,1.0,95.511,00,57335.26493162,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.104094,292.143243
323.5429652,-1.8880912,0.0730,0.0784,-0.0139,12.660,0.032,33.5,1.022E+00,11.544,0.046,23.5,6.866E-01,1,0,0000,AA,10,1.0,8.526,11,57700.93570956,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.105357,10.229364
323.5429550,-1.8880908,0.0447,0.0422,-0.0127,11.911,0.020,53.5,2.978E+00,10.889,0.023,46.2,1.452E+00,1,0,0000,AA,5,0.5,46.496,00,58254.64418311,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.106649,350.288489
323.5429817,-1.8881404,0.0446,0.0433,-0.0106,11.899,0.022,48.9,1.145E+00,10.802,0.025,42.9,1.845E+00,1,0,0000,AA,10,1.0,35.649,00,58057.66972744,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.107180,133.246863
323.5429308,-1.8881267,0.0694,0.0620,-0.0142,12.861,0.029,37.9,1.264E+00,11.745,0.038,28.5,9.518E-01,1,0,0000,AA,10,1.0,61.491,00,56976.52604125,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.107795,257.070272
323.5429861,-1.8881050,0.0459,0.0452,-0.0147,11.885,0.025,43.9,9.849E-01,10.864,0.021,51.4,7.066E-01,1,0,0000,AA,10,1.0,119.869,00,58254.90586262,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.108319,60.100029
323.5429435,-1.8880946,0.0556,0.0522,-0.0205,12.298,0.025,42.7,9.340E-01,11.295,0.028,38.8,9.519E-01,1,0,0000,AA,5,0.5,51.115,00,59714.14474027,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.109015,327.006206
323.5429836,-1.8881391,0.0782,0.0669,-0.0262,12.742,0.027,40.0,6.723E+00,11.720,0.047,23.0,2.338E+00,1,0,0000,AA,0,0.0,36.283,11,58983.23412132,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.109274,128.999227
323.5429800,-1.8881432,0.0416,0.0436,-0.0162,11.871,0.023,47.9,1.102E+00,10.778,0.026,42.0,1.022E+00,1,0,0000,AA,10,1.0,84.060,00,58058.25892021,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.110264,139.251783
323.5429753,-1.8880932,0.0678,0.0713,-0.0314,12.929,0.031,34.6,5.780E-01,11.793,0.037,29.2,8.575E-01,1,0,0000,AA,10,1.0,90.032,00,57523.75396289,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111075,29.708457
323.5429540,-1.8880896,0.0504,0.0542,-0.0197,12.323,0.027,40.9,5.246E-01,11.266,0.030,36.5,1.227E+00,1,0,0000,AA,10,1.0,13.377,00,59714.40591024,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111542,348.841029
323.5429902,-1.8881273,0.0481,0.0410,-0.0113,12.026,0.021,50.7,8.521E-01,10.926,0.021,50.9,7.917E-01,1,0,0000,AA,10,1.0,117.054,00,59878.41434664,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.111796,103.596087
323.5429414,-1.8880948,0.0491,0.0517,-0.0084,12.254,0.026,42.5,9.469E-01,11.271,0.029,38.0,9.533E-01,1,0,0000,AA,10,1.0,14.130,00,59714.40578293,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.112721,323.584007
323.5429868,-1.8881032,0.0492,0.0395,-0.0176,11.929,0.020,53.3,1.041E+01,10.949,0.021,51.5,8.277E+00,1,0,0000,AA,5,0.5,17.110,00,58254.51327978,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.113806,57.903809
323.5429638,-1.8880886,0.0759,0.0735,-0.0249,13.074,0.033,32.5,1.353E+00,11.998,0.040,27.2,9.087E-01,1,0,0000,AA,10,1.0,31.415,00,57159.54825593,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.113847,6.896618
323.5429846,-1.8881399,0.0422,0.0384,-0.0160,11.691,0.021,50.6,1.060E+00,10.704,0.020,55.0,1.460E+00,1,0,0000,AA,10,1.0,46.712,00,59514.64359773,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.113889,128.986104
323.5429391,-1.8881438,0.0423,0.0449,-0.0111,11.854,0.023,47.2,6.729E-01,10.799,0.022,48.8,6.670E-01,1,0,0000,AA,10,1.0,83.625,00,58058.25879285,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.114013,221.272599
323.5429601,-1.8880879,0.0597,0.0592,-0.0040,12.512,0.033,33.4,9.868E-01,11.486,0.028,38.4,1.247E+00,1,0,0000,AA,10,1.0,41.429,00,58782.67194850,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.115577,0.178394
323.5429290,-1.8881114,0.0427,0.0489,-0.0176,11.977,0.023,46.6,1.494E+00,10.855,0.024,44.6,1.389E+00,1,0,g000,AA,10,1.0,16.885,00,59878.02329155,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.115740,285.513061
323.5429281,-1.8881245,0.0673,0.0671,-0.0141,12.828,0.029,38.0,5.840E-01,11.770,0.038,28.4,6.101E-01,1,0,0000,AA,10,1.0,37.121,00,56976.06584152,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.115903,261.966199
323.5429869,-1.8881019,0.0510,0.0499,-0.0123,12.266,0.026,41.3,3.591E+00,11.250,0.027,40.7,2.273E+00,1,0,0000,AA,5,0.5,56.143,00,59715.12384155,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.116675,56.050458
323.5429295,-1.8881088,0.0729,0.0765,-0.0298,12.590,0.036,29.8,9.137E-01,11.444,0.035,31.1,7.393E-01,1,0,0000,AA,10,1.0,86.439,00,57694.25427050,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.116917,290.173967
323.5429876,-1.8881374,0.0452,0.0421,-0.0138,11.875,0.024,45.6,1.490E+00,10.850,0.024,46.0,1.340E+00,1,0,0000,AA,10,1.0,26.943,00,59149.76212113,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.117401,122.242797
323.5429399,-1.8881458,0.0526,0.0545,-0.0063,12.492,0.024,45.8,2.305E+01,11.399,0.032,34.0,2.270E+01,1,0,0000,AA,0,0.0,53.091,00,56794.61373402,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.117723,217.905993
323.5429930,-1.8881223,0.0694,0.0718,-0.0163,12.926,0.035,31.0,9.737E-01,11.902,0.035,31.2,5.365E-01,1,0,0000,AA,10,1.0,94.647,00,57523.95057279,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.119039,93.989054
323.5429672,-1.8881527,0.0695,0.0628,-0.0200,12.843,0.027,40.3,6.327E-01,11.775,0.034,32.2,5.878E-01,1,0,0000,AA,10,1.0,119.590,00,56976.32879465,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.120538,167.589087
323.5429734,-1.8881509,0.0700,0.0754,-0.0046,12.744,0.033,33.4,2.445E+00,11.584,0.032,33.5,2.018E+00,1,0,0000,AA,5,0.5,13.912,00,58986.43882819,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.121241,156.567054
323.5429752,-1.8881503,0.0804,0.0677,-0.0204,13.081,0.033,32.9,2.512E+00,11.894,0.036,30.2,1.089E+00,1,0,0000,AA,5,0.5,25.201,00,57523.22983984,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.122018,153.371830
323.5429477,-1.8881519,0.0497,0.0467,-0.0178,12.049,0.022,48.5,6.621E-01,10.947,0.024,44.4,1.230E+00,1,0,0000,AA,10,1.0,9.964,11,59146.95062402,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.123059,201.075195
323.5429909,-1.8881050,0.0644,0.0609,-0.0228,12.820,0.026,41.1,1.337E+00,11.705,0.032,34.0,6.918E-01,1,0,0000,AA,10,1.0,28.229,00,56976.65745417,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.123595,64.094127
323.5429400,-1.8880919,0.0753,0.0693,-0.0096,13.077,0.030,36.4,1.259E+00,12.013,0.034,31.5,1.026E+00,1,0,0000,AA,10,1.0,30.352,00,57159.15452718,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.124129,324.573575
323.5429950,-1.8881169,0.0503,0.0512,-0.0049,11.913,0.026,41.6,1.422E+00,10.841,0.025,43.4,1.745E+00,1,0,0000,AA,10,1.0,57.215,00,58418.60005212,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.126429,84.935705
323.5429762,-1.8880888,0.0497,0.0443,-0.0132,12.283,0.023,47.6,1.418E+00,11.242,0.028,39.1,1.169E+00,1,0,0000,AA,10,1.0,21.423,00,56795.20598189,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.126541,27.427005
323.5429331,-1.8881427,0.0556,0.0538,-0.0181,12.547,0.025,43.3,1.289E+00,11.521,0.032,34.0,4.543E-01,1,0,0000,AA,10,1.0,13.187,00,58782.99895258,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.126690,229.824775
323.5429246,-1.8881194,0.0513,0.0516,-0.0130,12.086,0.025,44.2,1.263E+00,10.858,0.025,42.7,1.070E+00,1,0,0000,AA,5,0.5,28.009,11,59147.08139991,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.127396,270.971549
323.5429931,-1.8881063,0.0449,0.0452,-0.0144,11.880,0.025,43.2,2.917E+00,10.837,0.024,45.5,2.179E+00,1,0,0000,AA,10,1.0,57.505,00,58418.60017948,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.128907,67.504473
323.5429511,-1.8880853,0.0446,0.0458,-0.0150,11.841,0.024,44.8,6.120E-01,10.806,0.022,50.2,8.781E-01,1,0,0000,AA,10,1.0,87.830,00,58254.77495924,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.128944,345.622119
323.5429937,-1.8881342,0.0869,0.0889,-0.0462,13.190,0.035,31.1,1.896E+00,12.013,0.039,27.5,1.401E+00,1,0,0000,AA,0,0.0,14.113,00,57159.28581258,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.131591,112.859991
323.5429696,-1.8880847,0.0510,0.0489,-0.0078,12.216,0.024,44.9,5.181E+00,11.171,0.024,44.6,3.840E+00,1,0,0000,AA,5,0.5,5.150,00,56795.33752181,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.131699,15.206031
323.5429872,-1.8880953,0.0408,0.0438,0.0083,11.890,0.024,45.4,2.093E+00,10.737,0.020,53.9,1.301E+00,1,0,0000,AA,10,1.0,17.051,00,59350.36987187,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.132236,47.742295
323.5429617,-1.8880830,0.0429,0.0413,-0.0151,11.908,0.020,53.8,1.088E+00,10.890,0.024,45.8,1.274E+00,1,0,0000,AA,10,1.0,78.171,00,58255.03676610,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.133338,2.629233
323.5429247,-1.8881315,0.0476,0.0416,-0.0152,11.768,0.020,55.5,1.127E+00,10.693,0.024,45.7,6.405E-01,1,0,0000,AA,10,1.0,58.087,11,58055.18205247,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.133586,251.946309
323.5429347,-1.8881473,0.0517,0.0506,-0.0115,12.538,0.026,41.1,1.097E+00,11.432,0.027,40.9,7.364E-01,1,0,0000,AA,10,1.0,10.757,00,57694.97487824,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.133974,222.806989
323.5429841,-1.8881485,0.0792,0.0688,-0.0241,13.144,0.031,34.6,1.336E+00,12.050,0.035,31.1,8.763E-01,1,0,0000,AA,10,1.0,15.400,00,57335.98630225,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.134327,139.797012
323.5429365,-1.8880908,0.0443,0.0416,-0.0125,11.894,0.023,47.9,1.576E+00,10.874,0.023,47.8,1.945E+00,1,0,0000,AA,10,1.0,13.781,00,58255.36402451,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.134923,321.188276
323.5429404,-1.8881521,0.0416,0.0452,-0.0144,11.775,0.021,52.1,2.031E+00,10.710,0.023,47.3,1.195E+00,1,0,0000,AA,10,1.0,37.330,11,58054.65831140,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.135377,211.394062
323.5429532,-1.8880828,0.0625,0.0583,-0.0251,12.665,0.026,41.9,1.418E+00,11.608,0.030,36.0,1.329E+00,1,0,0000,AA,5,0.5,122.339,00,58985.91572451,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.136143,349.646450
323.5429255,-1.8881358,0.0757,0.0838,-0.0349,12.990,0.044,24.5,1.694E+00,11.892,0.034,32.3,9.032E-01,1,0,0000,AA,10,1.0,48.538,00,57523.09880909,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.136559,245.381811
323.5429856,-1.8881488,0.0653,0.0656,-0.0156,12.821,0.032,34.2,6.716E-01,11.796,0.035,31.1,1.181E+00,1,0,0000,AA,10,1.0,10.001,00,56975.80288846,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.138686,138.381912
323.5429427,-1.8880852,0.0522,0.0519,0.0019,12.288,0.028,39.4,2.721E+00,11.263,0.027,40.3,1.158E+00,1,0,0000,AA,5,0.5,22.175,00,59714.53643167,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.139907,333.579215
323.5429355,-1.8881502,0.0441,0.0426,-0.0096,11.991,0.023,47.9,1.571E+00,10.903,0.022,49.8,8.952E-01,1,0,0000,AA,10,1.0,28.635,00,59878.74020426,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.139975,219.035755
323.5429658,-1.8880812,0.0665,0.0743,-0.0226,12.986,0.033,32.7,8.718E-01,11.786,0.033,32.7,1.068E+00,1,0,0000,AA,5,0.5,110.870,00,57523.81941463,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.141218,8.497331
323.5429235,-1.8881361,0.0664,0.0626,-0.0183,12.902,0.029,37.0,9.977E-01,11.706,0.031,35.1,1.061E+00,1,0,0000,AA,10,1.0,103.224,00,56976.39450111,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.143540,246.186429
323.5429912,-1.8881461,0.0432,0.0459,-0.0075,11.937,0.027,40.3,2.032E+00,10.824,0.021,50.9,1.783E+00,1,0,0000,AA,10,1.0,37.896,00,58419.12366563,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.146407,129.929093
323.5429574,-1.8880783,0.0549,0.0489,-0.0110,12.109,0.027,40.7,1.460E+00,11.054,0.027,39.6,1.131E+00,1,0,0000,AA,10,1.0,63.578,00,58618.70556656,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.150417,356.434152
323.5429204,-1.8881028,0.0400,0.0394,-0.0088,11.870,0.020,54.3,1.409E+00,10.745,0.020,54.4,1.842E+00,1,0,0000,AA,5,0.5,26.757,00,59350.56597213,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.155361,293.488771
323.5429595,-1.8880768,0.0644,0.0637,-0.0154,12.661,0.029,38.0,6.344E-01,11.525,0.035,31.2,7.705E-01,1,0,0000,AA,10,1.0,125.918,11,58982.90711769,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.155543,359.337244
323.5429992,-1.8880993,0.0571,0.0577,-0.0178,12.318,0.033,33.1,5.719E+00,11.351,0.027,40.6,3.438E+00,1,0,0000,AA,5,0.5,30.065,00,59714.27538891,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.159531,62.150353
323.5429787,-1.8880798,0.0554,0.0597,-0.0194,12.654,0.028,39.0,2.893E+00,11.576,0.034,32.0,1.024E+00,1,0,0000,AA,5,0.5,45.192,00,57888.13438477,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.159590,24.934733
323.5429543,-1.8880755,0.0668,0.0775,0.0032,12.675,0.031,34.8,1.006E+00,11.632,0.047,23.1,6.273E-01,1,0,0000,AA,10,1.0,28.782,11,58983.29957299,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.161502,352.704657
323.5429762,-1.8880780,0.0688,0.0634,-0.0242,12.709,0.028,39.4,3.708E+00,11.591,0.035,30.9,2.074E+00,1,0,0000,AA,0,0.0,84.935,01,58982.77634168,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.162057,21.081895
323.5429442,-1.8881626,0.0506,0.0483,-0.0185,11.916,0.022,48.3,1.489E+00,10.945,0.027,40.4,8.059E-01,1,0,0000,AA,5,0.5,71.150,00,59149.56589347,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.163566,200.339272
323.5429254,-1.8881498,0.0457,0.0451,-0.0087,11.866,0.020,53.5,2.134E+00,10.822,0.028,39.2,1.220E+00,1,0,g000,AA,5,0.5,15.046,00,59150.02367313,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.164343,229.247224
323.5429884,-1.8880840,0.0615,0.0598,-0.0294,12.314,0.027,40.9,9.188E-01,11.312,0.031,34.9,9.880E-01,1,0,0000,AA,5,0.5,30.578,00,59714.27526160,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.165032,38.254387
323.5429707,-1.8880754,0.0688,0.0750,-0.0257,12.819,0.033,33.0,7.787E+00,11.693,0.033,33.0,4.539E+00,1,0,0000,AA,0,0.0,16.724,00,58986.50427978,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.165118,13.483818
323.5429142,-1.8881318,0.0769,0.0686,-0.0226,13.118,0.032,34.2,7.482E-01,12.032,0.037,29.0,9.460E-01,1,0,0000,AA,5,0.5,66.039,00,57335.52724818,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.170189,255.544889
323.5429261,-1.8880857,0.0761,0.0759,-0.0290,12.940,0.035,31.0,1.241E+00,11.884,0.035,31.3,7.215E-01,1,0,0000,AA,10,1.0,7.827,00,57523.36087062,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.173569,315.351598
323.5429993,-1.8880919,0.0590,0.0594,-0.0181,12.656,0.029,37.9,8.417E-01,11.534,0.029,37.7,8.774E-01,1,0,0000,AA,10,1.0,60.107,00,57887.67596822,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.173868,54.420027
323.5430039,-1.8881413,0.0783,0.0723,-0.0294,13.117,0.033,32.9,6.793E-01,12.065,0.038,28.3,8.929E-01,1,0,0000,AA,10,1.0,107.832,00,57335.39608993,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.175571,115.894589
323.5429999,-1.8881482,0.0582,0.0551,-0.0168,12.548,0.025,43.3,1.037E+00,11.510,0.027,40.2,9.963E-01,1,0,0000,AA,10,1.0,37.785,00,58783.12934654,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.175840,125.266074
323.5429927,-1.8880832,0.0433,0.0442,-0.0122,11.924,0.023,46.5,1.835E+00,10.861,0.023,46.9,2.678E+00,1,0,0000,AA,10,1.0,87.667,00,58254.77508655,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.177178,41.608425
323.5429863,-1.8880781,0.0683,0.0616,-0.0206,12.598,0.029,37.7,2.183E+00,11.514,0.031,34.9,1.799E+00,1,0,0000,AA,5,0.5,10.305,00,57887.41416152,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.178056,32.101866
323.5429938,-1.8881563,0.0516,0.0475,-0.0079,11.933,0.023,47.5,1.908E+00,11.002,0.027,40.7,1.772E+00,1,0,0000,AA,5,0.5,31.097,00,58255.23312118,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.178506,137.058012
323.5429792,-1.8880735,0.0767,0.0801,-0.0322,12.987,0.034,31.9,1.045E+00,11.926,0.041,26.6,7.356E-01,1,0,0000,AA,5,0.5,68.617,00,57523.68838384,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.181107,22.424914
323.5430050,-1.8880967,0.0768,0.0703,-0.0259,13.093,0.030,36.0,1.151E+00,12.010,0.040,27.4,9.284E-01,1,0,0000,AA,10,1.0,16.796,00,57159.48267693,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.182355,62.613177
323.5429151,-1.8881438,0.0677,0.0671,-0.0102,12.815,0.031,35.6,2.043E+01,11.615,0.042,25.8,6.452E+00,1,0,0000,AA,0,0.0,80.862,00,58986.04650043,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.182872,242.060543
323.5429221,-1.8881543,0.0459,0.0487,-0.0192,11.926,0.023,47.5,8.533E-01,10.858,0.025,44.1,8.153E-01,1,0,g000,AA,10,1.0,119.410,00,58418.40382384,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.183953,227.839007
323.5429934,-1.8880812,0.0682,0.0862,-0.0086,12.724,0.038,28.8,3.709E+00,11.549,0.039,27.5,2.679E+00,1,0,0000,AA,5,0.5,45.836,00,57888.13425745,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.184261,40.707300
323.5429281,-1.8881619,0.0740,0.0665,-0.0195,13.085,0.031,35.3,8.155E-01,11.998,0.035,31.3,1.598E+00,1,0,0000,AA,10,1.0,5.661,00,57335.85514398,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.189543,217.268346
323.5429275,-1.8881622,0.0482,0.0446,-0.0201,11.918,0.024,45.7,8.834E-01,10.797,0.020,53.8,8.517E-01,1,0,0000,AA,10,1.0,38.967,00,58418.66550381,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.191724,217.586343
323.5429467,-1.8880684,0.0643,0.0612,-0.0301,12.613,0.028,38.2,9.124E-01,11.500,0.034,31.8,1.092E+00,1,0,0000,AA,10,1.0,105.133,00,57887.93790237,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.191822,345.554017
323.5429150,-1.8880903,0.0499,0.0488,-0.0128,12.286,0.025,43.6,2.706E+00,11.217,0.028,39.4,1.600E+00,1,0,0000,AA,5,0.5,52.525,00,59714.66695300,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.194026,303.439117
323.5429992,-1.8880829,0.0541,0.0526,-0.0177,11.942,0.028,39.4,3.134E+00,10.682,0.026,41.0,1.059E+00,1,0,0000,AA,5,0.5,15.573,00,59350.50064788,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.194245,46.561016
323.5429348,-1.8880718,0.0627,0.0693,-0.0277,13.081,0.031,35.5,1.077E+00,11.972,0.036,29.9,8.959E-01,1,0,0000,AA,10,1.0,70.603,00,57159.67954118,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.195771,332.411234
323.5429097,-1.8880983,0.0738,0.0728,-0.0254,13.174,0.039,28.2,1.514E+00,12.005,0.040,27.3,1.017E+00,1,0,0000,AA,10,1.0,52.984,00,57335.13377336,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.197117,293.347243
323.5429389,-1.8880683,0.0465,0.0442,-0.0160,12.063,0.022,48.7,1.649E+01,11.086,0.024,45.5,6.922E+00,1,0,0000,AA,0,0.0,46.877,00,58619.16347365,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.201009,337.809343
323.5429879,-1.8880705,0.0729,0.0651,-0.0218,12.821,0.031,35.6,8.524E-01,11.762,0.045,24.2,9.710E-01,1,0,0000,AA,10,1.0,99.807,00,56976.26308819,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.204526,29.393882
323.5429698,-1.8880623,0.0451,0.0385,-0.0082,11.848,0.022,49.1,1.319E+00,10.745,0.021,52.0,2.232E+00,1,0,0000,AA,5,0.5,101.753,00,59349.97779861,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.210692,9.634224
323.5429672,-1.8880617,0.0633,0.0559,-0.0190,12.635,0.026,41.5,9.340E-01,11.497,0.029,37.1,8.545E-01,1,0,0000,AA,10,1.0,122.627,00,57887.87245066,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.211475,7.036547
323.5430197,-1.8881355,0.0774,0.0764,-0.0158,12.984,0.031,34.5,1.384E+00,12.054,0.052,20.7,3.920E-01,1,0,0000,AA,10,1.0,16.513,00,57523.49190141,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.221938,104.562009
323.5429712,-1.8881853,0.0476,0.0467,-0.0180,11.896,0.024,44.4,5.313E+00,10.902,0.024,44.4,2.643E+00,1,0,0000,AA,0,0.0,9.256,00,59149.89289711,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.238515,170.272734
323.5430229,-1.8881457,0.0528,0.0452,-0.0177,12.174,0.022,48.3,6.260E+00,11.096,0.023,47.2,4.153E+00,1,0,0000,AA,0,0.0,84.390,00,58619.03257030,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.244500,112.235089
323.5429617,-1.8880517,0.0459,0.0457,-0.0178,12.068,0.022,49.8,4.631E+00,11.091,0.027,40.6,4.139E+00,1,0,0000,AA,5,0.5,26.376,00,58619.55592891,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.245964,1.425035
323.5430243,-1.8881507,0.0877,0.0754,-0.0308,12.908,0.031,35.5,6.239E+00,11.824,0.044,24.9,1.938E+00,1,0,0000,AA,0,0.0,35.398,11,57892.19366318,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.256400,115.534219
323.5430057,-1.8880642,0.0795,0.0731,-0.0122,13.113,0.031,35.3,2.669E+01,11.900,0.037,29.5,6.474E+00,1,0,0000,AA,0,0.0,33.868,00,58986.24272796,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.259604,39.302102
323.5428957,-1.8881555,0.0678,0.0882,0.0125,12.756,0.037,29.5,2.273E+00,11.627,0.036,30.2,1.400E+00,1,0,0000,AA,5,0.5,125.597,11,58982.90724500,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.264310,241.083762
323.5429985,-1.8880563,0.0696,0.0717,-0.0189,13.135,0.038,28.7,1.227E+00,12.003,0.036,29.8,1.343E+00,1,0,0000,AA,5,0.5,6.957,00,57159.41709788,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.267914,31.134809
323.5430152,-1.8880681,0.0640,0.0640,-0.0233,12.646,0.034,32.2,1.274E+00,11.440,0.031,34.6,7.922E-01,1,0,0000,AA,10,1.0,102.470,00,57887.80699895,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.272684,46.749330
323.5430008,-1.8880440,0.0888,0.0849,-0.0102,13.108,0.037,29.6,4.954E-01,11.968,0.041,26.8,7.206E-01,1,0,0000,AA,5,0.5,111.913,00,57159.87640564,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.310493,28.215812
323.5428735,-1.8880651,0.0783,0.0706,-0.0302,12.792,0.028,38.6,9.324E+00,11.807,0.050,21.8,4.089E+00,1,0,0000,AA,0,0.0,84.395,00,57888.00335407,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.368677,302.416642
323.5430077,-1.8882241,0.0474,0.0540,-0.0179,12.189,0.032,34.4,3.577E+00,10.923,0.022,49.6,2.893E+00,1,0,0000,AA,5,0.5,29.315,00,59878.74033162,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.412193,155.393904
323.5429901,-1.8879983,0.0706,0.0826,-0.0263,12.792,0.035,30.9,1.922E+01,11.803,0.039,28.0,6.982E+00,1,0,0000,AA,0,0.0,46.758,11,58983.16879703,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.451304,13.884896
323.5430254,-1.8880097,0.0777,0.0830,0.0072,13.247,0.036,30.0,4.224E+00,12.133,0.037,29.6,3.049E+00,1,0,0000,AA,0,0.0,49.483,00,57159.61396223,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.461570,30.651258
323.5430844,-1.8880787,0.0765,0.0732,-0.0276,13.126,0.033,33.2,1.994E+01,11.995,0.037,29.7,9.961E+00,1,0,0000,AA,0,0.0,81.147,00,57887.74141993,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.471643,71.624861
323.5429827,-1.8879594,0.0478,0.0502,-0.0162,12.241,0.024,45.0,3.406E+01,11.223,0.023,46.3,2.232E+01,1,0,0000,AA,0,0.0,58.194,00,58619.68670494,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.583900,8.040865
323.5428153,-1.8882101,0.0888,0.0930,0.0292,13.156,0.044,24.5,1.640E+01,12.213,0.040,27.5,8.407E+00,1,0,0000,AA,0,0.0,44.228,00,58986.17727642,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.613409,238.076850
323.5430925,-1.8879909,0.0992,0.0922,-0.0325,13.436,0.038,28.9,2.129E+01,12.278,0.049,22.4,7.053E+00,1,0,0000,AA,0,0.0,30.977,00,57523.55735310,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.665798,45.729078
323.5431843,-1.8880553,0.0775,0.0724,-0.0063,12.910,0.039,27.7,6.312E+00,11.525,0.031,35.5,5.317E+00,1,0,0000,AA,10,1.0,79.019,00,58782.54104522,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.839983,73.901353
323.5429712,-1.8878523,0.1006,0.1138,-0.0534,13.126,0.056,19.4,1.484E+01,11.944,0.051,21.4,7.370E+00,1,0,0000,AA,0,0.0,81.032,00,57887.74154725,3236001601351018246,12.539,0.024,11.392,0.021,8.032,0.024,5.554,0.051,1303593490,17.095,0.2089,16.229,0.2761,15.723,0.2326,0.964562,2.394438


==> J2134-0153_code/J2134-0153_WISE.csv <==
source_id_mf,ra,dec,nb,na,cc_flags,frame_id,mjd,w1mpro_ep,w1sigmpro_ep,w1rchi2_ep,w2mpro_ep,w2sigmpro_ep,w2rchi2_ep,w3mpro_ep,w3sigmpro_ep,w3rchi2_ep,w4mpro_ep,w4sigmpro_ep,w4rchi2_ep,qi_fact,saa_sep,moon_masked,dist,angle,ROW_IDX,ROW_NUM
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04617b132,55332.29985,12.089,0.021,3.08E+01,10.919,0.02,3.32E+01,8.089,0.036,1.03E+00,5.464,0.079,9.84E-01,1,4,0,0.113764,180.36243,0,0
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04621b132,55332.43215,12.104,0.021,2.95E+01,10.965,0.02,2.91E+01,8.071,0.038,9.75E-01,5.537,0.074,9.31E-01,1,9,0,0.113764,180.36243,1,1
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04628a108,55332.63067,12.079,0.025,3.17E+01,11.009,0.022,2.57E+01,null,null,null,null,null,null,1,63,0,0.113764,180.36243,2,2
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04629b132,55332.69676,12.067,0.02,3.28E+01,10.956,0.022,2.98E+01,8.001,0.04,9.61E-01,5.546,0.096,9.29E-01,1,85,0,0.113764,180.36243,3,3
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04648a107,55333.29206,12.114,0.022,2.86E+01,10.991,0.021,2.70E+01,8.044,0.034,9.32E-01,5.646,0.088,9.76E-01,1,5,0,0.113764,180.36243,4,4
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04636a108,55332.89528,12.091,0.022,3.06E+01,10.928,0.02,3.24E+01,8.028,0.039,9.28E-01,5.528,0.077,9.33E-01,1,94,0,0.113764,180.36243,5,5
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04640a107,55333.02746,12.083,0.023,3.13E+01,10.974,0.022,2.83E+01,7.988,0.037,9.95E-01,5.535,0.071,9.31E-01,1,52,0,0.113764,180.36243,6,6
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04644a107,55333.15976,12.079,0.023,3.17E+01,10.963,0.021,2.92E+01,8.011,0.043,9.42E-01,5.628,0.104,9.60E-01,1,23,0,0.113764,180.36243,7,7
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,04633b132,55332.82906,12.133,0.023,2.71E+01,10.989,0.023,2.71E+01,8.005,0.035,9.52E-01,5.592,0.116,9.37E-01,1,115,0,0.113764,180.36243,8,8
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10026b169,55511.18738,13.084,0.055,2.40E+01,11.995,0.056,2.58E+01,null,null,null,null,null,null,1,81,0,0.113764,180.36243,9,9
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10030a168,55511.31955,13.139,0.064,2.56E+01,11.969,0.052,2.51E+01,null,null,null,null,null,null,1,118,0,0.113764,180.36243,10,10
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10030a169,55511.31968,13.082,0.054,2.40E+01,12.014,0.06,2.64E+01,null,null,null,null,null,null,1,118,0,0.113764,180.36243,11,11
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10034a169,55511.45186,13.139,0.046,2.56E+01,11.883,0.055,2.27E+01,null,null,null,null,null,null,1,76,0,0.113764,180.36243,12,12
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10038a169,55511.58417,13.121,0.049,2.51E+01,12.029,0.058,2.68E+01,null,null,null,null,null,null,1,36,0,0.113764,180.36243,13,13
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10057a145,55512.17934,13.024,0.044,2.24E+01,11.987,0.05,2.56E+01,null,null,null,null,null,null,1,78,11,0.113764,180.36243,14,14
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10042a169,55511.71647,13.263,0.07,2.91E+01,11.998,0.055,2.59E+01,null,null,null,null,null,null,1,16,0,0.113764,180.36243,15,15
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10045a145,55511.78256,13.132,0.049,2.54E+01,11.98,0.048,2.54E+01,null,null,null,null,null,null,1,6,0,0.113764,180.36243,16,16
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10046a168,55511.84865,13.124,0.062,2.52E+01,11.985,0.055,2.55E+01,null,null,null,null,null,null,1,2,0,0.113764,180.36243,17,17
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10049a145,55511.91486,13.079,0.047,2.39E+01,11.969,0.051,2.51E+01,null,null,null,null,null,null,1,6,0,0.113764,180.36243,18,18
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10053a144,55512.04704,13.17,0.054,2.64E+01,11.93,0.045,2.40E+01,null,null,null,null,null,null,1,35,0,0.113764,180.36243,19,19
3236m016_ac51-018246,323.5429598,-1.8881516,1,0,0,10041a145,55511.65025,13.136,0.053,2.55E+01,11.983,0.045,2.55E+01,null,null,null,null,null,null,1,23,0,0.113764,180.36243,20,20


==> J2134-0153_code/J2134-0153_radio.csv <==
mjd,flux,flux_err
54470.86826,2.383077414,0.021055241
54473.85958,2.386237031,0.016727352
54477.84869,2.381180735,0.025714734
54479.84389,2.348154549,0.021170266
54485.82682,2.325229049,0.017395086
54487.82214,2.395936476,0.040373039
54496.79664,2.353855607,0.030580079
54497.79475,2.303288795,0.044080126
54505.77263,2.170809276,0.110391149
54507.7667,2.269551568,0.020161268
54545.66293,2.254877426,0.015276161
54547.65757,2.215826273,0.013606653
54549.65209,2.219079792,0.01430573
54551.64701,2.337024714,0.022284619
54553.64084,2.304578527,0.014321009
54555.63602,2.259693138,0.055866072
54557.63096,2.279324317,0.015883412
54559.62515,2.233144505,0.019333099
54583.56059,2.142313186,0.017581787
54585.55451,2.063818137,0.159722791
54599.51829,2.196854104,0.016676865
54601.51324,2.14436521,0.033261635
54603.5081,2.248347172,0.014626234
54605.50251,2.259234392,0.024326061
54613.48027,1.903014571,0.077442465
54615.47463,2.242322828,0.04593038
54618.46701,2.117642492,0.014591221
54620.46112,2.163538381,0.029978696
54625.4455,2.162225066,0.029440313
54627.43965,2.108880825,0.052307141
54629.4344,2.098871033,0.028957603
54631.42918,2.105934465,0.048426612
54633.42367,2.168343572,0.014029741
54634.42066,2.160040436,0.080922074
54637.4128,2.126847471,0.036922617
54655.36354,2.210836015,0.015096761
54664.33921,2.23134014,0.033451817
54666.33304,2.214815791,0.044240091
54673.31311,2.176632465,0.055862698
54675.30829,2.18146573,0.017384877
54677.30319,2.194917488,0.079847865
54679.2972,2.195980308,0.013988396
54681.29257,2.184205389,0.01683989
54683.28631,2.167869479,0.022623315
54685.28615,2.158963584,0.065844074
54687.28119,2.215299134,0.0146547
54689.27576,2.174422765,0.024363107
54691.27036,2.25001371,0.071439106
54693.26829,2.206262535,0.016489671
54695.26289,2.224174021,0.019414534
54697.25704,2.20655446,0.052038047
54699.25106,2.239205234,0.0458058
54701.24561,2.182640895,0.031746604
54703.24006,2.216999457,0.025795195
54705.23417,2.20781492,0.040505711
54707.22852,2.223269371,0.01413787
54762.08906,2.268881235,0.045015233
54768.07174,2.355336828,0.04665083
54774.06007,2.284670756,0.058639597
54776.05414,2.295739164,0.048995195
54781.03836,2.253562372,0.168058739
54785.02771,2.319228398,0.062724039
54789.01648,2.313889391,0.045747573
54791.01097,2.335826103,0.048114295
54793.00506,2.229592373,0.049334045
54795.00019,2.243297973,0.053528882
54806.96752,2.250430044,0.045591806
54810.95634,2.273153053,0.057496514
54816.94013,2.299537444,0.046804307
54818.93491,2.296644157,0.058555685
54862.81965,2.205406364,0.054351678
54864.81391,2.19059034,0.046013554
54870.7984,2.229065531,0.057392896
54876.78071,2.181251229,0.050979527
54880.77211,2.22573721,0.054722732
54882.76605,2.259817278,0.059770774
54884.76043,2.295094638,0.047015936
54886.75484,2.254237069,0.044556537
54888.75032,2.213914684,0.045925308
54890.74443,2.314509383,0.046755109
54896.72784,2.277208541,0.060539327
54898.72225,2.283325592,0.045285882
54904.70796,2.340055824,0.048224115
54906.7023,2.344543506,0.05772981
54907.67431,2.404280363,0.034045631
54910.67672,2.406666641,0.036780456
54919.62926,2.421978865,0.042896802
54923.6839,2.4088205,0.035768461
54926.67131,2.440889167,0.033838232
54932.58147,2.380203973,0.095505143
54935.56471,2.450593877,0.040028869
54938.57278,2.444624727,0.043921419
54941.54625,2.478086026,0.042427398
54944.55385,2.485102907,0.039043149
54947.53394,2.475061467,0.035181551
54950.52325,2.418261737,0.03661055
54956.54166,2.034788232,0.129888518
54960.58356,2.451720633,0.044429475
54963.5816,2.458713744,0.042258537
54966.57632,2.413774126,0.03753154
54969.56073,2.471181708,0.036473143
54972.55906,2.449238152,0.040896196
54975.54729,2.425611794,0.077370988
54978.5424,2.46364892,0.037858228
54984.52396,2.487180655,0.045992623
54997.48363,2.389764461,0.032833728
55009.43443,2.43052487,0.039287577
55012.43082,2.464877478,0.035099062
55016.42965,2.460249924,0.0373781
55019.42756,2.45900768,0.056113172
55022.42278,2.419405773,0.032406254
55025.40979,2.482753246,0.036355536
55028.40241,2.429133838,0.033938926
55034.38737,2.496835129,0.033692301
55046.28537,2.53466216,0.084480978
55052.27825,2.342040852,0.038361128
55061.24584,2.547433337,0.034195031
55064.23988,2.589239347,0.05182318
55067.30266,2.489244227,0.036330194
55070.28341,2.639642726,0.051275864
55073.28561,2.584943379,0.034721412
55076.27183,2.648197945,0.035665865
55079.26361,2.601674837,0.037498733
55082.25896,2.641720533,0.03744727
55085.25091,2.622229133,0.035065414
55088.23962,2.704778623,0.037585681
55091.23104,2.691704962,0.057115983
55097.21697,2.614278299,0.038824237
55100.20383,2.658656129,0.036231456
55106.18853,2.687887183,0.037425346
55109.18699,2.676120413,0.041797374
55113.17362,2.615610755,0.042129766
55116.15591,2.702757628,0.038091673
55122.13059,2.627964473,0.035920626
55135.095,2.693897042,0.060884957
55138.10396,2.694863641,0.038421437
55141.08714,2.708289854,0.046688858
55144.06991,2.657824522,0.037014892
55151.03667,2.703427274,0.038898918
55154.03735,2.671461796,0.070275504
55167.00617,2.713228105,0.045656482
55175.96642,2.701212601,0.051873692
55179.95067,2.723724201,0.038446637
55182.95169,2.677767688,0.035883875
55185.94624,2.711196827,0.042375691
55189.92373,2.675646852,0.037821108
55192.91875,2.63386136,0.059975706
55196.90311,2.664136331,0.044097466
55199.91377,2.648335325,0.035902775
55202.85132,2.631974209,0.044632842
55205.83956,2.676336344,0.036591399
55208.83631,2.655372918,0.038147969
55211.828,2.633506392,0.043490685
55221.80428,2.576078761,0.035546351
55224.7777,2.445861609,0.055561701
55227.77685,2.588381525,0.035113377
55237.76116,2.481326256,0.139794385
55243.74091,2.44710206,0.033245362
55252.70101,2.516155589,0.039354386
55256.70944,2.53272168,0.038603351
55262.69288,2.48835847,0.136655495
55273.64506,2.487039165,0.048157407
55277.63404,2.450317923,0.038622645
55319.5944,2.598383774,0.064163845
55321.59113,2.589092024,0.035035228
55325.57973,2.634638578,0.063910042
55329.56998,2.651924708,0.03552269
55332.56073,2.636196185,0.048408381
55335.55332,2.559717661,0.080910353
55341.51455,2.660932791,0.045670702
55343.47851,2.627615011,0.047649893
55352.44365,2.554532921,0.128743874
55361.41058,2.629476465,0.040667188
55368.3905,2.567722642,0.035557561
55371.39778,2.615423883,0.035418388
55379.35942,2.609882792,0.057804075
55382.35282,2.665024027,0.093249795
55385.34917,2.640788453,0.069823058
55391.33865,2.574778769,0.035222246
55408.29247,2.567083942,0.035891009
55411.29834,2.581919237,0.038163615
55425.25094,2.657578001,0.038630997
55439.37648,2.531980412,0.038165852
55471.28539,2.473019925,0.10587028
55493.21928,2.407118694,0.035536869
55498.21425,2.421900445,0.038039057
55502.19829,2.396859893,0.072500145
55506.14994,2.393249606,0.03248095
55518.11553,2.288833435,0.034606564
55524.08473,2.332409864,0.058027311
55526.07199,2.353295317,0.033512653
55527.07794,2.355882507,0.03264675
55537.03498,2.355821969,0.03684374
55576.89409,2.267239988,0.080309694
55590.85653,2.190005477,0.052247599
55602.82316,2.187077956,0.04417415
55606.81853,2.120059655,0.053711574
55609.80521,2.177110722,0.031016335
55613.78837,2.186747637,0.029325162
55621.7785,2.188329029,0.030979508
55630.74748,2.103545743,0.028293744
55642.7162,2.12646578,0.033793366
55646.70277,2.126867408,0.028843718
55649.69528,2.163248263,0.052384596
55652.6935,2.128019928,0.04340626
55655.68502,2.112894145,0.035858577
55661.64951,2.205446138,0.049485434
55663.62306,2.168184452,0.031509154
55664.62935,2.141256574,0.030711092
55667.62044,2.131022348,0.028917555
55670.62118,2.180535896,0.030026731
55675.60064,2.211244783,0.032044654
55679.58696,2.231831628,0.034439481
55684.58399,2.156384712,0.054057089
55685.57543,2.185666266,0.029516654
55688.56266,2.170833006,0.030133587
55693.55381,2.12186929,0.028841289
55698.56892,2.137069986,0.032258709
55701.53653,2.142817832,0.038732793
55708.56642,2.109728653,0.028472447
55712.54314,2.135895352,0.040033853
55715.54512,2.119880422,0.035620043
55720.51919,2.025329318,0.099791722
55722.51363,2.108531214,0.039996259
55723.5219,2.08119562,0.027922727
55728.50326,2.020473179,0.030790811
55734.48082,2.001140807,0.052431023
55736.49086,2.041828706,0.033492709
55737.47818,2.037480874,0.036322453
55739.46808,2.005533755,0.027533439
55740.47502,2.023494482,0.027269141
55743.46444,2.004378347,0.031190178
55753.43462,2.004466001,0.031358289
55755.42661,1.993726662,0.02886867
55757.40564,2.040981571,0.039471283
55760.41341,1.997993185,0.02775773
55763.40663,1.98364803,0.060119279
55768.38329,1.96046862,0.036596351
55769.38734,1.969794403,0.026740918
55779.3414,1.983540558,0.037029513
55781.34547,1.964654644,0.026841257
55785.33444,1.982368594,0.049637897
55788.33734,1.971971481,0.028548036
55790.32596,1.998154833,0.029934837
55792.32295,1.923622124,0.081286171
55795.3083,2.002443371,0.026878692
55799.28688,2.001317205,0.033744621
55806.27191,1.96971899,0.058497008
55808.26767,1.986339936,0.027981513
55809.27272,2.014881941,0.045936955
55820.24016,2.015069017,0.052690178
55822.22469,2.014111936,0.033574812
55827.2169,2.016543489,0.067027865
55829.21891,2.013856803,0.042884439
55830.21624,1.994097826,0.033853701
55834.19863,2.013458803,0.027544209
55836.19839,2.001428929,0.046592122
55837.19346,2.030878934,0.064107103
55841.17412,1.950592158,0.049163712
55843.17898,2.005445349,0.031255839
55844.17354,2.006713134,0.026933542
55851.13601,1.919521868,0.086249132
55855.13675,1.992306004,0.053355292
55858.13762,1.996910215,0.03043075
55862.12538,1.980530911,0.02900506
55865.11337,1.99749053,0.02701984
55871.09837,1.96830962,0.026600453
55878.08012,1.952234143,0.034620916
55883.06104,1.957919991,0.032779786
55893.03983,1.927161239,0.032451327
55895.02793,1.93803227,0.030723974
55904.02652,1.859512826,0.025159729
55906.9386,1.915704606,0.038064038
55913.99463,1.863599073,0.025754272
55920.97978,1.863648195,0.031176391
55924.95413,1.884392391,0.037964015
55927.87545,1.869785071,0.025442518
55931.95674,1.85186353,0.040214127
55938.92297,1.860356247,0.061533691
55941.88583,1.884324185,0.093908
55945.90275,1.740912835,0.032058137
55952.88543,1.778291566,0.024059263
55955.85056,1.77263619,0.026053735
55962.83508,1.800534119,0.027956483
55965.84774,1.696346812,0.033213064
55974.82226,1.694341829,0.053347287
55977.7835,1.703598264,0.025832361
56002.8285,1.759221185,0.030472713
56012.84194,1.666325643,0.046650047
56023.77905,1.665719851,0.041417415
56033.78542,1.632119719,0.033429882
56037.73818,1.687212291,0.023033529
56048.5942,1.736915397,0.027626694
56055.53774,1.781471154,0.037943753
56056.71142,1.715376651,0.029244185
56059.56947,1.784897602,0.031902108
56063.50468,1.761960489,0.024094058
56088.52807,1.778091975,0.038306216
56091.5284,1.760519005,0.036695975
56094.52019,1.673381355,0.032764167
56101.55668,1.744052424,0.050428398
56104.56807,1.689765505,0.025042806
56111.48076,1.796570678,0.0245974
56118.44792,1.742100917,0.024878262
56125.34603,1.77822417,0.024245211
56130.31021,1.749189182,0.027336895
56136.47262,1.724029886,0.027637378
56146.36013,1.735248014,0.02452898
56157.44334,1.625207513,0.030945143
56159.3576,1.727545986,0.053885497
56164.24921,1.755548246,0.03886584
56174.2815,1.782386244,0.069710971
56178.20813,1.825839566,0.034109847
56187.24101,1.815795157,0.026613786
56190.21229,1.804941323,0.032723267
56198.2956,1.783530889,0.026525727
56199.31289,1.763747088,0.029570004
56206.12287,1.819450936,0.049931584
56209.17823,1.818943459,0.068900668
56227.12604,1.838419587,0.025300957
56230.10355,1.906007117,0.025821961
56234.0605,1.862140874,0.056043156
56239.05632,1.86458303,0.038374388
56244.99556,1.897604076,0.039763579
56254.1901,1.810004666,0.027101343
56258.98528,1.922913124,0.041703315
56265.0286,1.908295942,0.027069765
56269.0473,1.894670746,0.028347858
56275.961,1.945287926,0.03722455
56282.89973,1.977178564,0.054714103
56296.06209,1.948482516,0.026832861
56330.8002,1.944395436,0.056342957
56340.93733,2.014648513,0.032249538
56345.8242,1.985480601,0.064053112
56362.77001,1.978375237,0.026508853
56381.76637,2.066184396,0.04524205
56383.67918,2.107393461,0.030873838
56387.58149,2.106828193,0.029947935
56401.59083,2.101190841,0.044381275
56411.57703,2.184130457,0.044075397
56417.51623,2.154490498,0.02996631
56423.61456,2.199060976,0.064010317
56426.52895,2.209609789,0.031671146
56430.56588,2.213662606,0.036447348
56433.5563,2.19663557,0.031730437
56439.53574,2.213449988,0.036637089
56451.53478,2.204486175,0.03010945
56454.42867,2.247697531,0.042477475
56458.46885,2.189436198,0.02961711
56461.5763,2.253040748,0.035059223
56465.47637,2.263497987,0.031042691
56468.39617,2.247712935,0.04192921
56473.42616,2.246091315,0.03027284
56479.44191,2.220988512,0.033432696
56482.52185,2.218730633,0.030502311
56507.35791,2.362292716,0.037779349
56510.41027,2.307039423,0.031130165
56521.35711,2.294117822,0.045473718
56528.32348,2.333775038,0.033141442
56534.26823,2.366215268,0.057025082
56545.2659,2.318416898,0.06216326
56547.23688,2.498101268,0.043070408
56550.16492,2.705175125,0.522753754
56566.17031,2.56188001,0.06904755
56580.19168,2.56533919,0.034467475
56584.07625,2.67157783,0.051929587
56588.04457,2.608693408,0.037452756
56592.10147,2.662491964,0.036429645
56596.12999,2.681923281,0.046733062
56598.05288,2.687005681,0.069187223
56602.01485,2.690278591,0.040561208
56605.13157,2.669283793,0.055404898
56615.07547,2.709039932,0.036255022
56621.18579,2.673718714,0.038270105
56624.0902,2.704495971,0.044020147
56626.98185,2.752376375,0.075257155
56643.09723,2.713331217,0.038585896
56659.01543,2.730406401,0.03871787
56674.93148,2.624538346,0.035876206
56683.89785,2.682300669,0.035847387
56690.97573,2.548684052,0.034549676
56701.77506,2.597933824,0.03952584
56703.77034,2.608750691,0.03665821
56705.90361,2.670614171,0.036968727
56708.8926,2.624771079,0.036983071
56710.91723,2.576660621,0.062762476
56726.74235,2.634405232,0.04737974
56736.71394,2.603147935,0.037214288
56739.63456,2.63225273,0.035511331
56747.66823,2.592872458,0.059282472
56750.66672,2.554698824,0.039912839
56758.78381,2.48646748,0.035689065
56762.68671,2.59362065,0.034942288
56780.60966,2.566566504,0.037302703
56784.51884,2.398859844,0.045903391
56785.50381,2.581140571,0.091074946
56791.66743,2.540933544,0.065417015
56793.55447,2.504408353,0.056028694
56795.54446,2.531245568,0.037790531
56831.41939,2.632779158,0.031587364
56839.38836,2.6627835,0.039854869
56846.35035,2.677663207,0.027909412
56851.35176,2.691749065,0.025400333
56856.36154,2.634439826,0.02676517
56861.34538,2.685796832,0.029501668
56871.31586,2.662024518,0.026018296
56876.30052,2.674953011,0.033372412
56886.26426,2.604691432,0.024583727
56891.22141,2.632686686,0.035424018
56901.1889,2.609695783,0.024618256
56905.18323,2.676244184,0.028873195
56910.1894,2.612414772,0.025241587
56915.159,2.590935326,0.025849036
56931.13688,2.727660242,0.023973662
56939.11456,2.776741218,0.026231097
56943.10831,2.729732389,0.023282095
56947.0691,2.703925138,0.021958038
56951.08939,2.752405154,0.02461253
56969.00318,2.770206252,0.023787347
56980.99914,2.785166361,0.026224758
56985.99586,2.843607644,0.025318055
56987.99867,2.771864369,0.024147524
57014.91675,2.520325216,0.02163534
57019.89549,2.517674,0.024220581
57024.89711,2.520592238,0.021047416
57030.84532,2.418454073,0.020889973
57039.87858,2.311547454,0.020473222
57044.85745,2.425336237,0.020067997
57055.83321,2.307722221,0.023077657
57062.81049,2.283033213,0.020634381
57065.81124,2.262088465,0.01922952
57074.78399,2.292556033,0.019710505
57078.76291,2.26548752,0.022942351
57083.70492,2.364149062,0.022077743
57089.68941,2.328257922,0.019899839
57094.66628,2.325218106,0.020327783
57111.61565,2.388127068,0.018635475
57112.60997,2.388646766,0.019209903
57122.60278,2.379157247,0.020019615
57154.51462,2.339457011,0.019708862
57183.44236,2.235189531,0.030647465
57198.41233,2.252770191,0.010576135
57218.34897,2.177570081,0.010443122
57221.52939,2.101166373,0.011133357
57223.51821,2.150282602,0.037464084
57228.34346,2.126322169,0.010125035
57250.35513,2.151731742,0.055793534
57254.25223,2.197127207,0.059468259
57256.42339,2.169716066,0.061272102
57263.4081,2.159642143,0.059139739
57267.26507,2.238226781,0.057263111
57270.2708,2.204310964,0.058485159
57281.3055,2.236656254,0.063955311
57285.15418,2.226455732,0.057732624
57290.12275,2.198668716,0.058247134
57299.15483,2.177847337,0.069193137
57305.09212,2.081331821,0.053626102
57320.23448,2.092728053,0.059394811
57357.96439,2.022756991,0.024899703
57383.0264,1.900445897,0.023809069
57387.0522,1.91762342,0.023384474
57389.94943,1.901695917,0.023666643
57400.84714,1.863045546,0.022886503
57410.83425,1.827980904,0.025576661
57415.81926,1.848021231,0.022749163
57422.78641,1.829571395,0.022412249
57426.81351,1.834122416,0.023608028
57437.7431,1.827753493,0.023521282
57443.72127,1.856651199,0.022653524
57451.76525,1.828345696,0.0225882
57464.72218,1.918060515,0.023602856
57466.70794,1.88018926,0.023813145
57467.68054,1.940396796,0.023764537
57511.62141,1.85092907,0.022858246
57518.52961,1.834542203,0.023600269
57522.51826,1.860280255,0.022883408
57526.55663,1.876314976,0.022903251
57534.53681,1.827523401,0.022588878
57539.5386,1.822170563,0.022546378
57541.52037,1.869809475,0.024007622
57546.52508,1.844441396,0.02421336
57549.56911,1.821799569,0.023453445
57554.53248,1.89011224,0.023267299
57555.57301,1.892336352,0.02346524
57560.39225,1.800259963,0.022360146
57565.46105,1.892737261,0.02318641
57567.39222,1.863797492,0.022761575
57572.35249,1.866405571,0.023407361
57575.3624,1.891559923,0.023132868
57586.34822,1.835466166,0.022427243
57592.352,1.83867291,0.023722271
57594.41757,1.838064462,0.022661354
57597.34153,1.790157403,0.022890521
57601.33249,1.82837006,0.035801819
57603.33102,1.78612492,0.023077989
57607.27808,1.815937187,0.026695101
57616.29454,1.80982442,0.023411203
57626.41338,1.807126827,0.022480598
57627.20424,1.785442177,0.023794258
57631.33022,1.817615028,0.022809588
57635.3783,1.781402917,0.021752059
57636.37407,1.800487921,0.022536967
57638.19248,1.800325355,0.022310979
57640.18817,1.750878949,0.02228781
57643.17263,1.820063925,0.023292014
57644.16693,1.816863417,0.022301318
57651.14964,1.784260837,0.02176678
57657.17009,1.763727272,0.023377537
57661.18307,1.780603863,0.021762255
57668.14169,1.821066723,0.024247442
57688.21328,1.785692672,0.021864669
57702.04117,1.787259381,0.016431352
57703.03484,1.782074428,0.021824589
57706.98936,1.773880239,0.021911644
57710.06016,1.736085615,0.022496851
57716.95471,1.75492254,0.022371066
57727.94407,1.728456516,0.022751397
57729.91721,1.719734535,0.02100319
57732.90016,1.719082027,0.021071016
57744.89351,1.680992332,0.020686389
57747.91449,1.733155298,0.021240897
57752.89279,1.781640344,0.02280469
57754.8413,1.722365373,0.02173113
57770.80515,1.70107726,0.020787652
57785.82,1.790143447,0.022735531
57805.70784,1.860607833,0.023795631
57857.59473,1.777237221,0.025575554
57873.52699,1.840763718,0.022597546
57875.54942,1.846149743,0.022509585
57879.65637,1.862315504,0.023033627
57884.50488,1.889192252,0.023714152
57889.59156,1.926772304,0.023733913
57893.64623,1.925650944,0.023490505
57901.63966,1.941131038,0.025179284
57906.60587,2.009495614,0.025644661
57911.42431,1.896594996,0.024657994
57914.57271,1.988820141,0.026068133
57942.33567,2.085789291,0.025906794
57943.32888,1.982952163,0.025083967
57950.33802,1.996842521,0.026009741
57957.31781,1.947164373,0.024031864
57962.41582,1.981708354,0.02485884
57965.3851,2.055458277,0.025573618
57975.32819,2.032644281,0.025256644
57981.33264,2.013804226,0.025126083
57983.31869,2.044278642,0.025313361
57984.22919,1.97330422,0.024088477
57987.4166,1.944161127,0.024137341
57991.20987,2.004758158,0.024485009
58001.23877,1.899598739,0.039040443
58012.20966,1.950766124,0.024252752
58020.31522,1.961556348,0.024048021
58022.33888,1.966915819,0.025318372
58038.10043,1.903617318,0.023716527
58040.08667,2.055598204,0.026700501
58042.13458,2.008802865,0.024579066
58054.06053,1.886803616,0.023768054
58058.02803,1.989364474,0.025318761
58063.13954,1.945355831,0.024181176
58067.06869,1.947868045,0.025290827
58071.08267,2.017530991,0.025054563
58076.04575,1.967499097,0.024321423
58087.94534,2.036275207,0.024940832
58099.10367,2.003562351,0.026667123
58101.89617,1.985693057,0.024430891
58106.92172,2.094746332,0.027403388
58110.92192,2.079356667,0.031154811
58122.02573,2.014314549,0.025389053
58131.83847,2.050879408,0.025741023
58141.84666,1.977665779,0.024535621
58147.76605,2.051143425,0.026743568
58148.78653,2.03858454,0.026067195
58161.74242,2.201794941,0.031210708
58163.81394,2.130154989,0.026136408
58167.77009,2.113287757,0.025938698
58169.73953,2.034899491,0.024790346
58173.77332,2.053544926,0.026208557
58210.65721,2.279716118,0.028006087
58212.6377,2.241879754,0.028751783
58214.62226,2.250493251,0.028329029
58229.64078,2.174073092,0.027195475
58231.61947,2.149497346,0.026427065
58237.58675,2.207081391,0.027022703
58239.55508,2.18318259,0.031172335
58247.51646,2.187328028,0.026688676
58250.52557,2.228368337,0.027963558
58253.56499,2.227184981,0.027174498
58256.53336,2.176464874,0.027802878
58261.4659,2.161212825,0.03510383
58269.47458,2.193814949,0.027331503
58270.46378,2.282181428,0.027853638
58273.42928,2.285849926,0.027943507
58274.52463,2.290753752,0.028372
58278.48962,2.269212112,0.027819879
58283.42493,2.280303867,0.028427775
58284.42689,2.332089616,0.028666532
58291.38269,2.316330256,0.028368074
58294.36226,2.319802638,0.029325263
58303.49425,2.412286539,0.030210333
58305.38002,2.433846341,0.036334982
58324.3356,2.516766318,0.030959329
58327.35699,2.433517192,0.029895681
58403.09991,2.584470604,0.034307117
58410.15096,2.575069417,0.033326307
58411.15119,2.595525294,0.031685359
58418.09267,2.651699426,0.033518939
58420.10633,2.602176889,0.031813952
58429.04541,2.634729635,0.033569763
58441.0723,2.607929332,0.033342964
58443.04576,2.600967832,0.031716521
58449.01664,2.559874647,0.032925863
58462.07954,2.60439815,0.03190255
58472.01146,2.606721345,0.03208234
58475.86773,2.553312055,0.038955776
58486.92041,2.567085704,0.031496023
58488.89231,2.593545648,0.041884913
58496.85963,2.65074151,0.036417219
58502.87939,2.723822307,0.033452725
58510.85973,2.629869594,0.033388854
58514.76848,2.637122561,0.032441394
58539.72921,2.614544577,0.032300284
58543.72067,2.718781649,0.033225366
58557.71792,2.710416,0.036062443
58559.70363,2.763838261,0.033757804
58562.68902,2.748824407,0.033630891
58564.68387,2.674388405,0.033065909
58565.82969,2.653670029,0.035586882
58569.63257,2.675538483,0.032649785
58578.59525,2.638634413,0.032245736
58580.62462,2.668646508,0.032585752
58587.60892,2.638988808,0.032540822
58589.64793,2.570197147,0.031435157
58598.57084,2.549172029,0.031333553
58601.55076,2.626901558,0.03417821
58604.55894,2.599804578,0.03416271
58605.69603,2.616745383,0.032188779
58608.534,2.588100583,0.031902302
58621.50645,2.681763951,0.032710622


==> J2134-0153_code/Misc_Atlas.cyan.dat <==
4110 0.000
4120 0.001
4130 0.002
4140 0.003
4150 0.005
4160 0.008
4170 0.015
4180 0.029
4190 0.057
4200 0.107
4210 0.189
4220 0.303
4230 0.415
4240 0.491
4250 0.530
4260 0.551
4270 0.559
4280 0.561
4290 0.566
4300 0.570
4310 0.571
4320 0.568
4330 0.559
4340 0.554
4350 0.564
4360 0.573
4370 0.571
4380 0.573
4390 0.581
4400 0.583
4410 0.583
4420 0.587
4430 0.588
4440 0.585
4450 0.586
4460 0.591
4470 0.594
4480 0.592
4490 0.592
4500 0.593
4510 0.595
4520 0.598
4530 0.600
4540 0.599
4550 0.596
4560 0.597
4570 0.603
4580 0.609
4590 0.609
4600 0.604
4610 0.596
4620 0.593
4630 0.597
4640 0.603
4650 0.605
4660 0.604
4670 0.608
4680 0.612
4690 0.613
4700 0.610
4710 0.611
4720 0.614
4730 0.616
4740 0.619
4750 0.626
4760 0.635
4770 0.641
4780 0.644
4790 0.645
4800 0.646
4810 0.649
4820 0.651
4830 0.653
4840 0.655
4850 0.657
4860 0.660
4870 0.662
4880 0.665
4890 0.665
4900 0.665
4910 0.662
4920 0.659
4930 0.661
4940 0.666
4950 0.672
4960 0.675
4970 0.675
4980 0.676
4990 0.677
5000 0.679
5010 0.680
5020 0.680
5030 0.678
5040 0.675
5050 0.677
5060 0.679
5070 0.683
5080 0.686
5090 0.688
5100 0.689
5110 0.689
5120 0.689
5130 0.690
5140 0.689
5150 0.686
5160 0.684
5170 0.687
5180 0.692
5190 0.698
5200 0.701
5210 0.702
5220 0.700
5230 0.695
5240 0.691
5250 0.690
5260 0.693
5270 0.694
5280 0.692
5290 0.688
5300 0.685
5310 0.688
5320 0.692
5330 0.697
5340 0.700
5350 0.697
5360 0.695
5370 0.693
5380 0.697
5390 0.702
5400 0.706
5410 0.707
5420 0.703
5430 0.702
5440 0.704
5450 0.709
5460 0.712
5470 0.713
5480 0.714
5490 0.715
5500 0.717
5510 0.715
5520 0.712
5530 0.709
5540 0.708
5550 0.708
5560 0.707
5570 0.706
5580 0.707
5590 0.710
5600 0.713
5610 0.712
5620 0.708
5630 0.705
5640 0.704
5650 0.707
5660 0.710
5670 0.711
5680 0.710
5690 0.709
5700 0.706
5710 0.702
5720 0.695
5730 0.691
5740 0.691
5750 0.696
5760 0.702
5770 0.706
5780 0.707
5790 0.708
5800 0.710
5810 0.711
5820 0.713
5830 0.713
5840 0.713
5850 0.713
5860 0.714
5870 0.714
5880 0.712
5890 0.707
5900 0.705
5910 0.705
5920 0.705
5930 0.708
5940 0.709
5950 0.710
5960 0.711
5970 0.709
5980 0.707
5990 0.704
6000 0.702
6010 0.701
6020 0.701
6030 0.704
6040 0.707
6050 0.710
6060 0.710
6070 0.709
6080 0.708
6090 0.708
6100 0.708
6110 0.709
6120 0.711
6130 0.712
6140 0.712
6150 0.711
6160 0.708
6170 0.703
6180 0.699
6190 0.698
6200 0.700
6210 0.705
6220 0.708
6230 0.707
6240 0.701
6250 0.694
6260 0.691
6270 0.691
6280 0.677
6290 0.690
6300 0.690
6310 0.697
6320 0.702
6330 0.708
6340 0.715
6350 0.718
6360 0.720
6370 0.718
6380 0.718
6390 0.718
6400 0.718
6410 0.717
6420 0.712
6430 0.706
6440 0.700
6450 0.697
6460 0.696
6470 0.696
6480 0.696
6490 0.685
6500 0.623
6510 0.484
6520 0.304
6530 0.143
6540 0.047
6550 0.013
6560 0.004
6570 0.001
6580 0.000


==> J2134-0153_code/PKSJ2134-CRTS.csv <==
MasterID,Mag,Magerr,RA,Dec,MJD,Blend
1001116027231,17.93,0.11,323.54287,-1.88814,53705.12049,0
1001116027231,17.93,0.11,323.54281,-1.88816,53705.12483,0
1001116027231,18.01,0.12,323.54274,-1.88827,53705.12920,0
1001116027231,18.06,0.12,323.54282,-1.88817,53705.13353,0
1001116027231,18.26,0.15,323.54298,-1.88791,53713.06582,0
1001116027231,17.62,0.11,323.54269,-1.88802,53713.07225,0
1001116027231,18.55,0.15,323.54274,-1.88835,53713.07868,0
1001116027231,18.43,0.14,323.54297,-1.88811,53713.08509,0
1001116027231,18.24,0.13,323.54287,-1.88816,53562.33645,0
1001116027231,18.23,0.13,323.54281,-1.88807,53562.34453,0
1001116027231,18.03,0.12,323.54276,-1.88813,53562.35265,0
1001116027231,18.20,0.12,323.54295,-1.88819,53562.36073,0
1001116027231,18.19,0.13,323.54280,-1.88816,53563.38381,0
1001116027231,18.14,0.12,323.54282,-1.88821,53563.39028,0
1001116027231,18.11,0.12,323.54291,-1.88816,53563.39677,0
1001116027231,18.24,0.13,323.54284,-1.88827,53563.40319,0
1001116027231,18.36,0.13,323.54296,-1.88812,53528.42034,0
1001116027231,18.26,0.13,323.54297,-1.88813,53528.42795,0
1001116027231,18.20,0.12,323.54295,-1.88804,53528.43575,0
1001116027231,18.21,0.12,323.54284,-1.88811,53528.44337,0
1001116027231,18.25,0.13,323.54284,-1.88813,53551.37177,0
1001116027231,18.42,0.14,323.54291,-1.88812,53551.37934,0
1001116027231,18.35,0.13,323.54281,-1.88811,53551.38694,0
1001116027231,18.74,0.16,323.54282,-1.88807,53551.39449,0
1001116027231,17.95,0.11,323.54284,-1.88811,53494.46105,0
1001116027231,18.17,0.12,323.54304,-1.88811,53494.46760,0
1001116027231,18.12,0.12,323.54300,-1.88807,53494.47413,0
1001116027231,17.89,0.11,323.54309,-1.88815,53494.48067,0
1001116027231,18.04,0.12,323.54297,-1.88817,53505.45117,0
1001116027231,18.45,0.14,323.54288,-1.88821,53505.45654,0
1001116027231,17.99,0.12,323.54285,-1.88810,53505.46190,0
1001116027231,18.36,0.13,323.54286,-1.88825,53505.46726,0
1001116027231,18.40,0.13,323.54285,-1.88793,53686.13262,0
1001116027231,18.40,0.13,323.54276,-1.88813,53686.13843,0
1001116027231,18.35,0.13,323.54277,-1.88833,53686.14425,0
1001116027231,18.20,0.12,323.54300,-1.88837,53686.15006,0
1001116027231,18.35,0.13,323.54279,-1.88798,53696.07452,0
1001116027231,18.55,0.14,323.54268,-1.88841,53696.08095,0
1001116027231,18.24,0.12,323.54279,-1.88814,53696.08734,0
1001116027231,18.36,0.13,323.54289,-1.88827,53696.09377,0
1001116027231,17.89,0.12,323.54289,-1.88811,53648.13372,0
1001116027231,18.14,0.12,323.54290,-1.88806,53670.11958,0
1001116027231,17.94,0.11,323.54288,-1.88809,53670.12591,0
1001116027231,17.92,0.11,323.54290,-1.88812,53670.13225,0
1001116027231,17.85,0.11,323.54294,-1.88809,53670.13861,0
1001116027231,18.17,0.13,323.54270,-1.88815,53637.18246,0
1001116027231,18.20,0.13,323.54288,-1.88790,53637.18998,0
1001116027231,18.15,0.12,323.54284,-1.88821,53637.19749,0
1001116027231,17.98,0.12,323.54293,-1.88805,53637.20502,0
1001116027231,18.06,0.12,323.54289,-1.88805,53643.12875,0
1001116027231,18.18,0.13,323.54280,-1.88814,53643.13512,0
1001116027231,18.13,0.12,323.54290,-1.88819,53643.14147,0
1001116027231,18.19,0.13,323.54283,-1.88809,53643.14787,0
1001116027231,18.06,0.15,323.54291,-1.88823,54070.09936,0
1001116027231,17.85,0.14,323.54322,-1.88830,54070.10375,0
1001116027231,17.79,0.14,323.54311,-1.88809,54070.10814,0
1001116027231,18.12,0.16,323.54298,-1.88804,54070.11252,0
1001116027231,18.54,0.14,323.54274,-1.88805,54081.09564,0
1001116027231,18.27,0.12,323.54303,-1.88798,54081.10067,0
1001116027231,18.26,0.12,323.54285,-1.88837,54081.10562,0
1001116027231,18.53,0.14,323.54279,-1.88819,54081.11059,0
1001116027231,18.16,0.14,323.54291,-1.88811,53917.34734,0
1001116027231,18.09,0.13,323.54298,-1.88812,53917.35213,0
1001116027231,18.17,0.14,323.54286,-1.88819,53917.35691,0
1001116027231,18.25,0.14,323.54280,-1.88815,53917.36172,0
1001116027231,18.54,0.40,323.54287,-1.88850,53925.40798,0
1001116027231,18.54,0.40,323.54263,-1.88818,53925.40953,0
1001116027231,18.19,0.33,323.54323,-1.88824,53925.41116,0
1001116027231,18.59,0.41,323.54316,-1.88829,53925.41290,0
1001116027231,18.28,0.14,323.54282,-1.88803,53937.32719,0
1001116027231,18.22,0.13,323.54283,-1.88819,53937.33369,0
1001116027231,18.23,0.13,323.54272,-1.88806,53937.34018,0
1001116027231,18.02,0.12,323.54286,-1.88795,53937.34663,0
1001116027231,18.32,0.36,323.54293,-1.88818,53903.39657,0
1001116027231,18.60,0.42,323.54289,-1.88796,53903.39764,0
1001116027231,18.43,0.14,323.54280,-1.88828,53883.44018,0
1001116027231,18.23,0.13,323.54289,-1.88803,53883.44354,0
1001116027231,18.55,0.15,323.54287,-1.88831,53883.44687,0
1001116027231,18.48,0.14,323.54289,-1.88801,53883.45019,0
1001116027231,17.86,0.10,323.54295,-1.88813,54055.07972,0
1001116027231,17.80,0.10,323.54286,-1.88816,54055.08855,0
1001116027231,17.69,0.10,323.54292,-1.88818,54055.09735,0
1001116027231,17.69,0.10,323.54285,-1.88814,54055.10617,0
1001116027231,17.86,0.10,323.54275,-1.88816,54061.08081,0
1001116027231,17.98,0.11,323.54296,-1.88824,54061.08895,0
1001116027231,18.08,0.11,323.54295,-1.88810,54061.09709,0
1001116027231,17.99,0.11,323.54282,-1.88808,54061.10522,0
1001116027231,18.02,0.11,323.54290,-1.88818,54024.08847,0
1001116027231,17.92,0.11,323.54286,-1.88810,54024.09590,0
1001116027231,18.04,0.11,323.54290,-1.88817,54024.10333,0
1001116027231,18.17,0.12,323.54296,-1.88812,54024.11075,0
1001116027231,17.87,0.10,323.54297,-1.88812,54030.15185,0
1001116027231,17.86,0.10,323.54300,-1.88809,54030.15782,0
1001116027231,17.97,0.11,323.54293,-1.88808,54030.16375,0
1001116027231,17.99,0.11,323.54282,-1.88822,54030.16967,0
1001116027231,18.12,0.11,323.54302,-1.88800,54037.13535,0
1001116027231,17.92,0.11,323.54293,-1.88827,54037.14180,0
1001116027231,18.11,0.11,323.54281,-1.88817,54037.14825,0
1001116027231,18.24,0.12,323.54290,-1.88833,54037.15472,0
1001116027231,18.23,0.12,323.54268,-1.88803,53989.17193,0
1001116027231,18.33,0.12,323.54288,-1.88801,53989.17837,0
1001116027231,18.08,0.11,323.54279,-1.88819,53989.18481,0
1001116027231,18.12,0.11,323.54296,-1.88822,53989.19124,0
1001116027231,17.94,0.11,323.54300,-1.88818,54004.14583,0
1001116027231,17.95,0.11,323.54295,-1.88813,54004.15396,0
1001116027231,17.91,0.11,323.54278,-1.88817,54004.16208,0
1001116027231,17.90,0.11,323.54303,-1.88812,54004.17020,0
1001116027231,17.49,0.10,323.54284,-1.88814,54210.48792,0
1001116027231,17.44,0.10,323.54294,-1.88815,54210.49007,0
1001116027231,17.47,0.10,323.54295,-1.88813,54210.49227,0
1001116027231,17.64,0.10,323.54304,-1.88825,54210.49444,0
1001116027231,17.90,0.13,323.54287,-1.88811,54453.06178,0
1001116027231,18.14,0.14,323.54288,-1.88810,54453.06683,0
1001116027231,18.14,0.14,323.54279,-1.88806,54453.07187,0
1001116027231,18.07,0.14,323.54289,-1.88813,54453.07691,0
1001116027231,18.09,0.12,323.54297,-1.88819,54261.39031,0
1001116027231,18.15,0.12,323.54300,-1.88810,54261.39850,0
1001116027231,18.08,0.12,323.54292,-1.88806,54261.40667,0
1001116027231,17.94,0.11,323.54292,-1.88814,54261.41485,0
1001116027231,18.21,0.12,323.54291,-1.88807,54269.39838,0
1001116027231,18.16,0.12,323.54291,-1.88813,54269.40594,0
1001116027231,18.13,0.12,323.54275,-1.88812,54269.41347,0
1001116027231,18.30,0.13,323.54290,-1.88812,54269.42101,0
1001116027231,18.02,0.13,323.54285,-1.88809,54227.45215,0
1001116027231,17.88,0.12,323.54291,-1.88830,54227.45991,0
1001116027231,17.89,0.12,323.54306,-1.88809,54227.46768,0
1001116027231,17.78,0.12,323.54278,-1.88808,54227.47543,0
1001116027231,18.15,0.13,323.54295,-1.88806,54237.43228,0
1001116027231,18.01,0.12,323.54302,-1.88804,54237.43883,0
1001116027231,18.17,0.13,323.54284,-1.88814,54237.44534,0
1001116027231,18.11,0.12,323.54275,-1.88820,54237.45188,0
1001116027231,18.21,0.13,323.54297,-1.88805,54244.40604,0
1001116027231,18.32,0.13,323.54262,-1.88798,54244.41091,0
1001116027231,18.20,0.12,323.54284,-1.88818,54244.41578,0
1001116027231,18.25,0.13,323.54297,-1.88800,54244.42063,0
1001116027231,18.39,0.13,323.54297,-1.88795,54407.15923,0
1001116027231,18.45,0.13,323.54305,-1.88815,54407.16653,0
1001116027231,18.43,0.13,323.54292,-1.88805,54407.17375,0
1001116027231,18.45,0.13,323.54284,-1.88805,54407.18101,0
1001116027231,17.89,0.11,323.54296,-1.88801,54380.12423,0
1001116027231,18.00,0.11,323.54281,-1.88820,54380.13010,0
1001116027231,18.08,0.11,323.54280,-1.88799,54380.13598,0
1001116027231,18.01,0.11,323.54292,-1.88796,54380.14186,0
1001116027231,18.35,0.13,323.54280,-1.88820,54391.15691,0
1001116027231,18.52,0.14,323.54283,-1.88808,54391.16501,0
1001116027231,18.37,0.13,323.54283,-1.88812,54391.17313,0
1001116027231,18.43,0.13,323.54269,-1.88790,54391.18124,0
1001116027231,18.24,0.13,323.54283,-1.88802,54348.21880,0
1001116027231,18.61,0.15,323.54289,-1.88803,54348.22686,0
1001116027231,18.17,0.12,323.54291,-1.88795,54348.23491,0
1001116027231,18.39,0.14,323.54300,-1.88793,54348.24308,0
1001116027231,18.59,0.14,323.54275,-1.88803,54354.21775,0
1001116027231,18.48,0.14,323.54284,-1.88812,54354.22425,0
1001116027231,18.57,0.14,323.54273,-1.88812,54354.23078,0
1001116027231,18.31,0.13,323.54274,-1.88813,54354.23730,0
1001116027231,17.62,0.10,323.54276,-1.88818,54821.08131,0
1001116027231,17.67,0.10,323.54289,-1.88808,54821.08740,0
1001116027231,17.59,0.10,323.54285,-1.88815,54821.09342,0
1001116027231,17.46,0.09,323.54302,-1.88807,54821.09937,0
1001116027231,17.49,0.10,323.54285,-1.88812,54597.42956,0
1001116027231,17.51,0.10,323.54293,-1.88808,54597.43668,0
1001116027231,17.51,0.10,323.54283,-1.88804,54597.44380,0
1001116027231,17.41,0.10,323.54292,-1.88804,54597.45093,0
1001116027231,17.74,0.10,323.54288,-1.88818,54790.08578,0
1001116027231,17.35,0.09,323.54284,-1.88800,54790.09299,0
1001116027231,17.60,0.10,323.54285,-1.88801,54790.10016,0
1001116027231,17.49,0.09,323.54295,-1.88813,54790.10733,0
1001116027231,17.58,0.10,323.54297,-1.88809,54740.12423,0
1001116027231,17.68,0.10,323.54301,-1.88808,54740.13214,0
1001116027231,17.58,0.09,323.54298,-1.88809,54767.10685,0
1001116027231,17.54,0.09,323.54296,-1.88816,54767.11534,0
1001116027231,17.49,0.09,323.54293,-1.88816,54767.12388,0
1001116027231,17.51,0.09,323.54294,-1.88807,54767.13223,0
1001116027231,17.57,0.10,323.54294,-1.88815,54730.22978,0
1001116027231,17.61,0.10,323.54300,-1.88808,54730.23990,0
1001116027231,17.63,0.10,323.54294,-1.88816,54730.24640,0
1001116027231,17.50,0.09,323.54303,-1.88811,54730.25291,0
1001116027231,17.73,0.12,323.54284,-1.88816,54951.48026,0
1001116027231,17.74,0.12,323.54297,-1.88815,54951.48219,0
1001116027231,17.73,0.12,323.54278,-1.88808,54951.48421,0
1001116027231,17.65,0.12,323.54287,-1.88773,54951.48611,0
1001116027231,17.96,0.10,323.54273,-1.88812,55058.29122,0
1001116027231,18.14,0.11,323.54267,-1.88815,55058.29842,0
1001116027231,17.98,0.10,323.54265,-1.88820,55058.30565,0
1001116027231,18.00,0.10,323.54276,-1.88806,55058.31292,0
1001116027231,17.91,0.11,323.54286,-1.88818,55070.20703,0
1001116027231,17.82,0.11,323.54286,-1.88807,55070.21436,0
1001116027231,17.89,0.11,323.54284,-1.88805,55070.22170,0
1001116027231,17.83,0.11,323.54282,-1.88803,55070.22898,0
1001116027231,18.33,0.13,323.54289,-1.88813,55040.31568,0
1001116027231,18.38,0.13,323.54281,-1.88815,55040.32101,0
1001116027231,18.29,0.13,323.54294,-1.88805,55040.32651,0
1001116027231,18.34,0.13,323.54275,-1.88810,55040.33193,0
1001116027231,18.03,0.15,323.54295,-1.88811,54999.40176,0
1001116027231,18.12,0.16,323.54271,-1.88802,54999.40544,0
1001116027231,18.03,0.15,323.54294,-1.88811,54999.40905,0
1001116027231,17.96,0.15,323.54294,-1.88824,54999.41288,0
1001116027231,18.37,0.19,323.54287,-1.88802,55012.36211,0
1001116027231,17.89,0.35,323.54321,-1.88747,55012.37091,0
1001116027231,18.18,0.16,323.54285,-1.88816,55012.37529,0
1001116027231,18.13,0.12,323.54284,-1.88801,54978.42439,0
1001116027231,18.01,0.12,323.54289,-1.88820,54978.43221,0
1001116027231,18.10,0.12,323.54273,-1.88796,54978.44017,0
1001116027231,18.35,0.13,323.54293,-1.88812,54978.44812,0
1001116027231,17.69,0.10,323.54289,-1.88808,55143.09459,0
1001116027231,17.62,0.10,323.54288,-1.88810,55143.10193,0
1001116027231,17.59,0.10,323.54285,-1.88820,55143.10918,0
1001116027231,17.81,0.11,323.54282,-1.88813,55143.11652,0
1001116027231,17.54,0.11,323.54293,-1.88793,55154.06595,0
1001116027231,17.61,0.11,323.54297,-1.88802,55154.07176,0
1001116027231,17.59,0.11,323.54293,-1.88817,55154.07743,0
1001116027231,17.67,0.12,323.54296,-1.88814,55154.08320,0
1001116027231,17.83,0.11,323.54291,-1.88806,55118.17580,0
1001116027231,17.83,0.11,323.54281,-1.88817,55118.18304,0
1001116027231,17.98,0.11,323.54288,-1.88814,55118.19024,0
1001116027231,17.88,0.11,323.54287,-1.88814,55118.19757,0
1001116027231,17.95,0.11,323.54277,-1.88805,55128.12226,0
1001116027231,18.20,0.12,323.54303,-1.88803,55128.13137,0
1001116027231,18.12,0.12,323.54279,-1.88797,55128.14053,0
1001116027231,18.17,0.12,323.54282,-1.88811,55128.14966,0
1001116027231,17.79,0.13,323.54292,-1.88818,55084.20028,0
1001116027231,17.78,0.12,323.54302,-1.88805,55084.20427,0
1001116027231,17.97,0.13,323.54293,-1.88805,55084.20817,0
1001116027231,17.76,0.12,323.54285,-1.88826,55084.21211,0
1001116027231,17.96,0.11,323.54292,-1.88811,55382.33629,0
1001116027231,18.07,0.12,323.54284,-1.88819,55382.34267,0
1001116027231,18.15,0.12,323.54285,-1.88817,55382.34911,0
1001116027231,17.98,0.11,323.54292,-1.88821,55382.35550,0
1001116027231,17.72,0.10,323.54286,-1.88812,55353.39345,0
1001116027231,17.68,0.10,323.54296,-1.88814,55353.40100,0
1001116027231,17.62,0.10,323.54288,-1.88811,55353.40861,0
1001116027231,17.69,0.10,323.54293,-1.88809,55353.41611,0
1001116027231,17.89,0.11,323.54291,-1.88809,55361.37673,0
1001116027231,18.02,0.11,323.54284,-1.88815,55361.38475,0
1001116027231,18.02,0.11,323.54287,-1.88820,55361.39284,0
1001116027231,17.93,0.11,323.54273,-1.88818,55361.40102,0
1001116027231,18.01,0.12,323.54286,-1.88810,55367.36884,0
1001116027231,17.94,0.11,323.54297,-1.88820,55367.37580,0
1001116027231,17.80,0.11,323.54302,-1.88820,55367.38271,0
1001116027231,17.86,0.11,323.54281,-1.88803,55367.38959,0
1001116027231,16.96,0.09,323.54288,-1.88811,55326.45748,0
1001116027231,17.04,0.09,323.54290,-1.88802,55326.46090,0
1001116027231,16.99,0.09,323.54298,-1.88802,55326.46436,0
1001116027231,16.95,0.09,323.54297,-1.88816,55326.46772,0
1001116027231,17.81,0.11,323.54286,-1.88825,55340.43047,0
1001116027231,17.69,0.10,323.54295,-1.88814,55340.43565,0
1001116027231,17.75,0.10,323.54294,-1.88809,55340.44082,0
1001116027231,17.73,0.10,323.54276,-1.88823,55340.44606,0
1001116027231,17.88,0.13,323.54295,-1.88801,55528.09639,0
1001116027231,17.88,0.13,323.54294,-1.88799,55528.10727,0
1001116027231,17.81,0.13,323.54286,-1.88803,55528.11265,0
1001116027231,18.18,0.12,323.54305,-1.88809,55476.10865,0
1001116027231,18.26,0.13,323.54298,-1.88807,55476.12228,0
1001116027231,18.58,0.15,323.54288,-1.88805,55476.12914,0
1001116027231,18.41,0.13,323.54287,-1.88810,55481.08391,0
1001116027231,18.24,0.12,323.54292,-1.88812,55481.09539,0
1001116027231,18.32,0.13,323.54283,-1.88815,55481.10105,0
1001116027231,18.64,0.15,323.54289,-1.88809,55500.06711,0
1001116027231,18.58,0.14,323.54301,-1.88810,55500.08075,0
1001116027231,18.38,0.13,323.54302,-1.88828,55500.08760,0
1001116027231,18.10,0.12,323.54296,-1.88804,55455.25093,0
1001116027231,18.33,0.13,323.54294,-1.88820,55455.26585,0
1001116027231,18.04,0.11,323.54293,-1.88806,55455.27327,0
1001116027231,17.80,0.11,323.54285,-1.88817,55743.30922,0
1001116027231,17.64,0.11,323.54283,-1.88808,55743.31488,0
1001116027231,17.77,0.11,323.54285,-1.88812,55743.32060,0
1001116027231,17.66,0.11,323.54281,-1.88821,55743.32632,0
1001116027231,17.46,0.10,323.54291,-1.88812,55720.36296,0
1001116027231,17.56,0.10,323.54290,-1.88810,55720.37112,0
1001116027231,17.50,0.10,323.54291,-1.88812,55720.37934,0
1001116027231,17.58,0.10,323.54278,-1.88807,55720.38752,0
1001116027231,17.60,0.10,323.54296,-1.88816,55736.35410,0
1001116027231,17.58,0.10,323.54275,-1.88807,55736.36038,0
1001116027231,17.68,0.11,323.54287,-1.88809,55736.36675,0
1001116027231,17.48,0.10,323.54291,-1.88813,55736.37316,0
1001116027231,17.25,0.10,323.54288,-1.88804,55682.47598,0
1001116027231,16.85,0.09,323.54266,-1.88799,55682.47911,0
1001116027231,17.19,0.10,323.54288,-1.88804,55682.48241,0
1001116027231,17.31,0.10,323.54292,-1.88809,55682.48555,0
1001116027231,17.65,0.10,323.54285,-1.88807,55708.41563,0
1001116027231,17.64,0.10,323.54295,-1.88810,55708.42257,0
1001116027231,17.66,0.10,323.54286,-1.88807,55708.43086,0
1001116027231,17.61,0.10,323.54287,-1.88815,55708.43788,0
1001116027231,17.77,0.11,323.54290,-1.88819,53648.15592,0
1001116027231,17.74,0.11,323.54295,-1.88804,53648.16193,0
1001116027231,17.79,0.11,323.54287,-1.88819,53648.16793,0
1001116027231,17.89,0.12,323.54286,-1.88809,53648.17395,0
1001116027231,17.60,0.10,323.54298,-1.88806,54740.15112,0
1001116027231,17.53,0.10,323.54301,-1.88810,54740.15907,0
1001116027231,17.56,0.10,323.54298,-1.88804,54740.16702,0
1001116027231,17.70,0.10,323.54294,-1.88802,54740.17495,0
1001116027231,18.23,0.12,323.54283,-1.88816,55824.16920,0
1001116027231,18.18,0.12,323.54297,-1.88817,55824.17593,0
1001116027231,17.96,0.11,323.54290,-1.88822,55824.18276,0
1001116027231,18.16,0.12,323.54295,-1.88843,55824.18957,0
1001116027231,17.94,0.11,323.54281,-1.88798,55833.12671,0
1001116027231,17.97,0.11,323.54278,-1.88811,55833.13177,0
1001116027231,18.02,0.11,323.54288,-1.88817,55833.13687,0
1001116027231,17.88,0.11,323.54278,-1.88805,55833.14200,0
1001116027231,18.38,0.13,323.54273,-1.88803,55851.11971,0
1001116027231,18.36,0.13,323.54288,-1.88810,55851.12768,0
1001116027231,18.34,0.13,323.54271,-1.88834,55851.13574,0
1001116027231,18.24,0.12,323.54271,-1.88816,55851.14381,0
1001116027231,18.13,0.12,323.54297,-1.88825,55884.10777,0
1001116027231,18.43,0.15,323.54277,-1.88798,55884.11282,0
1001116027231,18.67,0.16,323.54293,-1.88807,55884.11790,0
1001116027231,18.25,0.14,323.54281,-1.88818,55884.12303,0
1001116027231,17.99,0.11,323.54290,-1.88814,56062.44890,0
1001116027231,17.84,0.11,323.54281,-1.88818,56062.45411,0
1001116027231,17.89,0.11,323.54290,-1.88805,56062.45919,0
1001116027231,17.80,0.10,323.54292,-1.88807,56062.46455,0
1001116027231,17.84,0.11,323.54283,-1.88815,56069.42777,0
1001116027231,17.85,0.11,323.54280,-1.88828,56069.43281,0
1001116027231,17.73,0.10,323.54289,-1.88821,56069.43797,0
1001116027231,17.68,0.10,323.54290,-1.88811,56069.44312,0
1001116027231,17.89,0.12,323.54277,-1.88809,56076.39908,0
1001116027231,17.93,0.12,323.54282,-1.88816,56076.40704,0
1001116027231,17.85,0.12,323.54276,-1.88827,56076.41511,0
1001116027231,18.05,0.12,323.54280,-1.88803,56076.42312,0
1001116027231,17.91,0.11,323.54292,-1.88808,56091.42230,0
1001116027231,17.83,0.11,323.54283,-1.88810,56091.42910,0
1001116027231,17.92,0.11,323.54297,-1.88827,56091.43593,0
1001116027231,18.17,0.16,323.54280,-1.88832,56091.44270,0
1001116027231,17.81,0.11,323.54281,-1.88816,56098.34970,0
1001116027231,17.80,0.10,323.54291,-1.88799,56098.35765,0
1001116027231,17.85,0.11,323.54284,-1.88796,56098.36573,0
1001116027231,17.78,0.10,323.54298,-1.88817,56098.37370,0
1001116027231,16.95,0.08,323.54291,-1.88819,56164.17333,0
1001116027231,17.01,0.08,323.54293,-1.88810,56164.17846,0
1001116027231,17.07,0.09,323.54285,-1.88803,56164.18365,0
1001116027231,16.91,0.08,323.54291,-1.88800,56164.18881,0
1001116027231,17.98,0.10,323.54272,-1.88828,56183.19058,0
1001116027231,17.87,0.10,323.54274,-1.88822,56183.19760,0
1001116027231,17.99,0.10,323.54280,-1.88807,56183.20466,0
1001116027231,17.88,0.10,323.54277,-1.88798,56183.21180,0
1001116027231,17.80,0.11,323.54277,-1.88825,56191.24094,0
1001116027231,17.72,0.10,323.54282,-1.88814,56191.24659,0
1001116027231,17.62,0.10,323.54289,-1.88794,56191.25233,0
1001116027231,17.73,0.11,323.54287,-1.88813,56191.25806,0
1001116027231,18.07,0.12,323.54259,-1.88821,56204.19203,0
1001116027231,18.37,0.13,323.54272,-1.88822,56204.20171,0
1001116027231,18.10,0.12,323.54289,-1.88796,56204.21098,0
1001116027231,18.00,0.12,323.54272,-1.88813,56204.22024,0
1001116027231,18.12,0.12,323.54295,-1.88819,56209.20728,0
1001116027231,18.15,0.12,323.54274,-1.88799,56209.21176,0
1001116027231,18.16,0.12,323.54272,-1.88835,56209.21631,0
1001116027231,18.03,0.12,323.54295,-1.88820,56209.22091,0
1001116027231,18.26,0.13,323.54266,-1.88821,56216.17437,0
1001116027231,18.50,0.14,323.54269,-1.88819,56216.17945,0
1001116027231,18.32,0.13,323.54272,-1.88817,56216.18457,0
1001116027231,18.39,0.13,323.54275,-1.88794,56216.18975,0
1001116027231,17.90,0.11,323.54300,-1.88809,56234.10945,0
1001116027231,18.15,0.12,323.54290,-1.88808,56234.11624,0
1001116027231,18.25,0.13,323.54273,-1.88809,56234.12301,0
1001116027231,18.17,0.12,323.54285,-1.88801,56234.12984,0
1001116027231,18.62,0.13,323.54267,-1.88789,56255.15438,0
1001116027231,18.45,0.12,323.54290,-1.88793,56255.16050,0
1001116027231,18.65,0.13,323.54263,-1.88815,56255.16664,0
1001116027231,18.37,0.12,323.54257,-1.88777,56255.17276,0
1001116027231,18.55,0.14,323.54280,-1.88803,56264.06295,0
1001116027231,18.34,0.13,323.54279,-1.88806,56264.06741,0
1001116027231,18.25,0.13,323.54284,-1.88818,56264.07550,0
1001116027231,18.46,0.14,323.54304,-1.88803,56264.07998,0
1001116027231,18.20,0.13,323.54286,-1.88810,56419.44284,0
1001116027231,18.38,0.14,323.54288,-1.88821,56419.44628,0
1001116027231,18.17,0.13,323.54293,-1.88800,56419.44972,0
1001116027231,18.01,0.12,323.54284,-1.88783,56419.45315,0
1001116027231,18.19,0.13,323.54276,-1.88813,56431.44405,0
1001116027231,18.27,0.13,323.54285,-1.88801,56431.44746,0
1001116027231,18.29,0.13,323.54292,-1.88803,56431.45087,0
1001116027231,18.32,0.13,323.54266,-1.88803,56431.45427,0
1001116027231,17.71,0.11,323.54293,-1.88808,56445.38210,0
1001116027231,17.64,0.11,323.54269,-1.88794,56445.38659,0
1001116027231,17.65,0.11,323.54282,-1.88805,56445.39119,0
1001116027231,17.78,0.11,323.54276,-1.88814,56445.39575,0
1001116027231,18.23,0.13,323.54273,-1.88797,56453.40632,0
1001116027231,18.34,0.14,323.54276,-1.88810,56453.41144,0
1001116027231,18.18,0.13,323.54283,-1.88810,56453.41655,0
1001116027231,18.04,0.12,323.54296,-1.88804,56453.42164,0
1001116027231,18.13,0.12,323.54282,-1.88817,56462.36182,0
1001116027231,18.27,0.13,323.54282,-1.88784,56462.36687,0
1001116027231,18.09,0.12,323.54281,-1.88800,56462.37195,0
1001116027231,18.12,0.12,323.54284,-1.88796,56462.37708,0
1001116027231,17.62,0.10,323.54302,-1.88811,56513.30308,0
1001116027231,17.56,0.10,323.54295,-1.88818,56513.31033,0
1001116027231,17.60,0.10,323.54292,-1.88799,56513.31761,0
1001116027231,17.50,0.10,323.54294,-1.88818,56513.32485,0
1001116027231,17.59,0.10,323.54291,-1.88800,56536.20297,0
1001116027231,17.80,0.11,323.54293,-1.88804,56536.20974,0
1001116027231,17.58,0.10,323.54298,-1.88798,56536.21639,0
1001116027231,17.72,0.11,323.54292,-1.88799,56536.22312,0
1001116027231,17.26,0.09,323.54281,-1.88811,56548.19575,0
1001116027231,17.19,0.09,323.54293,-1.88804,56548.20214,0
1001116027231,17.21,0.09,323.54296,-1.88802,56548.20829,0
1001116027231,17.19,0.09,323.54294,-1.88821,56548.21450,0
1001116027231,17.41,0.09,323.54292,-1.88802,56558.18754,0
1001116027231,17.39,0.09,323.54287,-1.88811,56558.19588,0
1001116027231,17.39,0.09,323.54292,-1.88808,56558.20433,0
1001116027231,17.41,0.09,323.54296,-1.88809,56558.21280,0
1001116027231,17.79,0.10,323.54282,-1.88798,56565.14448,0
1001116027231,17.83,0.11,323.54289,-1.88808,56565.15002,0
1001116027231,17.81,0.11,323.54297,-1.88798,56565.15559,0
1001116027231,17.84,0.11,323.54294,-1.88819,56565.16115,0
1001116027231,18.37,0.13,323.54294,-1.88802,56572.11157,0
1001116027231,18.15,0.12,323.54292,-1.88805,56572.11708,0
1001116027231,18.29,0.13,323.54278,-1.88799,56572.12273,0
1001116027231,17.96,0.11,323.54290,-1.88801,56572.12838,0
1001116027231,18.13,0.12,323.54304,-1.88804,56587.13300,0
1001116027231,18.27,0.13,323.54305,-1.88797,56587.13960,0
1001116027231,18.20,0.12,323.54289,-1.88809,56587.14620,0
1001116027231,18.15,0.12,323.54279,-1.88806,56587.15279,0
1001116027231,17.80,0.11,323.54297,-1.88793,56593.11322,0
1001116027231,17.75,0.10,323.54292,-1.88811,56593.11883,0
1001116027231,17.74,0.10,323.54291,-1.88811,56593.12442,0
1001116027231,17.81,0.11,323.54288,-1.88805,56593.13003,0


==> J2134-0153_code/PKSJ2134-ZTF.csv <==
,oid,expid,hjd,mjd,mag,magerr,catflags,filtercode,ra,dec,chi,sharp,filefracday,field,ccdid,qid,limitmag,magzp,magzprms,clrcoeff,clrcounc,exptime,airmass,programid
0,442112300001614,50542170,2458259.922357273,58259.4217014,17.4940529,0.019118825,32768,zg,323.5429584,-1.8880788,1.14600003,-0.0199999996,20180521421667,442,0xc,0x3,20.6000004,25.3110409,0.0463059805,-0.0217584968,2.40172649e-05,30,2.08200002,1
1,442112300001614,50946114,2458263.962187204,58263.4611458,17.1555538,0.0164800044,0,zg,323.5429572,-1.8880621,0.523000002,-0.00999999978,20180525461134,442,0xc,0x3,21.0699997,26.2068558,0.0310409963,-0.0270053521,8.31913349e-06,30,1.51199996,1
2,442112300001614,51346091,2458267.96233346,58267.4609144,16.888401,0.014906073,0,zg,323.5429566,-1.8880637,1.11800003,-0.0130000003,20180529460914,442,0xc,0x3,19.7399998,26.2064838,0.0402126461,-0.0108319586,3.15918805e-05,30,1.44599998,1
3,442112300001614,51646181,2458270.963515894,58270.4618171,16.9461727,0.0152142113,0,zg,323.5429316,-1.8880917,0.787,-0.0340000018,20180601461817,442,0xc,0x3,19.7099991,26.1736145,0.040219225,-0.0260359365,3.18253879e-05,30,1.39900005,1
4,442112300001614,52441913,2458278.921551992,58278.4191319,17.1792297,0.016639147,0,zg,323.5429389,-1.8880934,0.75999999,-0.0240000002,20180609419120,442,0xc,0x3,21.4699993,26.2033958,0.0270740576,-0.0735026523,5.9331046e-06,30,1.51999998,1
5,442112300001614,52843732,2458282.9400964007,58282.4373264,17.3104706,0.017586913,0,zg,323.5429434,-1.8880911,1.11800003,-0.00899999961,20180613437315,442,0xc,0x3,21.2999992,25.9505215,0.0305934064,-0.0569483191,7.67302117e-06,30,1.36399996,1
6,442112300001614,53144062,2458285.943648845,58285.440625,17.2953949,0.0174721591,0,zg,323.542958,-1.8880911,0.680000007,0.0340000018,20180616440625,442,0xc,0x3,21.9699993,26.2590847,0.0235078353,-0.0751026198,4.47917819e-06,30,1.32299995,1
7,442112300001614,53441960,2458288.9228748796,58288.4196065,17.3850899,0.0181788262,0,zg,323.5429439,-1.8880881,1.80299997,0.0280000009,20180619419606,442,0xc,0x3,20.3400002,26.2312965,0.0405718163,-0.045451317,1.97920181e-05,30,1.37,1
8,442112300001614,53743988,2458291.9433926293,58291.4398843,17.6079559,0.0202061404,0,zg,323.5429472,-1.8880853,0.691999972,-0.00700000022,20180622439850,442,0xc,0x3,21.8400002,26.2553596,0.0248434655,-0.0672196448,5.00852047e-06,30,1.28299999,1
9,442112300001614,54044363,2458294.9473727155,58294.4436343,17.6026402,0.0201528668,0,zg,323.5429605,-1.8880821,1.07799995,-0.0299999993,20180625442998,442,0xc,0x3,21.1200008,26.291544,0.030238932,-0.115635149,7.68899554e-06,30,1.26100004,1
10,442112300001614,54344188,2458297.9458456575,58297.4418866,17.5162296,0.0193218254,0,zg,323.5429412,-1.888098,0.398999989,-0.00600000005,20180628441887,442,0xc,0x3,19.8700008,26.2140751,0.0381943919,-0.0200888962,2.85472106e-05,30,1.25300002,1
11,442112300001614,55635724,2458310.8620394496,58310.3572454,17.8899651,0.0234312806,0,zg,323.5429621,-1.8880893,1.22599995,-0.0410000011,20180711357211,442,0xc,0x3,21.3899994,26.0372429,0.0293810349,-0.0335585587,7.2537382e-06,30,1.38399994,1
12,442112300001614,56239659,2458316.901709521,58316.3965972,18.0379467,0.0254780892,0,zg,323.5429629,-1.8880878,1.17200005,0.0340000018,20180717396528,442,0xc,0x3,21.5200005,26.1022148,0.0265888553,-0.0427121893,5.90153059e-06,30,1.24899995,1
13,442112300001614,56539673,2458319.901987729,58319.3967361,18.0804844,0.0261178408,0,zg,323.5429486,-1.8880822,0.768999994,0.00499999989,20180720396366,442,0xc,0x3,21.3999996,26.223568,0.0266670305,-0.0442763343,5.8145306e-06,30,1.24600005,1
14,442112300001614,56842028,2458322.9256683527,58322.4202894,18.0696106,0.0259520002,0,zg,323.5429431,-1.8880986,0.488999993,-0.00700000022,20180723420278,442,0xc,0x3,21.7299995,26.2407837,0.0247267876,-0.0594197772,4.97883866e-06,30,1.25999999,1
15,442112300001614,57244098,2458326.946511246,58326.4409838,18.0335045,0.0254126452,32768,zg,323.5429215,-1.8880109,0.578999996,0.0140000004,20180727440972,442,0xc,0x3,19.0200005,26.2771282,0.040375825,-0.13422139,6.70981754e-05,30,1.33099997,1
16,442112300001614,57644114,2458330.946796846,58330.4411458,17.9875298,0.0247503482,0,zg,323.5429765,-1.8880902,0.805999994,-0.0120000001,20180731441146,442,0xc,0x3,19.2900009,26.1499023,0.039946612,-0.0930223688,4.48481405e-05,30,1.37100005,1
17,442112300001614,57931002,2458333.8157476513,58333.3100231,17.9885025,0.0247640852,0,zg,323.5429449,-1.8880861,0.796999991,-0.0289999992,20180803310012,442,0xc,0x3,21.0,26.0917854,0.0308241788,-0.0467540286,8.45758677e-06,30,1.33099997,1
18,442112300001614,58231612,2458336.8219104186,58336.3161227,17.9763451,0.0245932527,0,zg,323.5429512,-1.8881012,0.495999992,-0.0260000005,20180806316123,442,0xc,0x3,21.5300007,26.2603054,0.0259566568,-0.0515318848,5.52899519e-06,30,1.29299998,1
19,442112300001614,58633542,2458340.841277843,58340.3354282,18.0467072,0.025607869,32768,zg,323.5429622,-1.8881083,0.65200001,-0.0610000007,20180810335417,442,0xc,0x3,21.2299995,25.5297546,0.0343281366,-0.0433201194,1.02828981e-05,30,1.25300002,1
20,442112300001614,58939569,2458343.9015736296,58343.3956944,17.9717102,0.0245286133,0,zg,323.5429534,-1.8880948,0.490999997,0.0209999997,20180813395683,442,0xc,0x3,21.5900002,26.1485863,0.0268729161,-0.0528849922,5.83042993e-06,30,1.33899999,1
21,442112300001614,59233473,2458346.8406270915,58346.3347338,17.9603844,0.0243717879,0,zg,323.5429542,-1.8880906,0.898999989,-0.00899999961,20180816334699,442,0xc,0x3,21.7800007,26.1342068,0.0273645129,-0.0619429834,6.09879544e-06,30,1.25199997,1
22,442112300001614,59536112,2458349.867015701,58349.3611227,17.9303379,0.0239632707,0,zg,323.5429532,-1.8880967,0.354999989,0.0399999991,20180819361111,442,0xc,0x3,21.7700005,26.1965981,0.0249910224,-0.0566719361,5.17072067e-06,30,1.29299998,1
23,442112300001614,59833634,2458352.8422207725,58352.3363426,17.8231983,0.0225924682,0,zg,323.5429534,-1.8881088,0.536000013,0.0340000018,20180822336308,442,0xc,0x3,20.75,26.2046604,0.0339715406,-0.0464362502,1.18690214e-05,30,1.26699996,1
24,442112300001614,60637111,2458360.8768775044,58360.3711111,18.0475941,0.0256210677,0,zg,323.5429602,-1.8881102,0.469000012,-0.0199999996,20180830371100,442,0xc,0x3,19.7299995,26.2302074,0.0373695754,-0.0346200615,2.70510191e-05,30,1.41100001,1
25,442112300001614,60929702,2458363.802725458,58363.2970255,18.1353874,0.0269798525,0,zg,323.5429405,-1.8880904,1.17400002,-0.0399999991,20180902297014,442,0xc,0x3,20.7900009,26.2145596,0.0334442966,-0.0420686565,1.00325778e-05,30,1.23899996,1
26,442112300001614,61225230,2458366.75792218,58366.2523032,18.1346073,0.0269672982,0,zg,323.5429604,-1.8880966,1.01699996,0.0170000009,20180905252257,442,0xc,0x3,21.7999992,26.2529793,0.0256239809,-0.0595927835,5.38249333e-06,30,1.24899995,1
27,442112300001614,61527657,2458369.782095938,58369.2765741,18.1750641,0.0276292171,0,zg,323.5429589,-1.8880828,0.470999986,-0.00999999978,20180908276562,442,0xc,0x3,21.5900002,26.2283897,0.0249997117,-0.0566601641,5.09871825e-06,30,1.23699999,1
28,442112300001614,61825408,2458372.759497888,58372.2540856,18.1088486,0.0265579596,0,zg,323.5429567,-1.8880897,0.614000022,0.00400000019,20180911254086,442,0xc,0x3,21.5400009,26.2721367,0.0250411816,-0.0605062656,5.15025295e-06,30,1.23599994,1
29,442112300001614,62128436,2458375.789650304,58375.2843634,18.1628647,0.027427135,0,zg,323.5429575,-1.8880833,0.583999991,-0.0359999985,20180914284363,442,0xc,0x3,21.7299995,26.2591438,0.0239956137,-0.0620185025,4.71446401e-06,30,1.26300001,1
30,442112300001614,62429717,2458378.8023246066,58378.2971759,18.3102417,0.0300187487,0,zg,323.542951,-1.888096,0.632000029,0.0480000004,20180917297164,442,0xc,0x3,21.5300007,26.2401791,0.0256772544,-0.0533105135,5.45046714e-06,30,1.31299996,1
31,442112300001614,63133677,2458385.8415461555,58385.3367708,18.4022064,0.0318125933,0,zg,323.5430302,-1.8881081,0.381000012,0.00600000005,20180924336759,442,0xc,0x3,19.0,26.1388741,0.0396344885,-0.0938150436,6.97994255e-05,30,1.64499998,1
32,442112300001614,63431137,2458388.8159746462,58388.3113773,18.3625011,0.0310205761,0,zg,323.5429803,-1.8880799,1.07500005,-0.064000003,20180927311377,442,0xc,0x3,20.0100002,26.1536198,0.0388258733,-0.0342318155,2.32750936e-05,30,1.50800002,1
33,442112300001614,67218631,2458426.687829372,58426.1863194,17.8481197,0.0228997208,32768,zg,323.5429733,-1.8881256,0.711000025,-0.0219999999,20181104186308,442,0xc,0x3,20.3799992,25.6677704,0.0422359891,-0.0682024956,2.19945323e-05,30,1.40900004,1
34,442112300001614,67518707,2458429.6882933285,58429.1870718,17.8348122,0.0227348004,0,zg,323.5429652,-1.8881042,0.968999982,-0.00600000005,20181107187060,442,0xc,0x3,21.4799995,26.2033367,0.026970556,-0.0497701801,5.97030112e-06,30,1.45500004,1
35,442112300001614,68114844,2458435.6490898724,58435.1484491,17.7153282,0.0213388614,0,zg,323.5428898,-1.8880253,0.677999973,0.189999998,20181113148449,442,0xc,0x3,19.4799995,26.2276897,0.0431703217,-0.0356777944,4.30139262e-05,30,1.35399997,1
36,442112300001614,71512542,2458469.6228531944,58469.1254282,17.8979111,0.0235344693,32768,zg,323.5429712,-1.8881235,0.68900001,-0.0410000011,20181217125428,442,0xc,0x3,20.1299992,25.9952412,0.0494341627,-0.0464847609,3.6788846e-05,30,1.87899995,1
37,442112300001614,71814547,2458472.6426450037,58472.1454745,18.0186081,0.0251950882,0,zg,323.5429201,-1.8880523,0.813000023,0.0289999992,20181220145475,442,0xc,0x3,19.1700001,26.042408,0.0477585457,-0.0231710877,7.14480921e-05,30,2.40499997,1
38,442112300001614,72811063,2458482.6070313365,58482.1106366,18.1507645,0.0272288341,0,zg,323.5428156,-1.8882903,0.741999984,-0.0450000018,20181230110625,442,0xc,0x3,19.1599998,25.9752502,0.0411113054,-0.0256085321,5.21704642e-05,30,2.23000002,1
39,442112300001614,85445829,2458608.957402511,58608.4582986,17.9888496,0.0247689839,0,zg,323.5429691,-1.8880924,1.12800002,0.0280000009,20190505458299,442,0xc,0x3,21.1800003,25.9423275,0.0305135343,-0.036096137,7.88268608e-06,30,2.227,1
40,442112300001614,88047532,2458634.9769080756,58634.4753241,18.3848,0.0314620212,0,zg,323.5429739,-1.8881009,0.842000008,-0.0500000007,20190531475312,442,0xc,0x3,21.1800003,26.1162567,0.0285051782,-0.0480511263,6.94418668e-06,30,1.352,1
41,442112300001614,88346310,2458637.9649624047,58637.4631019,18.3707638,0.0311831608,0,zg,323.542961,-1.8881166,0.513999999,0.0189999994,20190603463102,442,0xc,0x3,21.7000008,26.1090698,0.0265870802,-0.0583744682,5.73188345e-06,30,1.36800003,1
42,442112300001614,88743973,2458641.9419555594,58641.4397338,18.3821907,0.0314099193,0,zg,323.5429664,-1.8881036,0.862999976,-0.0689999983,20190607439734,442,0xc,0x3,21.7600002,26.1542301,0.0258225501,-0.0571668968,5.3602721e-06,30,1.42700005,1
43,442112300001614,89044068,2458644.9431712166,58644.4406829,18.4236469,0.0322516859,0,zg,323.5429603,-1.8881234,1.04700005,-0.0469999984,20190610440498,442,0xc,0x3,21.2299995,26.1777992,0.0280479919,-0.0581368469,6.44277088e-06,30,1.38300002,1
44,442112300001614,89346513,2458647.9678898253,58647.4651389,18.3567963,0.0309089851,0,zg,323.542974,-1.8881106,0.92900002,0.0439999998,20190613465104,442,0xc,0x3,21.2999992,26.1016903,0.0283287633,-0.0769336745,6.58366298e-06,30,1.27699995,1
45,442112300001614,89645925,2458650.962263607,58650.4592593,18.2660446,0.0292062722,0,zg,323.5429284,-1.8881054,0.282000005,-0.0240000002,20190616459005,442,0xc,0x3,20.4099998,26.1715355,0.0350914448,-0.022242045,1.50434435e-05,30,1.27199996,1
46,442112300001614,89937673,2458653.8799803965,58653.3767361,18.1165066,0.0266786851,0,zg,323.5429612,-1.8880845,0.864000022,-0.115999997,20190619376736,442,0xc,0x3,19.8400002,26.0962276,0.0365979224,-0.0508045629,2.59552671e-05,30,1.64100003,1
47,442112300001614,90445971,2458658.9633553475,58658.4597106,18.1301346,0.0268955529,0,zg,323.5429763,-1.8881086,0.505999982,-0.0199999996,20190624459711,442,0xc,0x3,20.8199997,26.1847363,0.0309291929,-0.0332557485,8.65381571e-06,30,1.24100006,1
48,442112300001614,90746087,2458661.9647491747,58661.4608796,18.165411,0.027469134,0,zg,323.5429624,-1.8881138,0.316000015,-0.00300000003,20190627460880,442,0xc,0x3,21.3299999,26.2090626,0.0294244885,-0.0695513636,6.90704792e-06,30,1.23500001,1
49,442112300001614,91148076,2458665.9849198684,58665.4807639,18.2958298,0.0297503844,0,zg,323.5429695,-1.8881103,0.912,0.0500000007,20190701480764,442,0xc,0x3,20.7999992,26.207098,0.0337797366,-0.0497189201,1.03004922e-05,30,1.24899995,1
50,442112300001614,91444182,2458668.9461840796,58668.4418287,18.3404198,0.0305917114,0,zg,323.5429924,-1.8880491,0.961000025,-0.00200000009,20190704441829,442,0xc,0x3,21.0599995,26.1911201,0.0304156356,-0.029484028,7.91090406e-06,30,1.23399997,1
51,442112300001614,92042524,2458674.9299692083,58674.4252431,18.5497494,0.035004463,0,zg,323.5429764,-1.8880957,0.583999991,0.00600000005,20190710425243,442,0xc,0x3,21.75,26.192625,0.0256104786,-0.0558699369,5.40417841e-06,30,1.23500001,1
52,442112300001614,92644171,2458680.946765506,58680.441713,18.5642662,0.0353408083,0,zg,323.5429986,-1.8881495,0.411000013,0.0659999996,20190716441713,442,0xc,0x3,19.6800003,26.2210808,0.0387793519,-0.0559464283,2.99621224e-05,30,1.25100005,1
53,442112300001614,93146028,2458685.9655764084,58685.4602894,18.4576817,0.0329655968,0,zg,323.5429117,-1.8880838,0.746999979,-0.0410000011,20190721460046,442,0xc,0x3,19.9899998,26.1620941,0.0397312865,-0.0182631295,2.49028089e-05,30,1.324,1
54,442112300001614,93744181,2458691.9473362914,58691.4418171,18.310297,0.0300197992,0,zg,323.5429476,-1.8880947,0.930000007,0.00400000019,20190727441817,442,0xc,0x3,21.0599995,26.1088982,0.0295226574,-0.0373632833,7.2189855e-06,30,1.31700003,1
55,442112300001614,94042461,2458694.9302330464,58694.4246181,18.3088036,0.0299918279,0,zg,323.5429675,-1.8881224,0.84799999,-0.0219999999,20190730424618,442,0xc,0x3,21.8899994,26.170311,0.0231446587,-0.052847594,4.34163076e-06,30,1.29100001,1
56,442112300001614,94637297,2458700.87873911,58700.3729745,18.4184875,0.0321452767,0,zg,323.5429668,-1.8881187,0.829999983,-0.0130000003,20190805372951,442,0xc,0x3,21.7600002,26.151659,0.0261186399,-0.0630379245,5.51577978e-06,30,1.23699999,1
57,442112300001614,94937003,2458703.8758534687,58703.3700347,18.4947624,0.0337674804,0,zg,323.5429639,-1.8881242,0.902999997,0.0250000004,20190808369676,442,0xc,0x3,21.6200008,26.1244259,0.0262747575,-0.0472197719,5.64134552e-06,30,1.24100006,1
58,442112300001614,95339856,2458707.9044336714,58707.3985648,18.6142578,0.036531385,0,zg,323.5429819,-1.8881056,1.04700005,0.0399999991,20190812398542,442,0xc,0x3,20.5200005,26.174675,0.0358932093,-0.039218992,1.41831615e-05,30,1.31799996,1
59,442112300001614,95847127,2458712.9771677684,58712.4712731,18.5229664,0.0343947187,32768,zg,323.5429487,-1.888114,0.588999987,-0.0869999975,20190817471169,442,0xc,0x3,19.0300007,26.0018997,0.042965997,0.00904360693,6.70838926e-05,30,2.01600003,1
60,442112300001614,97326392,2458727.7696549087,58727.2639236,18.4371128,0.0325316414,0,zg,323.5429741,-1.8881046,1.45299995,-0.0410000011,20190901263924,442,0xc,0x3,21.6499996,26.1542034,0.0272168629,-0.0768556222,6.06085723e-06,30,1.24699998,1
61,442112300001614,97830101,2458732.806613421,58732.3010185,18.4836655,0.0335248485,0,zg,323.5429425,-1.8880873,0.739000022,-0.0250000004,20190906301018,442,0xc,0x3,21.2299995,26.1513653,0.0293462705,-0.0841070265,7.02562966e-06,30,1.25199997,1
62,442112300001614,98938370,2458743.88886072,58743.3837037,18.2120838,0.0282558091,0,zg,323.5428404,-1.8881776,0.428000003,-0.0149999997,20190917383704,442,0xc,0x3,18.8500004,25.9473343,0.0438828319,-0.0252740663,8.87159622e-05,30,1.96899998,1
63,442112300001614,99329711,2458747.8020773544,58747.2971181,18.4036369,0.0318416394,0,zg,323.5429658,-1.888104,0.559000015,-0.0359999985,20190921297106,442,0xc,0x3,20.9200001,26.1029034,0.0310702026,-0.0462359153,8.6718901e-06,30,1.34500003,1
64,442112300001614,100025225,2458754.7568121105,58754.2522569,18.4510002,0.0328237936,0,zg,323.542961,-1.8881242,1.171,0.0729999989,20190928252257,442,0xc,0x3,21.3299999,26.1455135,0.0299574174,-0.0559943318,7.31205319e-06,30,1.27199996,1
65,442112300001614,100725334,2458761.757430227,58761.2533449,18.4513931,0.0328321196,0,zg,323.5429775,-1.8881192,1.40600002,0.0260000005,20191005253322,442,0xc,0x3,21.1000004,26.1239414,0.0312264822,-0.0467740521,8.19093293e-06,30,1.32599998,1
66,442112300001614,101025192,2458764.755787695,58764.2519213,18.628727,0.0368855074,0,zg,323.5429759,-1.8880991,0.551999986,0.0810000002,20191008251875,442,0xc,0x3,20.1900005,26.1093483,0.03915089,-0.0383233242,2.28296849e-05,30,1.35000002,1
67,442112300001614,101718466,2458771.6879882077,58771.1846644,18.3143501,0.0300958864,0,zg,323.5429468,-1.8880728,0.538999975,0.0140000004,20191015184664,442,0xc,0x3,20.0300007,26.1073933,0.038509354,-0.0181562155,2.43246377e-05,30,1.24100006,1
68,442112300001614,102018359,2458774.6866742135,58774.1835995,18.3896599,0.0315593779,0,zg,323.5429614,-1.8880568,0.753000021,0.0309999995,20191018183600,442,0xc,0x3,20.5699997,26.1440907,0.0341770649,-0.0339067578,1.18839225e-05,30,1.24899995,1
69,442112300001614,102311616,2458777.618992558,58777.116169,18.4241562,0.0322622359,0,zg,323.5429516,-1.8881277,1.352,0.0299999993,20191021116169,442,0xc,0x3,20.9200001,26.1628323,0.0328584462,-0.0674543306,9.31845261e-06,30,1.26400006,1
70,442112300001614,102718564,2458781.6881118347,58781.1856481,18.2698383,0.029274784,0,zg,323.5429703,-1.8881124,0.814999998,0.023,20191025185648,442,0xc,0x3,20.3799992,26.1593437,0.0356239714,-0.0506703258,1.34842194e-05,30,1.28799999,1
71,442112300001614,104012753,2458794.6287868847,58794.1275347,18.1514969,0.0272407718,0,zg,323.5429581,-1.8881226,0.574000001,0.0329999998,20191107127500,442,0xc,0x3,20.2700005,26.1168251,0.0381167904,-0.0618700385,1.89821458e-05,30,1.24699998,1
72,442112300001614,104314721,2458797.6481700605,58797.1472106,18.2451229,0.0288324468,0,zg,323.5429574,-1.8880985,0.688000023,-0.00700000022,20191110147211,442,0xc,0x3,20.3700008,26.0991364,0.0368826501,-0.0431811623,1.79467679e-05,30,1.30200005,1
73,442112300001614,104717482,2458801.67539222,58801.1748264,18.2000847,0.0280504934,0,zg,323.5429528,-1.8881049,0.469999999,-0.0270000007,20191114174803,442,0xc,0x3,20.1299992,26.0846004,0.048492942,-0.0400090255,3.43890788e-05,30,1.46599996,1
74,442112300001614,105017309,2458804.673361711,58804.1730903,18.2802696,0.0294643734,0,zg,323.5429635,-1.8880735,0.495999992,0.0240000002,20191117173067,442,0xc,0x3,20.2900009,26.0914516,0.038020812,-0.0530168265,1.62605647e-05,30,1.50699997,1
75,442112300001614,106009290,2458814.592204544,58814.0929051,18.2859039,0.0295674838,0,zg,323.5429484,-1.8880691,0.663999975,0.00899999961,20191127092905,442,0xc,0x3,20.0900002,25.8731327,0.0433962084,-0.0285330527,2.63668826e-05,30,1.28100002,1
76,442112300001614,107508832,2458829.586211877,58829.0883218,18.0483398,0.0256321784,0,zg,323.5429806,-1.8880974,0.52700001,0.00999999978,20191212088322,442,0xc,0x3,19.5900002,26.1756878,0.0397313498,-0.0341974571,3.2793203e-05,30,1.41100001,1
77,442112300001614,108410813,2458838.6052491823,58838.1081366,18.1720848,0.0275796708,32768,zg,323.5429167,-1.888178,0.444000006,0.112999998,20191221108125,442,0xc,0x3,18.3899994,25.4064846,0.067860581,-0.0944042355,0.000435821683,30,1.75300002,1
78,442112300001614,124242180,2458996.923079289,58996.4218056,18.540226,0.0347860493,0,zg,323.5429782,-1.8881137,1.08299994,-0.00700000022,20200527421794,442,0xc,0x3,21.2700005,26.20084,0.0303378012,-0.0615764149,7.51815151e-06,30,1.80700004,1
79,442112300001614,124844035,2459002.942193542,59002.4403588,18.5305786,0.0345665887,0,zg,323.5429444,-1.8881024,0.880999982,-0.0689999983,20200602440359,442,0xc,0x3,20.8400002,25.917202,0.0350875929,-0.047213506,1.17935278e-05,30,1.49100006,1
80,442112300001614,126435809,2459018.8613122604,59018.3580903,18.4775372,0.0333918147,0,zg,323.5429766,-1.8881113,0.82099998,-0.0329999998,20200618358090,442,0xc,0x3,21.4200001,26.2079563,0.0303965099,-0.053774938,7.46725027e-06,30,1.85399997,1
81,442112300001614,126934403,2459023.847655779,59023.3440394,18.4860306,0.033576373,0,zg,323.5429672,-1.8881101,1.05400002,0.00700000022,20200623344028,442,0xc,0x3,21.4500008,26.2253628,0.0277263559,-0.0615025908,6.27892132e-06,30,1.85899997,1
82,442112300001614,127237975,2459026.8836017335,59026.3797569,18.4615822,0.0330487564,0,zg,323.5429831,-1.8881023,1.50199997,0.0520000011,20200626379757,442,0xc,0x3,21.3999996,26.221777,0.028257478,-0.060142912,6.49223739e-06,30,1.46000004,1
83,442112300001614,127637600,2459030.880137697,59030.3760069,18.4352112,0.0324919187,0,zg,323.5429494,-1.8880986,0.808000028,-0.0320000015,20200630375671,442,0xc,0x3,20.7099991,26.2474346,0.0328503437,-0.0537691377,1.02415906e-05,30,1.421,1
84,442112300001614,127944011,2459033.9444537493,59033.4401157,18.2740669,0.0293514449,0,zg,323.5430017,-1.8881256,0.400999993,-0.0,20200703440116,442,0xc,0x3,20.5,26.3622036,0.0348698944,-0.0734699145,1.35436239e-05,30,1.23500001,1
85,442112300001614,128246054,2459036.965075593,59036.460544,18.2165165,0.0283322204,0,zg,323.5429475,-1.8881183,0.508000016,-0.0120000001,20200706460301,442,0xc,0x3,20.2299995,26.3413696,0.039304249,-0.0426233709,2.16254648e-05,30,1.24300003,1
86,442112300001614,128646209,2459040.966865699,59040.4620949,18.254734,0.0290033258,0,zg,323.5429722,-1.8881186,0.643999994,-0.0370000005,20200710462095,442,0xc,0x3,20.9300003,26.3138752,0.0328555964,-0.0484535024,9.64954415e-06,30,1.25999999,1
87,442112300001614,128935704,2459043.8619796685,59043.3570486,18.388649,0.0315390937,0,zg,323.5429378,-1.8881046,0.409000009,-0.0280000009,20200713357049,442,0xc,0x3,21.3400002,26.2644901,0.0273246896,-0.0553363375,6.201617e-06,30,1.347,1
88,442112300001614,129235607,2459046.8611616944,59046.3560764,18.4718132,0.0332681872,0,zg,323.5429722,-1.8881015,0.248999998,0.0140000004,20200716356076,442,0xc,0x3,21.7800007,26.3331032,0.0255239569,-0.0658340752,5.29824638e-06,30,1.32200003,1
89,442112300001614,129844026,2459052.945625672,59052.4402662,18.3193054,0.0301892571,0,zg,323.5429645,-1.8881005,1.16799998,-0.061999999,20200722440243,442,0xc,0x3,21.8700008,26.3358173,0.0254673325,-0.0689432025,5.28112741e-06,30,1.28100002,1
90,442112300001614,130137827,2459055.883748055,59055.3782755,18.3140793,0.0300907772,0,zg,323.5429768,-1.8880972,0.527999997,0.0109999999,20200725378275,442,0xc,0x3,21.8500004,26.3255444,0.0248794165,-0.0821390152,5.0423032e-06,30,1.23599994,1
91,442112300001614,130637555,2459060.8811905636,59060.3755556,18.3237534,0.0302734431,0,zg,323.5429624,-1.8881109,0.532000005,-0.00100000005,20200730375532,442,0xc,0x3,21.6700001,26.3213043,0.0252495203,-0.0583269075,5.19316382e-06,30,1.23300004,1
92,442112300001614,130943357,2459063.939291797,59063.4335764,18.2032738,0.028104851,0,zg,323.5429807,-1.8881373,0.35800001,-0.00800000038,20200802433553,442,0xc,0x3,19.8299999,26.3072052,0.039151147,-0.0385834612,2.64039136e-05,30,1.35300004,1
93,442112300001614,131337570,2459067.8815035615,59067.375706,18.1706352,0.0275556073,0,zg,323.5429537,-1.8880985,0.662,0.0250000004,20200806375567,442,0xc,0x3,20.3999996,26.3485279,0.0356694795,-0.0595785379,1.61189764e-05,30,1.24300003,1
94,442112300001614,131739767,2459071.9035295397,59071.3976736,18.3326607,0.030442981,0,zg,323.5429855,-1.8880898,0.953000009,0.0529999994,20200810397431,442,0xc,0x3,21.1299992,26.3273582,0.0300124325,-0.0649449155,7.54965822e-06,30,1.30499995,1
95,442112300001614,132333520,2459077.841102719,59077.3352083,18.2756805,0.0293807518,0,zg,323.5429764,-1.8881101,0.953999996,-0.0140000004,20200816334954,442,0xc,0x3,21.6100006,26.2039394,0.0257665683,-0.0659401566,5.41331019e-06,30,1.23399997,1
96,442112300001614,132637680,2459080.8826973974,59080.3768056,18.3102074,0.0300181005,0,zg,323.5429703,-1.8881028,0.781000018,0.00400000019,20200819376551,442,0xc,0x3,21.25,26.056736,0.0301741734,-0.0666975528,7.5875364e-06,30,1.31599998,1
97,442112300001614,133040145,2459084.9073232897,59084.4014583,18.3235283,0.0302691739,0,zg,323.5429578,-1.8881182,1.45299995,0.0320000015,20200823401458,442,0xc,0x3,21.2800007,26.1001148,0.0293390062,-0.0361144654,7.13513055e-06,30,1.47899997,1
98,442112300001614,133133646,2459085.8423249056,59085.3364699,18.3949509,0.0316658132,0,zg,323.5429678,-1.8881125,0.317000002,0.00600000005,20200824336470,442,0xc,0x3,21.6900005,26.2598038,0.0257433187,-0.0726346299,5.37442929e-06,30,1.255,1
99,442112300001614,133432403,2459088.8298528725,59088.3240394,18.3448467,0.0306770429,0,zg,323.5429551,-1.8881091,0.486999989,0.00800000038,20200827324039,442,0xc,0x3,20.9500008,26.0044098,0.0319465473,-0.0479113311,9.5797277e-06,30,1.24899995,1
100,442112300001614,133435366,2459088.8594819778,59088.353669,18.3297462,0.0303873625,0,zg,323.5429951,-1.8880922,0.5,0.0140000004,20200827353669,442,0xc,0x3,21.0900002,25.9852619,0.0297620464,-0.0421926118,8.16026477e-06,30,1.31200004,1
101,442112300001614,133534332,2459089.8491177927,59089.3433218,18.3592548,0.0309569966,0,zg,323.5429532,-1.8881302,0.639999986,-0.0759999976,20200828343322,442,0xc,0x3,20.6499996,26.1051865,0.0344307572,-0.0215980839,1.27818785e-05,30,1.29100001,1
102,442112300001614,133635864,2459090.8644227176,59090.3586458,18.3098183,0.0300108194,0,zg,323.5429719,-1.8881246,0.856999993,-0.0500000007,20200829358646,442,0xc,0x3,20.3899994,26.1758194,0.0383231379,-0.026913641,1.93338437e-05,30,1.34800005,1
103,442112300001614,134129718,2459095.802848245,59095.2971875,18.4630146,0.0330793448,0,zg,323.542932,-1.8881176,0.540000021,-0.112999998,20200903297188,442,0xc,0x3,19.3799992,26.2540951,0.0417804867,-0.0543106049,4.46144768e-05,30,1.24100006,1
104,442112300001614,134331538,2459097.8209840604,59097.3153819,18.4661293,0.0331460387,0,zg,323.5429187,-1.8881434,0.409000009,0.0149999997,20200905315382,442,0xc,0x3,19.9099998,26.2559414,0.0389831513,-0.04323522,2.52317222e-05,30,1.27699995,3
105,442112300001614,134537425,2459099.8797951043,59099.3742593,18.2393456,0.0287303999,0,zg,323.5429348,-1.8881386,0.781000018,-0.0270000007,20200907374259,442,0xc,0x3,20.1599998,26.0912304,0.0442903489,-0.0276171863,2.73565474e-05,30,1.57599998,1
106,442112300001614,134537519,2459099.880732572,59099.3751968,18.2316666,0.0285955854,0,zg,323.5429527,-1.8881229,0.986999989,-0.0299999993,20200907375197,442,0xc,0x3,20.2700005,26.0865421,0.0403999127,-0.0283474326,2.18423138e-05,30,1.58399999,3
107,442112300001614,135227449,2459106.7797568035,59106.2744907,17.8662262,0.0231272914,32768,zg,323.542959,-1.8881004,1.00199997,0.064000003,20200914274479,442,0xc,0x3,20.7399998,25.3387451,0.0382327549,-0.035479445,1.59514584e-05,30,1.24899995,3
108,442112300001614,135332011,2459107.825334639,59107.3201157,17.749752,0.0217258018,32768,zg,323.5429562,-1.8881117,1.28999996,0.0359999985,20200915320104,442,0xc,0x3,20.9400005,25.5828476,0.0352663025,-0.0320921801,1.22257588e-05,30,1.38,1
109,442112300001614,135429064,2459108.7958218507,59108.2906481,17.9468975,0.0241870638,32768,zg,323.5429696,-1.8881293,0.809000015,-0.00200000009,20200916290648,442,0xc,0x3,20.8899994,25.4551144,0.0368289761,-0.0278989524,1.39701679e-05,30,1.28900003,3
110,442112300001614,135630956,2459110.8146354957,59110.3095602,18.0914116,0.0262860898,32768,zg,323.5429637,-1.8880923,0.148000002,0.00800000038,20200918309549,442,0xc,0x3,20.6599998,25.6703892,0.0405529886,-0.0214118604,1.68963306e-05,30,1.37,3
111,442112300001614,135631284,2459110.817922329,59110.3128472,18.0834122,0.0261627641,0,zg,323.5429752,-1.8881052,0.621999979,-0.0299999993,20200918312847,442,0xc,0x3,20.7299995,25.7282658,0.0347310863,-0.0299226232,1.20187324e-05,30,1.38499999,1
112,442112300001614,136023287,2459114.737737789,59114.2328704,17.9532623,0.0242739581,0,zg,323.5429873,-1.8881098,1.05900002,0.0299999993,20200922232870,442,0xc,0x3,21.3400002,26.1726723,0.0308428537,-0.0561964959,7.74950786e-06,30,1.23399997,3
113,442112300001614,136023380,2459114.7386752353,59114.2338079,17.9093857,0.0236847978,0,zg,323.5429714,-1.888104,0.899999976,0.00100000005,20200922233808,442,0xc,0x3,21.5699997,26.1742382,0.0265195966,-0.069969371,5.71689407e-06,30,1.23399997,1
114,442112300001614,136830197,2459122.8063536943,59122.3019792,17.6954422,0.0211207177,0,zg,323.5429519,-1.8881021,0.93900001,0.112999998,20200930301979,442,0xc,0x3,19.4099998,26.1631699,0.042265404,-0.0269668642,4.32897032e-05,30,1.50600004,1
115,442112300001614,136918789,2459123.692208881,59123.1878935,17.8097954,0.0224300213,0,zg,323.5429723,-1.8881175,0.587000012,-0.0189999994,20201001187894,442,0xc,0x3,19.75,26.2361107,0.0404625461,-0.0328844897,3.22806773e-05,30,1.23899996,1
116,442112300001614,137121114,2459125.7153225206,59125.2111458,17.9826164,0.0246811416,0,zg,323.5429791,-1.888108,0.70599997,0.0350000001,20201003211146,442,0xc,0x3,20.3899994,26.2879238,0.0378905386,-0.0409806632,1.80536936e-05,30,1.23800004,3
117,442112300001614,137121208,2459125.716259954,59125.2120833,17.9895134,0.0247783698,0,zg,323.5429674,-1.8881098,0.796999991,-0.0599999987,20201003212083,442,0xc,0x3,20.2800007,26.2768211,0.0376755744,-0.034132123,1.79232447e-05,30,1.23800004,1
118,442112300001614,137418572,2459128.6896933476,59128.1857292,18.2037868,0.0281136017,0,zg,323.5429577,-1.8881098,0.437000006,-0.0130000003,20201006185729,442,0xc,0x3,21.0499992,26.1813259,0.0288782734,-0.058140371,7.26491544e-06,30,1.23500001,3
119,442112300001614,137527472,2459129.778605977,59129.2747222,18.212122,0.0282564647,0,zg,323.5429677,-1.8881178,0.83099997,0.0270000007,20201007274711,442,0xc,0x3,20.7600002,26.2316494,0.0329547636,-0.0407696255,1.04230003e-05,30,1.45700002,3
120,442112300001614,137527565,2459129.779543407,59129.2756597,18.2009449,0.0280651301,0,zg,323.5429663,-1.8881062,0.950999975,-0.00800000038,20201007275660,442,0xc,0x3,20.8099995,26.2374191,0.032043919,-0.0422666445,9.59520094e-06,30,1.46200001,1
121,442112300001614,137616952,2459130.6733423225,59130.1695255,18.2118645,0.0282520372,0,zg,323.5429434,-1.8881155,0.564999998,0.0160000008,20201008169525,442,0xc,0x3,21.3299999,26.3159733,0.0292254891,-0.0684888586,6.98287931e-06,30,1.24000001,3
122,442112300001614,137718956,2459131.6932996,59131.1895602,18.1284714,0.0268689524,0,zg,323.5429659,-1.8881061,0.555000007,-0.00400000019,20201009189549,442,0xc,0x3,21.5499992,26.2808132,0.026300367,-0.056833405,5.63861067e-06,30,1.23599994,1
123,442112300001614,137720640,2459131.710138609,59131.2064005,18.1368637,0.0270036012,0,zg,323.5429632,-1.8881067,1.153,-0.0820000023,20201009206400,442,0xc,0x3,21.4200001,26.2871113,0.0250515174,-0.0628858134,5.1552056e-06,30,1.25,3
124,442112300001614,138021224,2459134.715748941,59134.2122454,18.1859474,0.0278113317,0,zg,323.542955,-1.8881227,0.633000016,-0.0149999997,20201012212234,442,0xc,0x3,21.2099991,26.2708683,0.0284180921,-0.0483461767,6.78573178e-06,30,1.273,3
125,442112300001614,138022607,2459134.729578836,59134.2260764,18.1651688,0.0274651349,0,zg,323.5429702,-1.8881182,0.864000022,-0.0309999995,20201012226065,442,0xc,0x3,21.3999996,26.2732773,0.0272778366,-0.0678314343,6.06384037e-06,30,1.30799997,1
126,442112300001614,138123289,2459135.736315296,59135.2328935,18.1220703,0.0267669242,0,zg,323.542936,-1.8881278,0.472000003,0.0299999993,20201013232882,442,0xc,0x3,21.2199993,26.2546387,0.0324559286,-0.0516188145,8.70043368e-06,30,1.33899999,3
127,442112300001614,138213278,2459136.6361383074,59136.1327894,18.1368828,0.0270039104,0,zg,323.5429689,-1.8881109,0.93599999,0.0450000018,20201014132789,442,0xc,0x3,21.3500004,26.317091,0.0309793856,-0.0816162974,7.90962804e-06,30,1.26600003,3
128,442112300001614,138213652,2459136.6398764043,59136.1365278,18.1079445,0.0265437663,0,zg,323.5429714,-1.8881046,0.458999991,0.0140000004,20201014136528,442,0xc,0x3,21.3199997,26.3007488,0.0301611945,-0.0546090677,7.59356044e-06,30,1.25999999,1
129,442112300001614,138419287,2459138.6960495124,59138.1928704,18.097805,0.026385285,0,zg,323.542961,-1.8880883,0.913999975,-0.00300000003,20201016192870,442,0xc,0x3,21.3299999,26.1600513,0.0281961914,-0.0599661395,6.63078163e-06,30,1.25800002,3
130,442112300001614,138419567,2459138.698850177,59138.1956713,18.0826778,0.0261514857,0,zg,323.5429584,-1.8881151,1.28600001,-0.0370000005,20201016195671,442,0xc,0x3,21.3700008,26.1608601,0.0281402227,-0.064610675,6.58238469e-06,30,1.26300001,1
131,442112300001614,138617526,2459140.678278301,59140.1752662,17.9685192,0.0244842805,0,zg,323.5429718,-1.888103,0.587000012,-0.0199999996,20201018175266,442,0xc,0x3,21.6499996,26.2680988,0.0251767691,-0.0641036034,5.21324773e-06,30,1.24300003,1
132,442112300001614,138617760,2459140.6806161003,59140.1776042,17.9659557,0.0244487338,0,zg,323.542961,-1.8881058,0.352999985,-0.00100000005,20201018177604,442,0xc,0x3,21.6299992,26.2543221,0.0256120767,-0.0568665452,5.36758535e-06,30,1.245,3
133,442112300001614,138721563,2459141.7185596805,59141.2156366,17.8638687,0.0230974443,32768,zg,323.5429563,-1.8881142,0.555999994,-0.0109999999,20201019215625,442,0xc,0x3,20.2299995,25.2890034,0.0472533144,-0.0399903432,3.14060162e-05,30,1.33599997,3
134,442112300001614,138817223,2459142.675074276,59142.1722338,17.857132,0.0230125282,0,zg,323.5429725,-1.888116,0.423000008,0.0240000002,20201020172234,442,0xc,0x3,21.6200008,26.2871037,0.0270074494,-0.069946155,6.40757435e-06,30,1.245,1
135,442112300001614,138817317,2459142.6760116946,59142.1731713,17.8749752,0.0232385732,32768,zg,323.5429681,-1.8881065,0.565999985,0.0670000017,20201020173171,442,0xc,0x3,21.5599995,26.2860069,0.0251072999,-0.0694725737,5.55487259e-06,30,1.24600005,3
136,442112300001614,139016168,2459144.66435614,59144.1616898,17.6186314,0.0203139111,32768,zg,323.5429553,-1.8881336,0.671999991,0.0160000008,20201022161690,442,0xc,0x3,20.3600006,25.4105034,0.0399683639,-0.0346111841,2.21705104e-05,30,1.23699999,1
137,442112300001614,139525195,2459149.7541638906,59149.251956,17.5709953,0.0198409501,0,zg,323.5430792,-1.8878784,0.584999979,0.316000015,20201027251829,442,0xc,0x3,18.6200008,26.1737366,0.0435743742,-0.0470623747,0.000106757863,30,1.70200002,1
138,442112300001614,139616509,2459150.6672165366,59150.1650926,17.44104,0.0186498463,0,zg,323.5429602,-1.888087,1.07500005,0.0140000004,20201028165093,442,0xc,0x3,20.2099991,26.3547859,0.0389493816,-0.0406870879,2.0308913e-05,30,1.26300001,1
139,442112300001614,139823974,2459152.7416766784,59152.2397454,17.4604988,0.0188193675,0,zg,323.5429399,-1.8880767,0.927999973,0.0500000007,20201030239745,442,0xc,0x3,19.4599991,26.2533398,0.0439355262,-0.0405147597,4.48337159e-05,30,1.66199994,1
140,442112300001614,140027729,2459154.7790315654,59154.2772917,17.5334091,0.0194819048,0,zg,323.5429442,-1.8881062,0.601000011,-0.0370000005,20201101277292,442,0xc,0x3,19.0599995,26.1197166,0.0440353565,-0.0315343849,6.53970055e-05,30,2.31900001,1
141,442112300001614,140027822,2459154.7799689714,59154.2782292,17.5861778,0.0199894831,0,zg,323.5428942,-1.8881011,0.456,-0.0410000011,20201101278229,442,0xc,0x3,19.1599998,26.1117458,0.0419751927,-0.0250191577,5.40844849e-05,30,2.34100008,3
142,442112300001614,140118379,2459155.6854504636,59155.1837963,17.4635544,0.0188462604,0,zg,323.5429632,-1.8881008,0.856999993,0.0769999996,20201102183796,442,0xc,0x3,20.4099998,26.3199062,0.0390011929,-0.0382172056,1.80470724e-05,30,1.35599995,3
143,442112300001614,140210697,2459156.6085456456,59156.1069792,17.5825119,0.0199534353,0,zg,323.5429717,-1.8881139,0.626999974,-0.0270000007,20201103106979,442,0xc,0x3,21.1200008,26.3445587,0.0299431179,-0.0654659942,7.55732617e-06,30,1.23199999,3
144,442112300001614,140210790,2459156.609471456,59156.1079051,17.5900002,0.0200272072,0,zg,323.5429549,-1.8881126,1.074,-0.0430000015,20201103107905,442,0xc,0x3,21.1800003,26.3359699,0.0279594269,-0.0536010675,6.39665632e-06,30,1.23199999,1
145,442112300001614,140414840,2459158.6497739595,59158.1484028,17.4595146,0.0188107286,0,zg,323.542947,-1.8881039,0.907000005,-0.00100000005,20201105148403,442,0xc,0x3,21.0400009,26.3297138,0.0326020978,-0.0537315197,8.95886023e-06,30,1.27400005,1
146,442112300001614,140415166,2459158.6530375485,59158.1516667,17.4358749,0.0186053477,0,zg,323.5429894,-1.8881071,1.19500005,-0.0149999997,20201105151667,442,0xc,0x3,21.0100002,26.3358536,0.0296547022,-0.0628966913,7.38544077e-06,30,1.28100002,3
147,442112300001614,141022740,2459164.7281888244,59164.2274074,17.9882355,0.0247603096,0,zg,323.5429532,-1.888088,0.474000007,0.0480000004,20201111227396,442,0xc,0x3,19.4699993,26.2071819,0.0421541631,-0.0431862734,4.09628228e-05,30,1.903,1
148,442112300001614,141022834,2459164.729126232,59164.2283449,18.0364799,0.0254564434,0,zg,323.542955,-1.8880738,0.335999995,-0.0280000009,20201111228345,442,0xc,0x3,19.4599991,26.1946888,0.0454435833,-0.0260336921,4.51916676e-05,30,1.91600001,3
149,442112300001614,141116325,2459165.6639421964,59165.1632523,18.1483688,0.0271898136,0,zg,323.5429678,-1.8880812,1.176,0.0170000009,20201112163252,442,0xc,0x3,21.2000008,26.2946701,0.0330374539,-0.026189791,9.10216113e-06,30,1.38499999,3
150,442112300001614,141314840,2459167.64889799,59167.1484028,18.2018929,0.0280812997,0,zg,323.5429711,-1.8880934,0.558000028,-0.0399999991,20201114148403,442,0xc,0x3,21.2999992,26.3447704,0.0266323593,-0.0614693165,5.84851932e-06,30,1.34599996,1
151,442112300001614,141314932,2459167.6498237993,59167.1493287,18.2599583,0.0290968083,0,zg,323.5429763,-1.8880944,1.41600001,0.0549999997,20201114149329,442,0xc,0x3,20.9699993,26.3401146,0.0297326539,-0.0504276231,7.46316027e-06,30,1.34899998,3
152,442112300001614,141409806,2459168.5984690036,59168.0980671,18.2232895,0.0284495167,0,zg,323.5429567,-1.888107,0.637000024,0.00899999961,20201115098067,442,0xc,0x3,21.0,26.3510609,0.0293467864,-0.0506225117,7.31660612e-06,30,1.23899996,3
153,442112300001614,141512135,2459169.621655491,59169.1213542,18.2149658,0.028305456,0,zg,323.5429901,-1.8880926,0.586000025,0.00899999961,20201116121354,442,0xc,0x3,20.5799999,26.3448868,0.034553688,-0.045889467,1.13294627e-05,30,1.27999997,1
154,442112300001614,141616329,2459170.663497378,59170.1632986,18.0461617,0.0255997684,0,zg,323.542926,-1.8880873,0.697000027,0.00899999961,20201117163299,442,0xc,0x3,20.4599991,26.2795086,0.0339201242,-0.0268183015,1.16281344e-05,30,1.45500004,3
155,442112300001614,141715035,2459171.650460501,59171.1503588,18.0716591,0.0259831324,0,zg,323.5429564,-1.8880856,0.81400001,0.0359999985,20201118150359,442,0xc,0x3,21.2700005,26.3092556,0.0282761231,-0.0574166663,6.55735948e-06,30,1.40100002,1
156,442112300001614,142410810,2459178.6075217435,59178.1081019,18.4151001,0.0320756882,0,zg,323.5429763,-1.8881257,0.748000026,-0.0480000004,20201125108102,442,0xc,0x3,20.4400005,26.3123856,0.0381910875,-0.0391441211,1.63613495e-05,30,1.31099999,1
157,442112300001614,142516420,2459179.663518464,59179.1642014,18.223608,0.0284550656,0,zg,323.5429598,-1.8881026,1.11399996,-0.115999997,20201126164201,442,0xc,0x3,20.0900002,26.2335091,0.0381009281,-0.0219907314,2.1252521e-05,30,1.64499998,3
158,442112300001614,142616369,2459180.662912213,59180.1636921,18.1494026,0.0272066556,0,zg,323.5429625,-1.8879664,1.18499994,1.27900004,20201127163588,442,0xc,0x3,18.75,26.2103558,0.0436642319,-0.0144599266,0.000100694444,30,1.66600001,1
159,442112300001614,142716383,2459181.6629544054,59181.163831,18.5921345,0.0359982848,0,zg,323.5431714,-1.888072,0.510999978,0.180999994,20201128163819,442,0xc,0x3,19.0499992,26.2440033,0.0440716557,-0.0446144752,7.22450277e-05,30,1.69500005,3
160,442112300001614,142812861,2459182.627641523,59182.1286111,18.4729786,0.0332933217,0,zg,323.5429701,-1.8880457,0.298000008,0.0219999999,20201129128611,442,0xc,0x3,19.9300003,26.2989426,0.0399060287,-0.0340085253,2.48290289e-05,30,1.44400001,1
161,442112300001614,143014393,2459184.642772441,59184.1439352,18.32234,0.0302466583,0,zg,323.542966,-1.8881278,0.97299999,-0.128000006,20201201143889,442,0xc,0x3,19.9400005,26.2696972,0.037518926,-0.0316693746,2.27559976e-05,30,1.58700001,1
162,442112300001614,143413277,2459188.63123784,59188.1327778,18.3714981,0.0311976653,0,zg,323.5428822,-1.888078,0.999000013,-0.0329999998,20201205132766,442,0xc,0x3,20.2999992,26.2697182,0.0369245373,-0.0334633403,1.67946091e-05,30,1.58500004,1
163,442112300001614,144009640,2459194.594312672,59194.0964005,18.3582058,0.0309364907,0,zg,323.542972,-1.8881004,0.588999987,-0.00800000038,20201211096389,442,0xc,0x3,20.7600002,26.300209,0.0344864093,-0.0604030602,1.0716295e-05,30,1.44799995,1
164,442112300001614,144413752,2459198.635077659,59198.1375231,18.3885937,0.031537991,0,zg,323.5429508,-1.8880679,0.943000019,-0.0419999994,20201215137153,442,0xc,0x3,20.1700001,26.0711231,0.0469805561,-0.053074304,2.89354775e-05,30,1.94599998,3
165,442112300001614,144515114,2459199.6486126594,59199.1511458,18.4290066,0.0323627256,0,zg,323.5429309,-1.8884187,0.680999994,0.365999997,20201216151146,442,0xc,0x3,18.9500008,26.1340752,0.041200459,-0.0202989578,7.52945343e-05,30,2.24499989,1
166,442112300001614,144615004,2459200.6474276306,59200.1500463,18.375349,0.0312738791,32768,zg,323.5429781,-1.8881161,0.42899999,-0.0260000005,20201217150046,442,0xc,0x3,20.2900009,25.9079571,0.0609635822,-0.0521268882,4.83762342e-05,30,2.2809999,3
167,442112300001614,145009618,2459204.5932328403,59204.0961806,18.2352676,0.0286586825,0,zg,323.5429465,-1.8880675,0.600000024,0.0719999969,20201221095868,442,0xc,0x3,19.75,26.2577343,0.0432534069,-0.0524196588,3.59893565e-05,30,1.64699996,1
168,442112300001614,145109887,2459205.5958482684,59205.0988773,18.3436718,0.0306543559,0,zg,323.54297,-1.8881228,0.504000008,-0.0399999991,20201222098877,442,0xc,0x3,20.6100006,26.2376671,0.0353985839,-0.0359064788,1.26525574e-05,30,1.70099998,3
169,442112300001614,159543667,2459349.936781636,59349.4366782,17.9100266,0.0236932281,0,zg,323.542989,-1.8881083,0.934000015,-0.0170000009,20210515436667,442,0xc,0x3,21.1399994,26.1364784,0.03029944,-0.0526840575,7.65435925e-06,30,2.08100009,1
170,442112300001614,160545420,2459359.9552642056,59359.4542014,17.9599686,0.0243660565,0,zg,323.5429268,-1.8880723,0.981999993,-0.0390000008,20210525454201,442,0xc,0x3,20.0400009,26.2258701,0.0395136327,-0.0370601639,2.29658581e-05,30,1.54900002,1
171,442112300001614,160842565,2459362.9270033035,59362.4256597,18.1193428,0.0267236214,0,zg,323.5429738,-1.8881033,1.01499999,-0.104000002,20210528425660,442,0xc,0x3,20.0599995,26.2511368,0.0423193984,-0.0420115963,2.78999269e-05,30,1.73500001,1
172,442112300001614,161040126,2459364.902790336,59364.4012616,18.1189785,0.0267178379,0,zg,323.5429725,-1.888098,0.595000029,-0.0829999968,20210530401262,442,0xc,0x3,20.0200005,26.0935841,0.0411835574,-0.0269360766,2.67745854e-05,30,1.98699999,1
173,442112300001614,161345961,2459367.961430546,59367.4596181,17.7897758,0.0221910067,0,zg,323.5429538,-1.8881225,1.04799998,-0.00100000005,20210602458981,442,0xc,0x3,20.6900005,26.2146111,0.0354351588,-0.0291860905,1.22199981e-05,30,1.38699996,1
174,442112300001614,161642063,2459370.9227195927,59370.4206366,17.8950405,0.0234971065,0,zg,323.5429617,-1.8881043,0.819999993,0.0189999994,20210605420625,442,0xc,0x3,21.2199993,26.2110138,0.0304099973,-0.0515712313,7.64864308e-06,30,1.57599998,1
175,442112300001614,162143645,2459375.9389885506,59375.4364583,18.0065765,0.0250214543,0,zg,323.5429619,-1.8880813,1.62899995,0.00600000005,20210610436458,442,0xc,0x3,20.9300003,26.2975254,0.0323808752,-0.0525381938,8.96921938e-06,30,1.39300001,1
176,442112300001614,162542124,2459379.9241237165,59379.42125,17.6505871,0.0206427965,0,zg,323.5429661,-1.8880941,0.990999997,-0.0590000004,20210614421238,442,0xc,0x3,21.3899994,26.2895889,0.0259348173,-0.0557802133,5.56579425e-06,30,1.41400003,1
177,442112300001614,163038229,2459384.8855757616,59384.3822917,17.7321701,0.0215266831,32768,zg,323.5429432,-1.8881084,0.898000002,0.0430000015,20210619382292,442,0xc,0x3,20.9599991,25.9566002,0.0354159139,-0.042409908,1.09884622e-05,30,1.57700002,1
178,442112300001614,163243928,2459386.942730414,59386.4392824,17.6985016,0.02115402,0,zg,323.5429804,-1.8881081,0.680999994,-0.0130000003,20210621439282,442,0xc,0x3,21.4099998,26.271452,0.0273905564,-0.0601694658,6.2140366e-06,30,1.27999997,1
179,442112300001614,163643914,2459390.942898913,59390.4391435,17.5161896,0.019321451,0,zg,323.5429914,-1.8881157,0.476000011,-0.0140000004,20210625439144,442,0xc,0x3,20.1399994,26.3232975,0.0408477038,-0.0489210151,2.5097328e-05,30,1.25800002,1
180,442112300001614,164141913,2459395.9232474854,59395.4191319,17.0463676,0.0157894157,0,zg,323.5429703,-1.8881153,0.799000025,0.00999999978,20210630419120,442,0xc,0x3,20.4599991,26.1181564,0.0368820913,-0.0423721746,1.65850124e-05,30,1.26999998,3
181,442112300001614,164243872,2459396.942912942,59396.4387269,16.8415222,0.0146679264,0,zg,323.5429697,-1.8881117,0.629000008,-0.00200000009,20210701438727,442,0xc,0x3,20.9400005,26.2248974,0.0331513733,-0.0513367057,9.78650496e-06,30,1.23800004,1
182,442112300001614,164541716,2459399.921549481,59399.4171644,16.8787212,0.0148560442,32768,zg,323.5429669,-1.8881013,1.07700002,-0.0579999983,20210704417060,442,0xc,0x3,20.6700001,25.475544,0.158116922,-0.015698351,0.000263259077,30,1.25399995,1
183,442112300001614,164739745,2459401.901965337,59401.3974537,16.9996147,0.0155143645,0,zg,323.5429684,-1.8881001,0.771000028,-0.0219999999,20210706397442,442,0xc,0x3,21.3500004,26.3156624,0.028245924,-0.0599469282,6.59388843e-06,30,1.28199995,1
184,442112300001614,164941678,2459403.9214181593,59403.4167824,17.2917404,0.0174445752,0,zg,323.5429643,-1.8881111,0.615999997,0.0209999997,20210708416771,442,0xc,0x3,21.6100006,26.2109413,0.0255621523,-0.074355796,5.36232028e-06,30,1.24100006,1
185,442112300001614,165540125,2459409.9062228394,59409.40125,17.9899368,0.0247843545,0,zg,323.5429648,-1.888106,0.860000014,0.00800000038,20210714401238,442,0xc,0x3,21.5200005,26.0975361,0.0264035966,-0.0561232381,5.77758783e-06,30,1.24000001,1
186,442112300001614,165733142,2459411.836494906,59411.3314236,18.1086311,0.026554551,0,zg,323.5429728,-1.8881116,0.865999997,-0.0710000023,20210716331412,442,0xc,0x3,21.3199997,25.9384766,0.0304275192,-0.0718092397,7.99721238e-06,30,1.426,1
187,442112300001614,166037781,2459414.883028725,59414.3778125,18.0087852,0.0250531938,0,zg,323.5429597,-1.8880972,0.867999971,0.0219999999,20210719377801,442,0xc,0x3,21.4799995,26.2921276,0.0289320052,-0.104063496,6.91207106e-06,30,1.25199997,1
188,442112300001614,166235861,2459416.863914476,59416.3586111,18.0797005,0.0261058249,32768,zg,323.5429583,-1.8881054,0.286000013,0.0399999991,20210721358600,442,0xc,0x3,20.5699997,26.1488609,0.040241383,-0.0600375831,1.76267476e-05,30,1.27699995,1
189,442112300001614,166828256,2459422.7880993057,59422.2825694,18.3269501,0.0303341262,0,zg,323.5429701,-1.8881114,0.397000015,0.00200000009,20210727282569,442,0xc,0x3,20.2000008,26.1857738,0.0362921283,-0.0346887223,1.83992743e-05,30,1.546,3
190,442112300001614,166828350,2459422.7890368397,59422.2835069,18.2507706,0.0289326757,0,zg,323.5429523,-1.8881356,0.435000002,-0.0670000017,20210727283507,442,0xc,0x3,20.2099991,26.1811543,0.0399180427,-0.0307433065,2.24729447e-05,30,1.53900003,1
191,442112300001614,166935730,2459423.8628686485,59423.3573032,18.341095,0.030604722,32768,zg,323.5429801,-1.8881064,0.507000029,-0.0260000005,20210728357292,442,0xc,0x3,19.9200001,25.9436417,0.0418947041,-0.0752851143,3.23846616e-05,30,1.24600005,3
192,442112300001614,167030704,2459424.8126439555,59424.3070486,18.2615414,0.0291252229,0,zg,323.5429773,-1.8881023,0.469999999,-0.0170000009,20210729307049,442,0xc,0x3,20.9200001,26.2345161,0.03259423,-0.0403696634,9.65810978e-06,30,1.37300003,3
193,442112300001614,167030799,2459424.813593085,59424.3079977,18.2765846,0.0293972138,0,zg,323.5429723,-1.8881,0.763999999,-0.0280000009,20210729307986,442,0xc,0x3,20.9200001,26.2495918,0.0306224357,-0.0557206906,8.48395393e-06,30,1.36899996,1
194,442112300001614,167235688,2459426.8625418474,59426.3568866,18.2899666,0.0296421479,0,zg,323.5429469,-1.8881041,0.488000005,-0.00400000019,20210731356887,442,0xc,0x3,21.4599991,26.2388229,0.0270415675,-0.0611122958,6.08654136e-06,30,1.23800004,1
195,442112300001614,167235783,2459426.863490873,59426.3578356,18.2814674,0.0294862576,0,zg,323.5429622,-1.8880967,0.656000018,0.0149999997,20210731357824,442,0xc,0x3,21.3700008,26.2432899,0.0287151933,-0.0561172552,6.85380473e-06,30,1.23699999,3
196,442112300001614,167335697,2459427.8626613044,59427.3569792,18.3116131,0.0300444737,0,zg,323.5429624,-1.8881044,0.860000014,-0.0450000018,20210801356968,442,0xc,0x3,21.4400005,26.2937222,0.0282028746,-0.0908265039,6.58416275e-06,30,1.23599994,3
197,442112300001614,167531586,2459429.8215982793,59429.3158681,18.3392334,0.0305689089,0,zg,323.5429586,-1.8881177,0.700999975,-0.00300000003,20210803315856,442,0xc,0x3,21.6700001,26.2748241,0.0250395201,-0.0641417801,5.1150223e-06,30,1.29499996,3
198,442112300001614,167631844,2459430.824201554,59430.3184491,18.3424301,0.0306304339,0,zg,323.5429611,-1.8881072,0.5,-0.0320000015,20210804318449,442,0xc,0x3,21.5,26.2845325,0.0259211268,-0.0636144578,5.55487077e-06,30,1.28199995,3
199,442112300001614,167631939,2459430.8251505746,59430.3193981,18.3148232,0.0301047657,0,zg,323.5429685,-1.8881144,0.611000001,0.00100000005,20210804319387,442,0xc,0x3,21.4500008,26.2798767,0.0264505874,-0.0555036888,5.83070414e-06,30,1.27900004,1
200,442112300001614,168139623,2459435.902079037,59435.3962384,18.4915352,0.033696685,0,zg,323.5429425,-1.8881189,1.12600005,-0.00400000019,20210809396227,442,0xc,0x3,21.1499996,26.1810036,0.0366431214,-0.0464744344,1.12364141e-05,30,1.28999996,1
201,442112300001614,168534130,2459439.8471883214,59439.3413079,18.4703979,0.0332377255,0,zg,323.5429981,-1.8880923,0.73299998,-0.0350000001,20210813341308,442,0xc,0x3,21.2399998,26.0673008,0.0297596212,-0.0624991879,7.44029649e-06,30,1.23199999,1
202,442112300001614,168727366,2459441.779559651,59441.273669,18.4183693,0.0321428478,0,zg,323.5429591,-1.8881078,0.649999976,-0.0120000001,20210815273669,442,0xc,0x3,21.3099995,26.1199722,0.0283396095,-0.0595181435,6.58769068e-06,30,1.32299995,1
203,442112300001614,169033782,2459444.8437185236,59444.3378241,18.407196,0.0319140442,0,zg,323.5429505,-1.8881195,0.838,0.00200000009,20210818337662,442,0xc,0x3,20.6700001,26.042326,0.0356234685,-0.0238033906,1.29580867e-05,30,1.23599994,1
204,442112300001614,169243320,2459446.939094147,59446.433206,18.6286907,0.0368846208,0,zg,323.542963,-1.8881155,0.980000019,0.00899999961,20210820433194,442,0xc,0x3,19.4799995,26.0580444,0.0392718315,-0.0196633879,3.65146079e-05,30,1.65100002,3
205,442112300001614,169640391,2459450.90976883,59450.403912,18.3009567,0.0298454575,0,zg,323.5430037,-1.8881143,0.574999988,0.0340000018,20210824403912,442,0xc,0x3,18.9500008,25.7839088,0.042566821,0.000613717362,8.41903748e-05,30,1.50399995,3
206,442112300001614,169723322,2459451.7390762847,59451.2332292,18.4259758,0.0322998837,0,zg,323.5429401,-1.8880949,0.894999981,0.0320000015,20210825233218,442,0xc,0x3,20.1800003,26.1693668,0.0404394343,-0.030134568,2.39793771e-05,30,1.37300003,1
207,442112300001614,169723416,2459451.740013774,59451.2341667,18.4720554,0.0332734063,0,zg,323.542962,-1.888107,0.639999986,0.0320000015,20210825234167,442,0xc,0x3,20.0799999,26.1627064,0.0393709131,-0.0366723388,2.41716134e-05,30,1.36899996,3
208,442112300001614,169832533,2459452.831168133,59452.3253356,18.3587799,0.0309477169,0,zg,323.5429574,-1.888088,0.653999984,0.0179999992,20210826325324,442,0xc,0x3,20.9200001,26.3156815,0.0319152214,-0.0487357788,9.65500021e-06,30,1.24399996,3
209,442112300001614,169936186,2459453.8676803093,59453.3618634,18.4243279,0.0322657861,0,zg,323.5429597,-1.8880964,0.421999991,-0.00200000009,20210827361863,442,0xc,0x3,20.9099998,26.3195286,0.0314254798,-0.0615594871,8.90966021e-06,30,1.33500004,1
210,442112300001614,169936281,2459453.868629394,59453.3628125,18.3486614,0.0307508223,0,zg,323.5429603,-1.8881074,0.879000008,-0.061999999,20210827362813,442,0xc,0x3,20.9400005,26.3174915,0.0307291131,-0.0497132689,8.65020502e-06,30,1.33800006,3
211,442112300001614,170024546,2459454.7512652464,59454.245463,18.3368015,0.0305222273,0,zg,323.542971,-1.8881097,0.393000007,-0.00100000005,20210828245463,442,0xc,0x3,21.2099991,26.3042164,0.0285312682,-0.0573573932,6.97875703e-06,30,1.301,3
212,442112300001614,170131986,2459455.8256438067,59455.3198611,18.4891243,0.0336439237,0,zg,323.5429455,-1.8881361,0.791000009,0.0309999995,20210829319838,442,0xc,0x3,21.2299995,26.2709541,0.0336682349,-0.0816955119,9.66585594e-06,30,1.24800003,1
213,442112300001614,170132127,2459455.8270557793,59455.3212731,18.5290546,0.0345321037,0,zg,323.5429556,-1.8881063,0.546000004,-0.0399999991,20210829321262,442,0xc,0x3,21.3400002,26.2421589,0.0281807631,-0.0526494049,6.63653282e-06,30,1.25,3
214,442112300001614,170231747,2459456.823239796,59456.3174769,18.4710464,0.0332516842,0,zg,323.5429672,-1.8881199,1.49300003,0.0140000004,20210830317465,442,0xc,0x3,21.1599998,26.2141056,0.0320446528,-0.0662106052,8.74350098e-06,30,1.24800003,3
215,442112300001614,170427274,2459458.778462531,59458.2727431,18.4355545,0.0324990861,0,zg,323.542966,-1.8881058,0.875999987,-0.0250000004,20210901272743,442,0xc,0x3,21.6200008,26.230957,0.0267869476,-0.0626937225,5.88497687e-06,30,1.23599994,3
216,442112300001614,170531231,2459459.81800862,59459.3123148,18.4440403,0.0326769575,0,zg,323.5429748,-1.8881072,0.625999987,0.0560000017,20210902312315,442,0xc,0x3,21.8099995,26.3178673,0.0253032409,-0.0718191639,5.29596855e-06,30,1.25300002,3
217,442112300001614,170629579,2459460.80146661,59460.2957986,18.4400139,0.0325923935,0,zg,323.5429746,-1.8880909,0.90200001,0.0460000001,20210903295787,442,0xc,0x3,21.5200005,26.3180904,0.02858386,-0.0533868484,6.65639618e-06,30,1.23699999,3
218,442112300001614,170725281,2459461.758453915,59461.2528125,18.4056587,0.0318827517,0,zg,323.542967,-1.8881015,0.906000018,-0.0170000009,20210904252812,442,0xc,0x3,21.5799999,26.3259277,0.0261312388,-0.0666952208,5.62946434e-06,30,1.24699998,1
219,442112300001614,170725377,2459461.7594144875,59461.2537731,18.411232,0.0319964513,0,zg,323.5429624,-1.8880858,0.98299998,-0.0480000004,20210904253762,442,0xc,0x3,21.4300003,26.3261642,0.0298975799,-0.0688793957,7.42318389e-06,30,1.24600005,3
220,442112300001614,170830991,2459462.815529343,59462.309919,18.4369755,0.0325287804,0,zg,323.5429695,-1.8880962,0.971000016,-0.0,20210905309919,442,0xc,0x3,21.4500008,26.3215141,0.0268779397,-0.0635695532,5.89413548e-06,30,1.26199996,3
221,442112300001614,170923578,2459463.741368689,59463.235787,18.4165459,0.0321053751,0,zg,323.5429563,-1.8881098,0.575999975,0.0120000001,20210906235787,442,0xc,0x3,21.5599995,26.3020191,0.0272646993,-0.067741245,6.2074937e-06,30,1.26600003,1
222,442112300001614,171725703,2459471.7623148756,59471.257037,18.5025082,0.033938244,0,zg,323.5429608,-1.888107,0.725000024,-0.0649999976,20210914257037,442,0xc,0x3,20.9200001,26.072279,0.0311322007,-0.0421928354,8.89968214e-06,30,1.23199999,1
223,442112300001614,171936134,2459473.86652469,59473.3613426,18.3950291,0.0316673964,0,zg,323.5429763,-1.8881042,0.898999989,-0.0350000001,20210916361343,442,0xc,0x3,20.9200001,26.2076073,0.0306894779,-0.0430100188,8.47175397e-06,30,1.66900003,1
224,442112300001614,172629487,2459480.7996946457,59480.2948727,17.9739609,0.0245599691,0,zg,323.542956,-1.8881007,0.470999986,0.0280000009,20210923294873,442,0xc,0x3,20.2600002,26.2513714,0.0350931808,-0.0455871224,1.65179645e-05,30,1.36000001,1
225,442112300001614,173020611,2459484.7107008225,59484.2061111,18.4276581,0.0323347487,0,zg,323.542964,-1.8881152,0.433999985,-0.0350000001,20210927206111,442,0xc,0x3,21.9300003,26.2825985,0.0257405657,-0.0758010298,5.40302744e-06,30,1.23300004,1
226,442112300001614,173423958,2459488.7439126982,59488.2395833,18.1141148,0.0266408995,0,zg,323.542976,-1.8881107,1.32599998,0.103,20211001239583,442,0xc,0x3,21.4200001,26.3056641,0.0283078309,-0.0522873029,6.67176573e-06,30,1.26300001,1
227,442112300001614,175020718,2459504.710302898,59504.2071875,17.5976143,0.02010273,0,zg,323.5429587,-1.8881071,0.426999986,0.0289999992,20211017207164,442,0xc,0x3,20.3500004,26.3142509,0.0372935385,-0.0431178175,1.70304429e-05,30,1.28799999,1
228,442112300001614,175621150,2459510.7141007925,59510.2115046,17.5030937,0.0192010868,0,zg,323.5429666,-1.8881164,0.81099999,-0.0160000008,20211023211493,442,0xc,0x3,20.4799995,26.3140965,0.0361483246,-0.0417085961,1.49147663e-05,30,1.35399997,1
229,442112300001614,176315006,2459517.652033321,59517.1500694,17.3524437,0.0179148875,0,zg,323.542965,-1.8881014,1.16400003,-0.0160000008,20211030150058,442,0xc,0x3,21.6399994,26.3567047,0.0249058306,-0.0678238347,5.10215159e-06,30,1.24699998,1
230,442112300001614,177014506,2459524.6463692393,59524.1450694,17.4718513,0.0189196635,0,zg,323.5429572,-1.8881006,1.30900002,-0.0179999992,20211106145058,442,0xc,0x3,21.7999992,26.3415871,0.0248323344,-0.054362908,5.05072421e-06,30,1.27100003,1
231,442112300001614,177216910,2459526.670212892,59526.1691088,17.506794,0.0192349479,0,zg,323.5429664,-1.8880918,0.938000023,0.0500000007,20211108169028,442,0xc,0x3,21.5699997,26.3298855,0.0240461174,-0.0583544411,4.73269893e-06,30,1.36000001,1
232,442112300001614,177718967,2459531.6902900944,59531.1896759,17.4106846,0.0183913168,0,zg,323.5429234,-1.8880728,0.365999997,-0.00400000019,20211113189664,442,0xc,0x3,19.2800007,26.2391357,0.0440208316,-0.0407780074,5.5439079e-05,30,1.55400002,1
233,442112300001614,177817521,2459532.675737455,59532.1752199,17.2290173,0.0169853177,0,zg,323.5429661,-1.8880959,0.870999992,0.0250000004,20211114175208,442,0xc,0x3,20.1900005,26.2993927,0.0385587215,-0.0387137458,2.0121739e-05,30,1.47399998,2
234,442112300001614,178319672,2459537.696748679,59537.1967245,17.2861214,0.0174023509,32768,zg,323.5429589,-1.8881064,0.791000009,-0.104999997,20211119196725,442,0xc,0x3,18.5200005,25.344017,0.0452776216,-0.0417346731,0.000160312862,30,1.778,1
235,442112300001614,178418372,2459538.6836541425,59538.1837269,17.4866829,0.0190522708,0,zg,323.5429632,-1.8880997,0.730000019,0.0590000004,20211120183727,442,0xc,0x3,20.2399998,26.2422504,0.0388626754,-0.0404809825,2.11189235e-05,30,1.66799998,2
236,442112300001614,178610269,2459540.6024358347,59540.1026968,17.8498974,0.0229218956,0,zg,323.5429402,-1.8880844,1.19000006,-0.0320000015,20211122102697,442,0xc,0x3,20.4699993,26.3302708,0.0367640555,-0.0457940102,1.42334347e-05,30,1.27400005,1
237,442112300001614,194747027,2459701.969122683,59701.4702778,17.3676033,0.0180364754,0,zg,323.5429762,-1.8881048,0.907000005,-0.0280000009,20220502470278,442,0xc,0x3,20.6800003,25.9790535,0.0367617235,-0.0267543178,1.29014043e-05,30,2.12899995,2
238,442112300001614,195944427,2459713.9442545506,59713.4442708,17.8701096,0.0231765844,0,zg,323.5429505,-1.8880869,0.421000004,-0.0160000008,20220514444213,442,0xc,0x3,19.9200001,26.1142235,0.0383435637,-0.0216303691,2.40378868e-05,30,2.00900006,1
239,442112300001614,196842292,2459722.923773368,59722.4229282,17.6463051,0.0205981769,0,zg,323.542969,-1.8881034,0.481999993,-0.00400000019,20220523422928,442,0xc,0x3,20.7900009,26.2004452,0.0338795297,-0.0550476871,1.06497419e-05,30,1.95700002,1
240,442112300001614,196845656,2459722.9574109097,59722.4565625,17.6663036,0.0208080616,0,zg,323.5429548,-1.8881061,0.68900001,-0.0410000011,20220523456435,442,0xc,0x3,20.8999996,26.2679214,0.0308846589,-0.0705168545,8.39281893e-06,30,1.57799995,1
241,442112300001614,197045730,2459724.958342232,59724.4573032,17.5845222,0.019973198,0,zg,323.5429473,-1.8881055,0.762000024,0.0160000008,20220525457280,442,0xc,0x3,21.2099991,26.2368145,0.0286989994,-0.0498464368,6.81267602e-06,30,1.53100002,1
242,442112300001614,197344836,2459727.949690237,59727.4483681,17.4986115,0.0191602185,32768,zg,323.542973,-1.8881113,0.910000026,-0.0240000002,20220528448368,442,0xc,0x3,20.9300003,26.0142365,0.0337075256,-0.0559821166,1.02058993e-05,30,1.53600001,1
243,442112300001614,197739898,2459731.9006729578,59731.3989815,17.7115765,0.0212973971,0,zg,323.5429628,-1.8880893,0.707000017,-0.00600000005,20220601398981,442,0xc,0x3,20.5599995,26.1989689,0.0382387862,-0.0493602566,1.48769259e-05,30,1.94799995,1
244,442112300001614,197945653,2459733.958420688,59733.4565394,17.954113,0.0242856164,0,zg,323.5429707,-1.8880976,0.606999993,0.00400000019,20220603456528,442,0xc,0x3,21.6000004,26.2916679,0.0265596379,-0.0696139932,5.78599111e-06,30,1.39100003,1
245,442112300001614,198342238,2459737.924625305,59737.4223843,18.0710545,0.0259739272,0,zg,323.5429598,-1.8880933,0.84799999,0.00100000005,20220607422384,442,0xc,0x3,21.3600006,26.2923565,0.0268521532,-0.0499766842,6.01035617e-06,30,1.52699995,1
246,442112300001614,198642239,2459740.9249028214,59740.4223958,18.0557632,0.025743112,0,zg,323.5429581,-1.8881046,0.691999972,-0.0500000007,20220610422396,442,0xc,0x3,21.5400009,26.2438011,0.0270943567,-0.0445346721,6.02664204e-06,30,1.472,1
247,442112300001614,198844096,2459742.9436432924,59742.4409606,17.8803177,0.023306964,0,zg,323.5429592,-1.8881061,0.61500001,0.057,20220612440938,442,0xc,0x3,20.8299999,26.2879505,0.0335125737,-0.058010228,1.02221065e-05,30,1.35300004,1
248,442112300001614,199043951,2459744.9423676613,59744.4395139,17.9740334,0.0245609824,0,zg,323.5429804,-1.8881261,0.870000005,0.0240000002,20220614439502,442,0xc,0x3,19.6399994,26.3322945,0.0410865247,-0.0456802323,3.3689128e-05,30,1.33800006,1
249,442112300001614,199641890,2459750.922247441,59750.4189005,18.1305008,0.0269014332,0,zg,323.5429465,-1.8880945,0.277999997,-0.0149999997,20220620418900,442,0xc,0x3,20.8099995,26.2999058,0.0325320885,-0.0337916836,9.87961448e-06,30,1.35399997,1
250,442112300001614,199843967,2459752.943182605,59752.4396759,17.916172,0.0237744283,0,zg,323.5429502,-1.8880985,1.04200006,-0.00700000022,20220622439676,442,0xc,0x3,21.2999992,26.1930809,0.0279346723,-0.0542570092,6.59403349e-06,30,1.27400005,1
251,442112300001614,200141302,2459755.9167555687,59755.4130208,17.5784245,0.0199133754,0,zg,323.542979,-1.8881039,0.335000008,-0.00800000038,20220625413009,442,0xc,0x3,21.3299999,26.347353,0.0265935734,-0.0821327269,5.90748368e-06,30,1.32500005,1
252,442112300001614,200944249,2459763.946804756,59763.4425,17.2238522,0.0169486701,0,zg,323.542954,-1.8881055,0.754000008,0.0109999999,20220703442488,442,0xc,0x3,21.4200001,26.3531837,0.0263831969,-0.059348803,5.77639048e-06,30,1.23300004,1
253,442112300001614,201141891,2459765.923345865,59765.418912,17.3569336,0.0179507211,0,zg,323.5429744,-1.8881029,0.742999971,0.0109999999,20220705418912,442,0xc,0x3,21.7700005,26.351141,0.023118794,-0.0772285238,4.38205188e-06,30,1.24899995,1
254,442112300001614,201439857,2459768.9031959604,59768.3985764,17.1247139,0.0162778404,0,zg,323.5429691,-1.8881043,0.393999994,0.0189999994,20220708398565,442,0xc,0x3,21.7099991,26.3232479,0.0244196169,-0.0734652281,4.90681259e-06,30,1.26900005,1
255,442112300001614,201443517,2459768.9397953753,59768.4351736,17.1123009,0.0161980856,0,zg,323.5429835,-1.8881043,0.35800001,-0.0309999995,20220708435162,442,0xc,0x3,21.6800003,26.3226318,0.026093347,-0.0672388971,5.60082617e-06,30,1.23099995,1
256,442112300001614,201639899,2459770.9037311026,59770.3989931,17.2312641,0.0170013178,0,zg,323.5429768,-1.8880991,0.73299998,-0.0419999994,20220710398981,442,0xc,0x3,21.4699993,26.3523941,0.0291416999,-0.111149237,7.05981165e-06,30,1.25800002,1
257,442112300001614,201642129,2459770.926035597,59770.4212963,17.2006493,0.0167861376,0,zg,323.5429706,-1.888105,0.875999987,-0.0350000001,20220710421296,442,0xc,0x3,21.6200008,26.3306217,0.0252821092,-0.0703404248,5.28191822e-06,30,1.23399997,1
258,442112300001614,202638436,2459780.889613564,59780.3843634,17.1777687,0.0166292209,32768,zg,323.5429742,-1.8881055,0.726999998,0.0379999988,20220720384363,442,0xc,0x3,20.5799999,25.7324886,0.13406314,-0.0512418896,0.000214282467,30,1.24100006,1
259,442112300001614,202831918,2459782.8245231844,59782.3191898,17.577755,0.0199068338,0,zg,323.542964,-1.8880986,1.03299999,-0.0350000001,20220722319178,442,0xc,0x3,21.3299999,26.1810513,0.0279601775,-0.0645872876,6.48789364e-06,30,1.40900004,1
260,442112300001614,203037807,2459784.8834946994,59784.3780787,18.2586517,0.0290733874,0,zg,323.5429781,-1.8881035,0.836000025,-0.0109999999,20220724378056,442,0xc,0x3,21.7600002,26.1861134,0.0253420267,-0.0650983974,5.25804171e-06,30,1.23699999,1
261,442112300001614,203234086,2459786.8463569856,59786.3408681,17.680912,0.0209637787,0,zg,323.5429535,-1.8880891,0.237000003,0.00999999978,20220726340856,442,0xc,0x3,21.7999992,26.2321033,0.0245796144,-0.064383246,5.03233468e-06,30,1.28799999,1
262,442112300001614,203929681,2459793.802517029,59793.2968171,17.8772011,0.0232670233,32768,zg,323.5429627,-1.8881074,0.763000011,0.00100000005,20220802296817,442,0xc,0x3,21.3299999,26.0315361,0.0868105292,-0.0767736286,6.33656455e-05,30,1.37300003,1
263,442112300001614,204635821,2459800.86405417,59800.3582176,18.1525536,0.0272580255,32768,zg,323.5429902,-1.8880201,0.68900001,0.0160000008,20220809358206,442,0xc,0x3,19.5900002,25.6490631,0.0534095056,-0.039016936,6.78374636e-05,30,1.23300004,1
264,442112300001614,204840508,2459802.910942284,59802.405081,18.0332794,0.0254093315,0,zg,323.5429555,-1.8880789,0.515999973,0.0649999976,20220811405081,442,0xc,0x3,19.6800003,26.3126717,0.044538632,-0.00825541466,3.87496839e-05,30,1.33000004,1
265,442112300001614,205623906,2459810.744955986,59810.2390625,17.7903881,0.0221982449,0,zg,323.5429754,-1.8880889,0.578999996,0.0390000008,20220819239062,442,0xc,0x3,21.0400009,26.0244026,0.0344175585,-0.0430099294,1.03666407e-05,30,1.42799997,1
266,442112300001614,205829510,2459812.800989621,59812.2951042,17.6484261,0.0206202529,0,zg,323.5429613,-1.8880969,0.697000027,-0.0680000037,20220821295104,442,0xc,0x3,21.6900005,26.2475739,0.0241895095,-0.0701870918,4.83138092e-06,30,1.24300003,1
267,442112300001614,206029896,2459814.8048407873,59814.2989699,17.8474503,0.0228913855,0,zg,323.5429698,-1.8881013,0.546000004,-0.0160000008,20220823298796,442,0xc,0x3,21.7099991,26.2703381,0.0253024455,-0.0600513928,5.32841113e-06,30,1.23500001,1
268,442112300001614,206227310,2459816.7789520426,59816.2731019,17.6555271,0.0206944905,0,zg,323.5429586,-1.8881054,0.55400002,-0.0189999994,20220825273102,442,0xc,0x3,21.5200005,26.2434082,0.0265852176,-0.059201248,5.81501854e-06,30,1.25899994,1
269,442112300001614,206433141,2459818.837233733,59818.331412,17.337574,0.017797254,0,zg,323.5429681,-1.888102,0.48300001,-0.0179999992,20220827331412,442,0xc,0x3,21.5300007,26.2735558,0.0254661571,-0.0547707155,5.34109313e-06,30,1.25600004,1
270,442112300001614,206628435,2459820.7901403094,59820.2843519,17.9804401,0.0246506017,0,zg,323.5429584,-1.888107,0.737999976,-0.0240000002,20220829284352,442,0xc,0x3,21.5699997,26.2659092,0.0259197578,-0.0793990269,5.5997657e-06,30,1.23399997,1
271,442112300001614,206831753,2459822.823281843,59822.3175347,17.7713051,0.0219742339,0,zg,323.5429663,-1.8880988,0.713999987,-0.0289999992,20220831317535,442,0xc,0x3,21.2299995,26.2908401,0.030633932,-0.0450932793,7.84733311e-06,30,1.25100005,1
272,442112300001614,207026277,2459824.768479251,59824.2627778,17.8364372,0.0227548312,0,zg,323.5429729,-1.8881006,0.469999999,-0.0289999992,20220902262766,442,0xc,0x3,21.4300003,26.2823143,0.0270619448,-0.0533468127,6.06398135e-06,30,1.24300003,1
273,442112300001614,207232133,2459826.82697752,59826.321331,17.7688789,0.0219460335,0,zg,323.5429708,-1.8880955,1.24100006,-0.0439999998,20220904321319,442,0xc,0x3,21.3700008,26.2422829,0.027388921,-0.0495639928,6.27399459e-06,30,1.278,1
274,442112300001614,208521121,2459839.716369448,59839.2112153,17.6756248,0.0209071841,0,zg,323.5429541,-1.8881003,0.834999979,0.00499999989,20220917211204,442,0xc,0x3,21.6000004,26.3275185,0.0256794821,-0.0515718684,5.44212071e-06,30,1.25699997,1
275,442112300001614,208530070,2459839.805855846,59839.300706,17.70298,0.0212029424,0,zg,323.5429598,-1.8881054,0.442999989,-0.00400000019,20220917300694,442,0xc,0x3,21.3299999,26.3235283,0.0271027908,-0.0568260774,6.1975793e-06,30,1.31900001,1
276,442112300001614,208721153,2459841.7165949643,59841.2115394,18.0327225,0.0254011527,0,zg,323.5429734,-1.8881059,0.666999996,-0.0189999994,20220919211528,442,0xc,0x3,21.6700001,26.3500423,0.0235912539,-0.0624618903,4.55437112e-06,30,1.24800003,1
277,442112300001614,208726290,2459841.7679580543,59841.2629051,18.0541916,0.0257195719,0,zg,323.5429844,-1.8881044,1.00800002,-0.00499999989,20220919262905,442,0xc,0x3,21.4099998,26.3516884,0.0266366396,-0.0656333342,5.75020294e-06,30,1.24699998,1
278,442112300001614,209123216,2459845.7370046056,59845.2321644,18.4601936,0.0330191143,0,zg,323.5429551,-1.888105,0.579999983,0.00800000038,20220923232164,442,0xc,0x3,21.7399998,26.3344269,0.0239487812,-0.0589263216,4.69950737e-06,30,1.23199999,1
279,442112300001614,209327706,2459847.7817822765,59847.2770602,18.4318371,0.0324215889,0,zg,323.5429611,-1.8880914,0.675999999,-0.00999999978,20220925277049,442,0xc,0x3,21.3799992,26.3048458,0.0264294948,-0.0386109538,5.77207175e-06,30,1.31299996,1
280,442112300001614,209521214,2459849.716746355,59849.2121412,18.2983513,0.0297970958,0,zg,323.5429664,-1.8881007,1.29700005,0.0280000009,20220927212130,442,0xc,0x3,21.3600006,26.2943325,0.0264865197,-0.0489158146,5.79104289e-06,30,1.23099995,1
281,442112300001614,209927445,2459853.77879989,59853.274456,17.873064,0.0232141931,0,zg,323.5429613,-1.888092,0.486999989,0.0370000005,20221001274456,442,0xc,0x3,21.6399994,26.2982407,0.0260008574,-0.037902426,5.55259021e-06,30,1.36300004,1
282,442112300001614,210125511,2459855.759324804,59855.2551157,17.5658112,0.0197907053,0,zg,323.5429627,-1.8881108,0.564999998,-0.0480000004,20221003255116,442,0xc,0x3,21.2600002,26.2350883,0.0265822951,-0.0561994575,5.97357848e-06,30,1.31299996,1
283,442112300001614,210326659,2459857.7706646495,59857.2665972,17.4753361,0.0189506654,0,zg,323.5429722,-1.8881096,0.648999989,-0.050999999,20221005266586,442,0xc,0x3,20.2900009,26.2201672,0.0388885327,-0.031994801,1.99774113e-05,30,1.37600005,1
284,442112300001614,210623425,2459860.7381093944,59860.2342593,17.0127144,0.0155902291,0,zg,323.5429692,-1.8880961,0.238999993,0.0120000001,20221008234248,442,0xc,0x3,19.9699993,26.2706165,0.0402813442,-0.00549390493,2.71613626e-05,30,1.29200006,1
285,442112300001614,211221185,2459866.7152357814,59866.2118519,17.7254486,0.0214513745,0,zg,323.5429601,-1.8880852,0.925000012,-0.00899999961,20221014211852,442,0xc,0x3,20.8700008,26.3014927,0.0319218785,-0.0340532362,9.47205717e-06,30,1.278,1
286,442112300001614,211513211,2459869.6352614905,59869.1321181,17.7187996,0.02137734,0,zg,323.5429578,-1.8881023,0.887000024,0.0260000005,20221017132106,442,0xc,0x3,21.2199993,26.3312721,0.0290509276,-0.0822330043,6.91286914e-06,30,1.25300002,1
287,442112300001614,211721531,2459871.7182796244,59871.2153125,17.6226768,0.0203550253,0,zg,323.5429859,-1.8880907,0.887000024,-0.0430000015,20221019215312,442,0xc,0x3,21.0,26.3029804,0.0300145913,-0.0366141163,7.89493515e-06,30,1.32599998,1
288,442112300001614,211919180,2459873.694602119,59873.1918056,18.0674782,0.0259196647,0,zg,323.5429803,-1.8880833,0.908999979,-0.0189999994,20221021191794,442,0xc,0x3,21.2299995,26.3028965,0.0279640649,-0.0588825569,6.48604328e-06,30,1.27600002,1
289,442112300001614,212324829,2459877.7507354124,59877.2482986,17.7477531,0.0217030142,0,zg,323.5429762,-1.8880933,0.815999985,0.00700000022,20221025248275,442,0xc,0x3,20.8500004,26.2421665,0.035206642,-0.0361149609,1.11389163e-05,30,1.60300004,1
290,442112300001614,212524962,2459879.7518846914,59879.2496296,17.687212,0.0210315734,0,zg,323.5429406,-1.8880977,0.899999976,-0.0160000008,20221027249618,442,0xc,0x3,20.7999992,26.2087727,0.0332822502,-0.0341878012,9.80658115e-06,30,1.66499996,1
291,442112300001614,212714282,2459881.6449050414,59881.1428241,17.4982605,0.0191570297,0,zg,323.5429431,-1.8881088,1.13199997,-0.0130000003,20221029142824,442,0xc,0x3,20.7999992,26.3305264,0.0384183936,-0.0722658113,1.40538086e-05,30,1.23599994,1
292,442112300001614,213320043,2459887.7019505347,59887.2004398,17.344368,0.0178508088,0,zg,323.5429889,-1.8880868,0.781000018,0.0179999992,20221104200440,442,0xc,0x3,19.8099995,26.2679291,0.0396793671,-0.033424668,2.71838635e-05,30,1.45700002,1
293,442112300001614,213521226,2459889.7135863244,59889.2122685,17.029213,0.0156871025,0,zg,323.5429667,-1.8881008,0.954999983,-0.0160000008,20221106212269,442,0xc,0x3,19.6900005,26.2638798,0.0377580188,-0.0481400453,2.77536601e-05,30,1.57599998,1
294,442112300001614,214022388,2459894.724720654,59894.2238889,16.6682339,0.0138728442,0,zg,323.5429585,-1.8880607,0.481999993,0.0120000001,20221111223889,442,0xc,0x3,19.1499996,26.198967,0.044682771,-0.0259394571,6.49211288e-05,30,1.83500004,1
295,442112300001614,214216690,2459896.6675514844,59896.1669097,17.7417011,0.021634236,0,zg,323.5429526,-1.8880922,0.504000008,0.00600000005,20221113166898,442,0xc,0x3,20.6599998,26.2705116,0.0342361629,-0.0440367572,1.15451758e-05,30,1.40799999,1
296,442112300001614,214410733,2459898.607789492,59898.107338,18.0583992,0.0257826746,0,zg,323.5429624,-1.8881119,0.691999972,-0.00700000022,20221115107326,442,0xc,0x3,21.3799992,26.3283939,0.0255021676,-0.0535061993,5.45414377e-06,30,1.24699998,1
297,442112300001614,214710787,2459901.608026986,59901.1078704,16.9611187,0.0152966622,32768,zg,323.54296,-1.8880757,0.893000007,0.061999999,20221118107870,442,0xc,0x3,20.1800003,25.4376926,0.0489429049,-0.0336868167,3.96735013e-05,30,1.26100004,1
298,442112300001614,214917726,2459903.6772215827,59903.1772685,17.0398045,0.0157500785,0,zg,323.5429147,-1.8880912,0.80400002,-0.00499999989,20221120177257,442,0xc,0x3,19.9400005,26.2412777,0.0421455614,-0.0246096738,2.87365256e-05,30,1.60300004,1
299,442112300001614,215110968,2459905.6094508735,59905.1096875,16.8961868,0.0149466405,32768,zg,323.5429506,-1.888097,0.707000017,0.0460000001,20221122109676,442,0xc,0x3,19.7399998,25.0783272,0.111866012,4.7021269e-05,0.000283742207,30,1.28799999,1
300,442112300001614,215312486,2459907.6244270727,59907.1248611,17.0073967,0.015559325,0,zg,323.5429357,-1.888112,0.578999996,-0.00100000005,20221124124838,442,0xc,0x3,20.1499996,26.2841511,0.0392419063,-0.0370523557,2.03332002e-05,30,1.35399997,1
301,442112300001614,215516486,2459909.6642280007,59909.1648611,16.7448826,0.0142086772,0,zg,323.5429595,-1.8881122,0.748000026,-0.0219999999,20221126164850,442,0xc,0x3,20.6299992,26.2541695,0.0350860879,-0.0364998281,1.22707233e-05,30,1.63800001,1
302,442112300001614,216017880,2459914.677690617,59914.1788079,16.5316658,0.0133313024,0,zg,323.5429329,-1.8880936,0.563000023,0.00200000009,20221201178796,442,0xc,0x3,19.6299992,26.1854038,0.0390353017,-0.0332746431,3.11432777e-05,30,1.97099996,1
303,442112300001614,217015950,2459924.6574551133,59924.1595023,17.7684364,0.0219408982,0,zg,323.5429838,-1.8881217,0.879000008,0.0289999992,20221211159502,442,0xc,0x3,19.9200001,26.110981,0.0396187454,-0.0277766623,2.58517357e-05,30,2.10800004,1
304,442112300001614,217812226,2459932.619526832,59932.1222685,17.3511276,0.017904412,0,zg,323.5429637,-1.8880879,1.10300004,-0.0340000018,20221219122269,442,0xc,0x3,20.7900009,26.1634483,0.0346527658,-0.0150685953,1.12466041e-05,30,1.86300004,1
305,442112300001614,232842932,2460082.929670549,60082.4293287,16.5705986,0.0134786479,0,zg,323.5429595,-1.8880775,0.649999976,0.0250000004,20230518429317,442,0xc,0x3,21.0,26.0051575,0.0397524461,-0.039068684,1.36686731e-05,30,2.09100008,1
306,442112300001614,234344028,2460097.942053231,60097.4402894,17.7725716,0.0219889916,0,zg,323.542957,-1.8880949,0.92900002,0.00999999978,20230602440278,442,0xc,0x3,20.6000004,26.2191505,0.0369610041,-0.0417409427,1.46029051e-05,30,1.50199997,1
307,442112300001614,234544260,2460099.944551891,60099.4426042,17.9728088,0.0245439187,0,zg,323.542964,-1.8881135,0.700999975,-0.100000001,20230604442604,442,0xc,0x3,19.8700008,26.2210484,0.040000774,-0.0238258541,2.71601784e-05,30,1.45299995,1
308,442112300001614,234744192,2460101.944050579,60101.4419213,18.0043259,0.0249891784,0,zg,323.5429384,-1.888093,0.689999998,-0.0179999992,20230606441921,442,0xc,0x3,19.8899994,26.2485809,0.0394294932,-0.0380904302,2.62433896e-05,30,1.42700005,1
309,442112300001614,235441424,2460108.91699186,60108.4142477,17.9826012,0.0246809237,0,zg,323.5429749,-1.888104,1.07299995,-0.00200000009,20230613414248,442,0xc,0x3,20.9799995,26.2100964,0.0312989242,-0.0498013161,8.46749299e-06,30,1.47599995,1
310,442112300001614,235741370,2460111.916702107,60111.4137037,17.9605598,0.0243742019,0,zg,323.5429708,-1.8880897,0.441000015,-0.00300000003,20230616413634,442,0xc,0x3,21.5699997,26.2105789,0.0261040945,-0.0672369301,5.59176669e-06,30,1.43200004,1
311,442112300001614,235741887,2460111.9218761427,60111.4188773,17.9461555,0.024176972,0,zg,323.5429752,-1.8881052,0.708999991,0.0170000009,20230616418866,442,0xc,0x3,21.5400009,26.1583042,0.029016763,-0.0565677173,6.92914227e-06,30,1.40499997,1
312,442112300001614,236042736,2460114.930607728,60114.4273611,18.1049194,0.0264963321,0,zg,323.5429888,-1.8881022,0.606000006,0.0130000003,20230619427361,442,0xc,0x3,21.6100006,26.3149738,0.0251536481,-0.0613037497,5.16813361e-06,30,1.33500004,1
313,442112300001614,236342686,2460117.93034921,60117.4268634,18.1675568,0.0275045969,0,zg,323.5429879,-1.8881033,1.16199994,-0.0,20230622426852,442,0xc,0x3,20.8600006,26.3322201,0.041859556,-0.0770622045,1.55565758e-05,30,1.30900002,1
314,442112300001614,236541932,2460119.922968744,60119.4193287,18.1126442,0.0266176946,0,zg,323.5429559,-1.8881131,0.561999977,0.00100000005,20230624419317,442,0xc,0x3,21.3199997,26.3164387,0.0264729019,-0.0584145263,5.76537104e-06,30,1.31599998,1
315,442112300001614,236743432,2460121.938120749,60121.4343287,18.0215073,0.0252372064,0,zg,323.5429769,-1.8880972,0.635999978,0.0120000001,20230626434317,442,0xc,0x3,21.2800007,26.3310585,0.0278975908,-0.055233378,6.42537816e-06,30,1.26400006,1
316,442112300001614,236939857,2460123.9025126044,60123.3985764,18.0159836,0.0251570661,0,zg,323.5429514,-1.8880955,0.754999995,-0.0149999997,20230628398565,442,0xc,0x3,21.6100006,26.2835484,0.0253526475,-0.0534694456,5.2497976e-06,30,1.35000002,1
317,442112300001614,237139738,2460125.9014629917,60125.3973843,17.7522926,0.021754846,0,zg,323.5429689,-1.888069,0.871999979,0.0390000008,20230630397338,442,0xc,0x3,20.8199997,26.2314301,0.0334853381,-0.026311351,1.03763086e-05,30,1.33399999,1
318,442112300001614,237944263,2460133.9472453077,60133.4426389,17.6117725,0.0202445574,0,zg,323.5429734,-1.8880885,0.485000014,0.00999999978,20230708442639,442,0xc,0x3,20.6800003,26.3290443,0.0332733318,-0.0359538682,1.10843121e-05,30,1.23199999,1
319,442112300001614,238339553,2460137.900369265,60137.3955324,17.7859306,0.0221455768,0,zg,323.5429668,-1.8881095,0.795000017,-0.0520000011,20230712395521,442,0xc,0x3,21.4400005,26.2156734,0.0264530182,-0.0566741228,5.77255423e-06,30,1.25600004,1
320,442112300001614,238544172,2460139.9466726766,60139.4417245,17.7355881,0.0215651467,0,zg,323.5429735,-1.8880931,0.898000002,0.0130000003,20230714441713,442,0xc,0x3,21.5699997,26.2617664,0.0249268506,-0.057623215,5.09754909e-06,30,1.24199998,1
321,442112300001614,238733550,2460141.840555458,60141.3355093,17.7574425,0.0218139067,0,zg,323.5429588,-1.8880933,0.864000022,-0.00300000003,20230716335498,442,0xc,0x3,21.3400002,26.1630611,0.0284255575,-0.0413690656,6.67542281e-06,30,1.41199994,1
322,442112300001614,239040226,2460144.907462846,60144.4022685,18.0213528,0.0252349693,0,zg,323.5429778,-1.8881003,0.354999989,0.00999999978,20230719402269,442,0xc,0x3,21.6200008,26.3282642,0.0248461179,-0.0620018505,5.09361962e-06,30,1.23199999,1
323,442112300001614,239442564,2460148.9310164745,60148.4256481,18.2019596,0.0280824378,0,zg,323.5429594,-1.8881101,1.14900005,-0.0810000002,20230723425625,442,0xc,0x3,21.6800003,26.2184296,0.0252699312,-0.0634368211,5.3062281e-06,30,1.25199997,1
324,442112300001614,239640164,2460150.9070886653,60150.4016435,18.3629742,0.0310298353,32768,zg,323.5431039,-1.8881077,1.50100005,-0.0320000015,20230725401632,442,0xc,0x3,21.0100002,26.3074627,0.032606449,-0.133883968,1.14260556e-05,30,1.23399997,1
325,442112300001614,239835657,2460152.862089509,60152.3565741,18.4407692,0.0326082446,0,zg,323.5429494,-1.8881257,0.507000029,-0.0120000001,20230727356562,442,0xc,0x3,21.25,26.3199062,0.0309702884,-0.0653622672,7.95176493e-06,30,1.25300002,1
326,442112300001614,240035689,2460154.8624794064,60154.3568981,18.2853565,0.0295574479,32768,zg,323.5429582,-1.8880825,1.18400002,0.112999998,20230729356887,442,0xc,0x3,20.0699997,25.4213181,0.0417775288,-0.0288513172,2.85430942e-05,30,1.245,1
327,442112300001614,240636642,2460160.8721659617,60160.3664236,18.61092,0.0364503078,0,zg,323.5429501,-1.8880631,0.513000011,0.075000003,20230804366424,442,0xc,0x3,20.3899994,26.3704872,0.037845511,-0.0567375086,1.7362956e-05,30,1.23099995,1
328,442112300001614,240839311,2460162.898897383,60162.3931134,18.7164783,0.0391281061,0,zg,323.5429609,-1.8881186,0.828999996,0.00400000019,20230806393113,442,0xc,0x3,20.8700008,26.3298111,0.0326562151,-0.022242872,9.81541962e-06,30,1.26199996,1
329,442112300001614,241439365,2460168.899526224,60168.3936574,18.6368637,0.0370865613,0,zg,323.5429565,-1.8881174,0.465999991,0.0419999994,20230812393646,442,0xc,0x3,21.5799999,26.3118706,0.0252737664,-0.0541057028,5.2841765e-06,30,1.301,1
330,442112300001614,241633609,2460170.8419833337,60170.3360995,18.5742493,0.0355745591,0,zg,323.5429717,-1.8880913,0.437000006,-0.0170000009,20230814336100,442,0xc,0x3,21.7000008,26.291563,0.024720408,-0.0664311573,5.05660591e-06,30,1.23099995,1
331,442112300001614,242735151,2460181.8573683193,60181.3515162,18.3788452,0.0313433036,0,zg,323.5429643,-1.8880808,0.939999998,0.00800000038,20230825351505,442,0xc,0x3,21.3999996,26.3212051,0.0268600397,-0.0479316935,5.95861957e-06,30,1.28299999,1
332,442112300001614,242943000,2460183.9358238727,60183.43,18.4470043,0.0327393785,0,zg,323.5429478,-1.888118,0.661000013,-0.0370000005,20230827429988,442,0xc,0x3,20.8999996,26.2216129,0.0344171822,-0.0381709933,1.04352875e-05,30,1.80799997,1
333,442112300001614,243142622,2460185.9320171378,60185.4262269,18.4441242,0.0326787122,0,zg,323.5429702,-1.8880448,0.328000009,-0.0579999983,20230829426215,442,0xc,0x3,19.5300007,26.2045345,0.0459441058,-0.00984226447,4.37608978e-05,30,1.83000004,1
334,442112300001614,243728960,2460191.795261218,60191.2896065,18.4389954,0.0325710662,0,zg,323.5429603,-1.8880711,0.734000027,0.0520000011,20230904289514,442,0xc,0x3,20.7099991,26.3421402,0.0318778343,-0.0440717563,9.63501861e-06,30,1.23399997,1
335,442112300001614,243939146,2460193.8970627016,60193.3914699,18.5343285,0.0346516855,0,zg,323.5429607,-1.8881199,0.963999987,-0.0860000029,20230906391400,442,0xc,0x3,20.6000004,26.2096806,0.0340124741,-0.0327171646,1.16419933e-05,30,1.68299997,1
336,442112300001614,244131550,2460195.821039456,60195.3155093,18.5149136,0.0342140719,0,zg,323.5429414,-1.88807,0.699999988,-0.0219999999,20230908315498,442,0xc,0x3,21.1100006,26.2215366,0.030941911,-0.0510810763,8.09550238e-06,30,1.28900003,1
337,442112300001614,244435065,2460198.8560792594,60198.3506597,18.3644295,0.0310584009,0,zg,323.5429614,-1.8881102,0.5,0.0439999998,20230911350648,442,0xc,0x3,21.1499996,26.2510204,0.0304097664,-0.0698646381,7.78965295e-06,30,1.46899998,1
338,442112300001614,244730406,2460201.809360976,60201.3040625,17.9734211,0.024552457,0,zg,323.5429832,-1.8881074,0.587000012,0.00499999989,20230914304062,442,0xc,0x3,21.5300007,26.303688,0.0251001883,-0.0619908646,5.13748637e-06,30,1.30200005,1
339,442112300001614,244938650,2460203.8917097477,60203.3865046,18.0635719,0.025860602,0,zg,323.5429637,-1.8880939,0.815999985,-0.0299999993,20230916386493,442,0xc,0x3,21.1900005,26.1266251,0.0302091409,-0.0481115393,7.60703051e-06,30,1.96300006,1
340,442112300001614,245127039,2460205.775508861,60205.2703935,17.9693832,0.024496261,0,zg,323.54296,-1.8880966,0.361999989,0.023,20230918270382,442,0xc,0x3,21.75,26.3084755,0.0251761433,-0.047465805,5.17376839e-06,30,1.25300002,1
341,442112300001614,245323276,2460207.737782512,60207.2327662,18.2527828,0.0289685111,0,zg,323.5429695,-1.8881065,0.500999987,0.0140000004,20230920232766,442,0xc,0x3,21.8099995,26.3495846,0.0253347605,-0.0678563341,5.26228041e-06,30,1.23099995,1
342,442112300001614,245729600,2460211.800800918,60211.2960069,18.0969238,0.0263715833,0,zg,323.5429834,-1.8881141,0.550999999,0.0240000002,20230924295995,442,0xc,0x3,20.8400002,26.3023529,0.0328484885,-0.0446193218,1.00471607e-05,30,1.37,1
343,442112300001614,246122763,2460215.7321967105,60215.2276389,18.23036,0.0285727363,0,zg,323.5429815,-1.8881142,0.81099999,-0.0540000014,20230928227639,442,0xc,0x3,20.1000004,26.3386917,0.0389977358,-0.0423621051,2.29320649e-05,30,1.23599994,1
344,442112300001614,246314452,2460217.6489608902,60217.1445255,18.0877457,0.0262294654,0,zg,323.5429638,-1.8880682,0.44600001,-0.0149999997,20230930144525,442,0xc,0x3,20.2099991,26.3214054,0.0395145677,-0.041982796,2.19129342e-05,30,1.34000003,1
345,442112300001614,246730039,2460221.804547865,60221.3003935,18.1238823,0.0267957505,0,zg,323.5429245,-1.8880761,0.649999976,-0.0189999994,20231004300104,442,0xc,0x3,20.0799999,26.2408981,0.0390600227,-0.0266818199,2.08021665e-05,30,1.55400002,1
346,442112300001614,246932083,2460223.8248436064,60223.3208333,18.1487465,0.027195964,0,zg,323.5429788,-1.8881431,0.560000002,-0.0140000004,20231006320671,442,0xc,0x3,19.7900009,26.1772938,0.0436937101,-0.0393870547,3.52391035e-05,30,1.80900002,1
347,442112300001614,247219032,2460226.6941219415,60226.1903241,18.2603951,0.0291046575,0,zg,323.5429613,-1.8880766,0.889999986,-0.00200000009,20231009190324,442,0xc,0x3,21.5599995,26.3070564,0.0250951089,-0.0609300099,5.20618596e-06,30,1.23199999,1
348,442112300001614,247422123,2460228.7248803903,60228.2212384,18.1045208,0.0264900997,0,zg,323.5429924,-1.8881053,0.930999994,0.00100000005,20231011221238,442,0xc,0x3,20.9599991,26.3434277,0.0326148123,-0.0730821341,9.11704956e-06,30,1.27900004,1
349,442112300001614,247919092,2460233.6941688717,60233.1909259,17.8743744,0.0232309029,0,zg,323.5429723,-1.8880905,0.657000005,-0.0549999997,20231016190926,442,0xc,0x3,21.3199997,26.3331089,0.0279965848,-0.0637579486,6.49090271e-06,30,1.24899995,1
350,442112300001614,248114952,2460235.6526048156,60235.1495255,17.6522827,0.0206605084,0,zg,323.5429795,-1.8881021,0.816999972,0.0130000003,20231018149525,442,0xc,0x3,21.2399998,26.3278599,0.0287992135,-0.0600059777,7.01616955e-06,30,1.23300004,1
351,442112300001614,248324723,2460237.7501341035,60237.2472338,17.8971977,0.0235251822,0,zg,323.54297,-1.8881024,0.648000002,0.0189999994,20231020247002,442,0xc,0x3,21.25,26.222168,0.027629558,-0.050158415,6.44657712e-06,30,1.48800004,1
352,442112300001614,248516910,2460239.671842033,60239.1691088,17.5345345,0.0194924772,0,zg,323.5429639,-1.8880952,0.569999993,0.00999999978,20231022169097,442,0xc,0x3,21.0900002,26.3403168,0.0293838941,-0.0590269268,7.47201648e-06,30,1.24199998,1
353,442112300001614,249015135,2460244.65364163,60244.1513542,17.0263271,0.0156700592,0,zg,323.5429539,-1.8880888,0.550999999,-0.0280000009,20231027151354,442,0xc,0x3,20.1800003,26.3317719,0.0339460783,-0.0324570499,1.63793648e-05,30,1.23800004,1
354,442212300002675,50248876,2458256.989136024,58256.4887616,16.9119129,0.0149680478,0,zr,323.542951,-1.8881079,0.811999977,0.0109999999,20180518488750,442,0xc,0x3,20.4200001,26.1905193,0.0233096313,0.0984980911,4.44237685e-06,30,1.45799994,1
355,442212300002675,50546223,2458259.9628935927,58259.4622338,17.0083618,0.0156140458,0,zr,323.5429365,-1.8880575,1.25,-0.0529999994,20180521462211,442,0xc,0x3,21.1399994,26.1151371,0.0235882998,0.109918505,4.54405017e-06,30,1.58500004,1
356,442212300002675,51339936,2458267.900776639,58267.3993634,16.3697357,0.0122865904,32768,zr,323.5429421,-1.8880779,0.595000029,0.00700000022,20180529399363,442,0xc,0x3,17.8600006,25.0912743,0.0607779473,0.0936612412,0.000134982503,30,2.09100008,1
357,442212300002675,51641986,2458270.921555977,58270.4198611,16.4035816,0.0124146342,0,zr,323.5429633,-1.8881055,0.499000013,0.00400000019,20180601419850,442,0xc,0x3,19.5799999,26.1102276,0.0366844125,0.104888983,1.12931621e-05,30,1.69700003,1
358,442212300002675,52846119,2458282.9639641535,58282.4611921,16.7149601,0.0138235129,0,zr,323.5429533,-1.8881036,1.05499995,-0.0189999994,20180613461192,442,0xc,0x3,20.9200001,25.8562813,0.0231332909,0.112639785,4.38047709e-06,30,1.28799999,1
359,442212300002675,53139994,2458285.902962532,58285.3999421,16.7556381,0.0140420925,0,zr,323.5429607,-1.8880853,2.0480001,-0.0820000023,20180616399942,442,0xc,0x3,21.4699993,26.2019558,0.0202469639,0.0965622067,3.33101752e-06,30,1.52199996,1
360,442212300002675,53447928,2458288.982555615,58288.4792824,16.8154297,0.0143797239,0,zr,323.5429513,-1.8880966,0.326000005,0.0179999992,20180619479190,442,0xc,0x3,20.6599998,26.2149982,0.0225130673,0.101192757,4.16851253e-06,30,1.24100006,1
361,442212300002675,53746187,2458291.9653850487,58291.461875,17.0270348,0.015746234,0,zr,323.5429548,-1.8880872,0.40200001,0.00300000003,20180622461863,442,0xc,0x3,21.2800007,26.2095337,0.0203926954,0.104416929,3.38923451e-06,30,1.24899995,1
362,442212300002675,54046144,2458294.9651865573,58294.4614468,17.025877,0.0157379676,0,zr,323.5429468,-1.8881094,0.59799999,-0.0130000003,20180625461447,442,0xc,0x3,21.5,26.194582,0.0209569745,0.103570677,3.55584871e-06,30,1.24300003,1
363,442212300002675,54341898,2458297.9229389015,58297.4189815,17.0732384,0.0160837229,0,zr,323.5429546,-1.8880953,0.916000009,0.0179999992,20180628418970,442,0xc,0x3,20.1399994,26.1830635,0.0309310295,0.111332364,7.73415559e-06,30,1.29400003,1
364,442212300002675,54946228,2458303.966652886,58303.4622801,17.0818195,0.0161480661,0,zr,323.5429535,-1.888108,0.444000006,-0.00300000003,20180704462188,442,0xc,0x3,20.8700008,26.1573811,0.0238336753,0.0975664705,4.61801301e-06,30,1.24699998,1
365,442212300002675,55640002,2458310.9048195877,58310.4000231,17.2589951,0.0176017601,0,zr,323.5429617,-1.8880225,0.824999988,0.0390000008,20180711400012,442,0xc,0x3,20.8099995,26.0171986,0.0270130038,0.113106288,6.11256701e-06,30,1.26300001,1
366,442212300002675,56243961,2458316.9447325035,58316.4396181,17.4666843,0.0196473543,0,zr,323.542963,-1.888084,0.970000029,-0.0419999994,20180717439363,442,0xc,0x3,21.2000008,26.0810509,0.0268219728,0.105298609,5.85200087e-06,30,1.26199996,1
367,442212300002675,56534457,2458319.8498211065,58319.3445718,17.4797249,0.0197895858,0,zr,323.5429403,-1.8880986,0.98299998,-0.0599999987,20180720344398,442,0xc,0x3,20.9500008,26.1837788,0.0209581126,0.10027495,3.59682417e-06,30,1.34200001,1
368,442212300002675,56839471,2458322.900088535,58322.3947106,17.4510269,0.0194788594,0,zr,323.5429549,-1.888092,0.5,-0.0170000009,20180723394699,442,0xc,0x3,21.2199993,26.2131386,0.0190403163,0.0988780111,2.94259735e-06,30,1.245,1
369,442212300002675,57238597,2458326.8914977945,58326.3859722,17.4511833,0.0194805283,0,zr,323.5429534,-1.8880946,0.961000025,-0.00600000005,20180727385880,442,0xc,0x3,19.6000004,26.209219,0.0341858864,0.0973258838,9.57844077e-06,30,1.24600005,1
370,442212300002675,57640604,2458330.9116917853,58330.4060417,17.4394188,0.0193555132,0,zr,323.5429583,-1.8881192,0.610000014,-0.0340000018,20180731405914,442,0xc,0x3,20.2000008,26.13241,0.0304426569,0.102296151,7.57475391e-06,30,1.27199996,1
371,442212300002675,57933549,2458333.8412228543,58333.3354977,17.3847885,0.0187927298,0,zr,323.542936,-1.8881109,0.816999972,-0.0689999983,20180803335463,442,0xc,0x3,20.7999992,26.1388874,0.0217387471,0.102443419,3.90649939e-06,30,1.26999998,1
372,442212300002675,58233730,2458336.8430913165,58336.3373032,17.3543625,0.0184915848,0,zr,323.542954,-1.8881013,0.746999979,0.0390000008,20180806337292,442,0xc,0x3,21.4200001,26.2264862,0.0197692867,0.102469549,3.20054505e-06,30,1.25800002,1
373,442212300002675,58637725,2458340.883107044,58340.3772569,17.3774204,0.0187190063,32768,zr,323.5429476,-1.8880736,0.569000006,-0.0610000007,20180810377222,442,0xc,0x3,20.1499996,25.4197369,0.033805728,0.12723209,9.58115379e-06,30,1.27400005,1
374,442212300002675,58933655,2458343.8424297194,58343.3365509,17.3417168,0.0183689371,0,zr,323.542953,-1.8880968,0.80400002,-0.0399999991,20180813336551,442,0xc,0x3,21.4799995,26.1559563,0.0212705228,0.102061376,3.70369139e-06,30,1.25,1
375,442212300002675,59230781,2458346.8137057265,58346.3078125,17.3429451,0.0183807835,0,zr,323.5429462,-1.888101,0.617999971,-0.0240000002,20180816307778,442,0xc,0x3,21.3799992,26.1191673,0.0208402686,0.0985739902,3.55399743e-06,30,1.26499999,1
376,442212300002675,59829383,2458352.7997094896,58352.293831,17.2483368,0.0175072066,0,zr,323.542956,-1.8881119,0.381999999,0.00400000019,20180822293796,442,0xc,0x3,20.6900005,26.1916466,0.02353926,0.0945086777,4.48913124e-06,30,1.26499999,1
377,442212300002675,60331358,2458357.819409234,58357.313588,17.3453121,0.0184036586,0,zr,323.5429556,-1.888111,0.816999972,-0.075000003,20180827313264,442,0xc,0x3,20.1200008,26.2419395,0.0272966605,0.0979800746,6.08387199e-06,30,1.25699997,1
378,442212300002675,60629442,2458360.8001892916,58360.2944213,17.5027103,0.0200445484,0,zr,323.5429458,-1.8880957,0.791999996,-0.0430000015,20180830294410,442,0xc,0x3,20.8799992,26.221508,0.0213388223,0.0966295972,3.71743977e-06,30,1.23500001,1
379,442212300002675,60928755,2458363.7932580975,58363.2875579,17.5649414,0.0207628533,0,zr,323.5429688,-1.8880981,0.354999989,-0.0120000001,20180902287558,442,0xc,0x3,20.9400005,26.193758,0.0238869879,0.0936065093,4.64829964e-06,30,1.23500001,1
380,442212300002675,61231848,2458366.8241007985,58366.3184838,17.5889282,0.0210510101,0,zr,323.5429514,-1.8880991,0.470999986,0.0199999996,20180905318484,442,0xc,0x3,21.4500008,26.2077503,0.019440392,0.100079283,3.09598113e-06,30,1.28299999,1
381,442212300002675,61536538,2458369.870900625,58369.3653819,17.5863686,0.0210199412,0,zr,323.5429333,-1.8880814,1.245,-0.00300000003,20180908365370,442,0xc,0x3,20.5,26.1780701,0.0368011445,0.102503516,1.10424999e-05,30,1.523,1
382,442212300002675,61829892,2458372.804334125,58372.2989236,17.5239182,0.0202846788,0,zr,323.5429431,-1.8881077,0.966000021,0.00400000019,20180911298924,442,0xc,0x3,21.4099998,26.220787,0.0215911455,0.0992755145,3.80404822e-06,30,1.27600002,1
383,442212300002675,62134085,2458375.8461409044,58375.3408565,17.5416832,0.0204895213,0,zr,323.5429501,-1.8880849,0.716000021,-0.0219999999,20180914340845,442,0xc,0x3,20.9400005,26.1933746,0.0227107443,0.104829848,4.2132142e-06,30,1.47000003,1
384,442212300002675,62425155,2458378.7567018126,58378.2515509,17.7055588,0.0225469172,0,zr,323.5429552,-1.8881033,0.728999972,-0.063000001,20180917251539,442,0xc,0x3,21.1599998,26.2224369,0.0198766068,0.101121888,3.23684731e-06,30,1.23699999,1
385,442212300002675,63125210,2458385.7568867975,58385.2521065,17.6358643,0.0216337014,0,zr,323.5429555,-1.8881143,0.69599998,-0.0199999996,20180924252095,442,0xc,0x3,20.0799999,26.2001286,0.0288206711,0.0992673784,6.75700176e-06,30,1.255,1
386,442212300002675,63423265,2458388.7372527453,58388.2326505,17.7391968,0.0230090953,0,zr,323.5429553,-1.8881147,0.564999998,-0.0149999997,20180927232639,442,0xc,0x3,20.7999992,26.2025242,0.0242743753,0.101859629,4.80600329e-06,30,1.24199998,1
387,442212300002675,66914483,2458423.6466365466,58423.144838,17.2384338,0.0174202118,0,zr,323.5429519,-1.8881113,1.06299996,-0.0270000007,20181101144826,442,0xc,0x3,20.0900002,25.6762066,0.0324610397,0.104217805,8.50905963e-06,30,1.26800001,1
388,442212300002675,67512826,2458429.6294911397,58429.1282639,17.2634277,0.0176413618,0,zr,323.5429582,-1.8881199,1.27499998,-0.0430000015,20181107128252,442,0xc,0x3,21.0799999,26.2023983,0.0227850825,0.099304311,4.20410424e-06,30,1.26699996,1
389,442212300002675,67810659,2458432.607535349,58432.1065972,17.0926132,0.0162297562,0,zr,323.5429577,-1.8881147,0.720000029,-0.0320000015,20181110106586,442,0xc,0x3,20.5300007,26.2144318,0.0228980761,0.0919023752,4.24907967e-06,30,1.255,1
390,442212300002675,68108663,2458435.587278757,58435.0866319,17.1751633,0.016883282,0,zr,323.542978,-1.8880609,1.05299997,0.0399999991,20181113086620,442,0xc,0x3,19.6100006,26.2170925,0.0373281129,0.102528647,1.15287403e-05,30,1.25100005,1
391,442212300002675,68910577,2458443.605634654,58443.1057755,17.1544724,0.0167146139,0,zr,323.5429454,-1.8880863,1.09000003,-0.0299999993,20181121105764,442,0xc,0x3,20.2700005,26.193346,0.0286649,0.110841647,6.64696972e-06,30,1.29400003,1
392,442212300002675,70214853,2458456.647128228,58456.1485301,17.5158539,0.0201928038,0,zr,323.5429438,-1.8880475,1.13900006,-0.0329999998,20181204148507,442,0xc,0x3,19.7000008,26.1670876,0.0359727964,0.108290359,1.06298257e-05,30,1.73000002,1
393,442212300002675,72907961,2458483.5759432646,58483.0796181,17.7635441,0.0233526342,0,zr,323.5429714,-1.8880714,0.802999973,0.023,20181231079618,442,0xc,0x3,19.9599991,26.1599483,0.0325502902,0.101490319,8.62608977e-06,30,1.78299999,2
394,442212300002675,72908461,2458483.580942902,58483.0846181,17.7045135,0.0225327965,0,zr,323.5429526,-1.8880938,0.510999978,-0.0250000004,20181231084606,442,0xc,0x3,20.2399998,26.1458797,0.0288819168,0.106891863,6.76871832e-06,30,1.84399998,2
395,442212300002675,72908960,2458483.585930942,58483.0896065,17.7279625,0.022853151,0,zr,323.5429699,-1.8880946,0.86500001,-0.00700000022,20181231089606,442,0xc,0x3,20.4099998,26.1383266,0.0251158997,0.109852314,5.1138727e-06,30,1.91199994,2
396,442212300002675,72909459,2458483.59091898,58483.0945949,17.7575283,0.0232670475,0,zr,323.5429431,-1.8880933,0.81099999,-0.0299999993,20181231094595,442,0xc,0x3,20.2099991,26.1298923,0.0288204588,0.106871322,6.73823888e-06,30,1.98699999,2
397,442212300002675,73208224,2458486.5783620356,58486.0822454,17.71772,0.0227123704,0,zr,323.5429327,-1.8881059,0.531000018,0.00800000038,20190103082245,442,0xc,0x3,19.8099995,26.1580257,0.0319997221,0.107799508,8.30994122e-06,30,1.92400002,2
398,442212300002675,73208716,2458486.5832807,58486.0871644,17.8688316,0.0249295607,0,zr,323.5429398,-1.8880671,1.15600002,0.00700000022,20190103087153,442,0xc,0x3,19.7399998,26.1401768,0.0357037336,0.110689469,1.04306409e-05,30,1.99899995,2
399,442212300002675,73209206,2458486.5881761624,58486.0920602,17.7395325,0.0230137892,0,zr,323.5429376,-1.8880997,0.940999985,0.0149999997,20190103092060,442,0xc,0x3,20.0300007,26.1338234,0.0310062692,0.108933263,7.8093808e-06,30,2.08200002,2
400,442212300002675,73209696,2458486.5930832266,58486.0969676,17.7648182,0.0233708266,0,zr,323.5429596,-1.8881077,0.964999974,-0.0270000007,20190103096956,442,0xc,0x3,20.0499992,26.1291084,0.0326549448,0.109857999,8.66009213e-06,30,2.17400002,2
401,442212300002675,73307920,2458487.575251295,58487.0792014,17.7173424,0.0227072015,0,zr,323.5429684,-1.888125,0.728999972,-0.00600000005,20190104079190,442,0xc,0x3,19.7299995,26.1507416,0.03356684,0.102025896,9.23787502e-06,30,1.91900003,2
402,442212300002675,73308405,2458487.5801004698,58487.0840509,17.7368126,0.0229758676,0,zr,323.5429676,-1.8880948,0.802999973,-0.0280000009,20190104084051,442,0xc,0x3,20.0699997,26.1362057,0.0295904111,0.109150581,7.1045597e-06,30,1.99300003,2
403,442212300002675,73308891,2458487.5849612406,58487.088912,17.7570839,0.0232607387,0,zr,323.5429304,-1.8880837,0.763000011,0.0590000004,20190104088900,442,0xc,0x3,20.0499992,26.1374722,0.029243283,0.110768244,6.8584377e-06,30,2.07399988,2
404,442212300002675,73309377,2458487.5898220134,58487.0937731,17.7158051,0.0226862021,0,zr,323.5429471,-1.8881049,0.574000001,0.0109999999,20190104093762,442,0xc,0x3,20.2000008,26.1211624,0.028259255,0.10499616,6.43211388e-06,30,2.16499996,2
405,442212300002675,73407960,2458488.575590708,58488.0796065,17.3039665,0.0180113781,1,zr,323.5429277,-1.8879949,1.55700004,0.127000004,20190105079595,442,0xc,0x3,19.6800003,26.0510139,0.036658816,0.116906606,1.11416966e-05,30,1.96599996,2
406,442212300002675,73408447,2458488.5804630844,58488.0844792,17.6084709,0.02129055,32768,zr,323.5429432,-1.8880641,0.609000027,-0.0610000007,20190105084468,442,0xc,0x3,19.7299995,25.869751,0.0833202824,0.0924061984,5.75676422e-05,30,2.04399991,2
407,442212300002675,73408934,2458488.5853238637,58488.0893403,17.7108479,0.0226186477,32768,zr,323.5429692,-1.8880875,0.671000004,-0.119000003,20190105089340,442,0xc,0x3,18.7600002,25.0641689,0.0732379258,0.0951122046,8.95144403e-05,30,2.13199997,2
408,442212300002675,73608416,2458490.5800232394,58490.0841667,17.7222977,0.0227751248,0,zr,323.5429802,-1.8881588,0.83099997,-0.057,20190107084155,442,0xc,0x3,18.8400002,26.1366291,0.0455212295,0.105150841,2.71967729e-05,30,2.08899999,2
409,442212300002675,73608896,2458490.5848261365,58490.0889699,17.6160793,0.0213849973,0,zr,323.5429776,-1.8881074,0.591000021,-0.0189999994,20190107088958,442,0xc,0x3,19.2700005,26.1263371,0.0397212431,0.103203781,1.49435909e-05,30,2.18099999,2
410,442212300002675,73609377,2458490.5896290266,58490.0937731,17.6598396,0.0219412539,0,zr,323.5428765,-1.8880895,0.455000013,0.075000003,20190107093773,442,0xc,0x3,18.7999992,26.1131039,0.0449741073,0.115623608,2.78860116e-05,30,2.28399992,2
411,442212300002675,73609857,2458490.594432021,58490.0985764,17.494936,0.0199576952,0,zr,323.5428599,-1.8880883,0.82099998,1.26999998,20190107098565,442,0xc,0x3,18.6200008,26.1160755,0.0496457815,0.106351487,4.25915823e-05,30,2.4000001,2
412,442212300002675,73708591,2458491.581709165,58491.0859144,17.4601822,0.019577086,0,zr,323.5429673,-1.8881271,0.748000026,-0.00300000003,20190108085868,442,0xc,0x3,19.5200005,26.1133385,0.0418880172,0.100122608,1.45451568e-05,30,2.17499995,2
413,442212300002675,73709078,2458491.5865814644,58491.090787,17.5057869,0.0200790931,0,zr,323.5429873,-1.8881135,0.810000002,0.00999999978,20190108090752,442,0xc,0x3,19.6499996,26.1039639,0.0422855243,0.11003942,1.47584351e-05,30,2.27900004,2
414,442212300002675,73709565,2458491.5914538587,58491.0956597,17.5077209,0.0201008506,0,zr,323.5429128,-1.8880903,0.446999997,0.0160000008,20190108095625,442,0xc,0x3,19.6800003,26.0858841,0.0392644964,0.115443349,1.26660416e-05,30,2.39599991,2
415,442212300002675,73808787,2458492.5836047516,58492.0878704,17.1808014,0.0169298314,32768,zr,323.5429228,-1.8881218,0.501999974,-0.00899999961,20190109087870,442,0xc,0x3,17.7600002,24.3986416,0.0928880051,0.0297552198,0.000471409789,30,2.27399993,2
416,442212300002675,73908673,2458493.5824116217,58493.0867361,17.2716942,0.0177156609,32768,zr,323.5430187,-1.8881611,0.920000017,0.00300000003,20190110086713,442,0xc,0x3,18.1700001,25.2986202,0.0636493564,0.0574283898,0.000109875,30,2.31100011,2
417,442212300002675,73909152,2458493.5872030337,58493.0915278,17.3517456,0.018466074,0,zr,323.5429214,-1.8881393,0.423000008,-0.00300000003,20190110091505,442,0xc,0x3,19.4599991,26.0747337,0.0452640019,0.106591187,1.72959481e-05,30,2.43000007,2
418,442212300002675,74008103,2458494.5766484584,58494.0810301,17.3510971,0.0184597652,32768,zr,323.54301,-1.8881314,0.612999976,0.0900000036,20190111080613,442,0xc,0x3,18.8500004,26.1091347,0.0415709019,0.0854758397,2.19889844e-05,30,2.2420001,2
419,442212300002675,85448474,2458608.9838518365,58608.4847454,17.4016495,0.0189633593,0,zr,323.5429523,-1.8880992,0.488000005,-0.0350000001,20190505484722,442,0xc,0x3,21.0499992,26.0310059,0.0288257543,0.106247701,6.77758635e-06,30,1.79799998,1
420,442212300002675,89642268,2458650.9256864376,58650.4226852,17.8083858,0.0240057502,0,zr,323.542952,-1.8881098,0.828000009,-0.0930000022,20190616422639,442,0xc,0x3,20.6000004,26.1404896,0.0242362227,0.102598406,4.75675779e-06,30,1.38999999,1
421,442212300002675,89943978,2458653.943029541,58653.4397801,17.619875,0.0214323606,0,zr,323.5429638,-1.8881033,1.18900001,0.0560000017,20190619439780,442,0xc,0x3,20.1100006,26.1062145,0.0288771447,0.11488907,6.73283694e-06,30,1.29900002,1
422,442212300002675,90441666,2458658.9203081485,58658.4166667,17.5377274,0.0204436071,0,zr,323.5429646,-1.8880979,1.04999995,0.0170000009,20190624416655,442,0xc,0x3,20.75,26.1398487,0.0218209755,0.109820977,3.80170718e-06,30,1.32700002,1
423,442212300002675,90742265,2458661.926517263,58661.4226505,17.6116009,0.0213293266,0,zr,323.5429612,-1.8881079,0.308999985,0.00100000005,20190627422650,442,0xc,0x3,21.2800007,26.1460838,0.0205551367,0.104887262,3.35440177e-06,30,1.28699994,1
424,442212300002675,91437517,2458668.879524589,58668.3751736,17.7650585,0.023374252,0,zr,323.5429793,-1.8881057,0.736999989,-0.0309999995,20190704375174,442,0xc,0x3,21.1800003,26.1485996,0.0219127629,0.108194731,3.90561536e-06,30,1.38199997,1
425,442212300002675,92046104,2458674.9657698884,58674.4610417,18.0047474,0.0272016674,32768,zr,323.5429015,-1.8880676,2.61400008,-0.075000003,20190710460984,442,0xc,0x3,20.5699997,26.3334522,0.0754836798,0.123414643,4.64729637e-05,30,1.255,1
426,442212300002675,92329374,2458677.7986376625,58677.29375,17.8957787,0.0253580511,0,zr,323.5429576,-1.8881179,0.944999993,-0.0270000007,20190713293715,442,0xc,0x3,20.4300003,26.0892925,0.0271364618,0.116307668,5.9720187e-06,30,1.829,1
427,442212300002675,92631578,2458680.820833142,58680.315787,17.9093685,0.0255781673,0,zr,323.5429696,-1.8880885,0.981000006,-0.075000003,20190716315752,442,0xc,0x3,19.9400005,26.1509724,0.0321544707,0.114996307,8.42834925e-06,30,1.53499997,1
428,442212300002675,93141825,2458685.923537507,58685.4182523,17.8327141,0.0243714526,0,zr,323.5429284,-1.8881164,1.38199997,-0.0329999998,20190721418252,442,0xc,0x3,20.1599998,26.1611938,0.0355933234,0.112836242,1.02748845e-05,30,1.24000001,1
429,442212300002675,93439685,2458688.902259499,58688.3968519,17.6952705,0.0224083997,0,zr,323.5429635,-1.8881175,0.76700002,-0.0350000001,20190724396852,442,0xc,0x3,21.0300007,26.1138992,0.0221803449,0.101812072,4.01457783e-06,30,1.23399997,1
430,442212300002675,93739196,2458691.8974850927,58691.3919676,17.7482529,0.0231359862,0,zr,323.5429462,-1.8881174,0.810000002,-0.0350000001,20190727391968,442,0xc,0x3,21.1599998,26.1026459,0.0204481278,0.10517066,3.38929522e-06,30,1.23399997,1
431,442212300002675,94038662,2458694.8922342234,58694.3866204,17.7325134,0.0229161344,0,zr,323.5429596,-1.888115,1.76600003,-0.163000003,20190730386620,442,0xc,0x3,21.3400002,26.1458702,0.0199095868,0.109056406,3.23551694e-06,30,1.23500001,1
432,442212300002675,94339851,2458697.9042152283,58697.3985185,17.8225288,0.0242173579,0,zr,323.542964,-1.8880983,0.808000028,-0.0280000009,20190802398507,442,0xc,0x3,21.2099991,26.1332531,0.0199080035,0.108745337,3.22134315e-06,30,1.255,1
433,442212300002675,94940055,2458703.9063748363,58703.4005556,17.9292355,0.0259048827,0,zr,323.5429565,-1.8881068,0.703999996,-0.0920000002,20190808400544,442,0xc,0x3,21.2800007,26.0917797,0.0206911117,0.105428293,3.50741561e-06,30,1.29299998,1
434,442212300002675,95835541,2458712.8613113225,58712.3554167,18.0602074,0.0282119345,0,zr,323.5427723,-1.888073,0.765999973,-0.458999991,20190817355382,442,0xc,0x3,18.7399998,26.2309208,0.0516789109,0.114554659,4.35882175e-05,30,1.25199997,1
435,442212300002675,96136574,2458715.8716315,58715.3657407,17.9985733,0.027092291,32768,zr,323.5429867,-1.8879591,0.948000014,-0.0540000014,20190820365729,442,0xc,0x3,20.0799999,26.4882107,0.046306558,0.126524851,1.86173656e-05,30,1.28699994,1
436,442212300002675,96432716,2458718.833037067,58718.3271644,17.973814,0.0266597159,0,zr,323.5429571,-1.8881308,0.74000001,0.00899999961,20190823327164,442,0xc,0x3,20.3600006,26.1415272,0.0292673111,0.114767477,6.99669272e-06,30,1.23899996,1
437,442212300002675,97037317,2458724.878962508,58724.3731713,17.965004,0.0265081245,0,zr,323.5429602,-1.8881026,1.08200002,-0.0280000009,20190829373160,442,0xc,0x3,21.0499992,26.0856609,0.0215811357,0.10350953,3.80130882e-06,30,1.40199995,1
438,442212300002675,98130395,2458735.8094529747,58735.3039583,17.8757591,0.0250387155,0,zr,323.5429511,-1.8881015,1.222,-0.0989999995,20190909303958,442,0xc,0x3,20.1800003,26.1375389,0.0316478088,0.112176508,8.16075953e-06,30,1.27100003,1
439,442212300002675,98635271,2458740.858014985,58740.3527199,17.6582718,0.021920938,0,zr,323.5429861,-1.8880446,1.12899995,-0.0659999996,20190914352720,442,0xc,0x3,19.0400009,26.1629181,0.043630857,0.118947074,2.07804242e-05,30,1.54200006,1
440,442212300002675,98935226,2458743.8574270583,58743.3522685,17.6667862,0.0220316555,0,zr,323.5429938,-1.8880936,0.796999991,-0.064000003,20190917352176,442,0xc,0x3,19.7099991,26.061451,0.0365341529,0.117903449,1.08914401e-05,30,1.60300004,1
441,442212300002675,99325519,2458747.7601583065,58747.2551968,17.843071,0.0245296154,0,zr,323.5429724,-1.8881105,0.587000012,0.0379999988,20190921255197,442,0xc,0x3,21.2000008,26.1008797,0.0203240216,0.0969126374,3.35831328e-06,30,1.24600005,1
442,442212300002675,99625668,2458750.7614851557,58750.2566898,17.8778229,0.0250713639,0,zr,323.5429488,-1.8881433,0.975000024,-0.0450000018,20190924256690,442,0xc,0x3,20.4400005,26.0476837,0.027019443,0.113613062,5.92931747e-06,30,1.25999999,1
443,442212300002675,100020478,2458754.709338299,58754.2047801,17.8870506,0.0252181217,0,zr,323.5429876,-1.8880434,1.50199997,-0.0179999992,20190928204780,442,0xc,0x3,20.3700008,26.1146889,0.0279813856,0.114677079,6.38056645e-06,30,1.23500001,1
444,442212300002675,100327510,2458757.779463907,58757.2751042,17.8712616,0.0249677617,0,zr,323.5429713,-1.8880994,0.358999997,-0.0209999997,20191001275093,442,0xc,0x3,20.7800007,26.1251507,0.0232684202,0.108603492,4.40786289e-06,30,1.36600006,1
445,442212300002675,100720572,2458761.709817938,58761.2057292,17.858036,0.0247608125,0,zr,323.5429686,-1.8880508,1.04900002,-0.0469999984,20191005205729,442,0xc,0x3,20.3799992,26.1618118,0.0337125622,0.122828223,9.16966928e-06,30,1.23599994,1
446,442212300002675,101018751,2458764.6913828203,58764.1875116,18.0018768,0.0271507371,0,zr,323.5429284,-1.8880967,1.13300002,-0.157000005,20191008187512,442,0xc,0x3,19.6200008,26.1695805,0.0416339003,0.125155836,1.50936012e-05,30,1.23300004,1
447,442212300002675,101319035,2458767.694001198,58767.1903588,17.9265137,0.0258597806,0,zr,323.543023,-1.8881555,0.924000025,-0.0599999987,20191011190359,442,0xc,0x3,18.7199993,26.1183434,0.0408176817,0.0981229171,2.45624615e-05,30,1.23699999,1
448,442212300002675,101725412,2458771.757438497,58771.2541204,17.7645988,0.0233676955,0,zr,323.5429317,-1.8880783,0.893999994,-0.0500000007,20191015254120,442,0xc,0x3,19.7700005,26.0694714,0.033752393,0.106204741,9.32071271e-06,30,1.45099998,1
449,442212300002675,102019200,2458774.6950763008,58774.1920023,17.8323612,0.0243660901,0,zr,323.5429599,-1.888103,0.750999987,-0.0419999994,20191018191991,442,0xc,0x3,20.2600002,26.1152,0.0264370665,0.107259803,5.72729414e-06,30,1.26100004,1
450,442212300002675,102319274,2458777.695559999,58777.1927431,17.8058205,0.023967661,0,zr,323.5429572,-1.8880688,0.931999981,-0.0209999997,20191021192743,442,0xc,0x3,20.25,26.1185665,0.0265989229,0.107158266,5.77145602e-06,30,1.27900004,1
451,442212300002675,102723355,2458781.7360125897,58781.2335532,17.7709236,0.0234582759,0,zr,323.5428601,-1.8880368,0.954999983,0.00600000005,20191025233553,442,0xc,0x3,19.1100006,26.089716,0.0445058979,0.117200062,2.02908031e-05,30,1.49199998,1
452,442212300002675,103123348,2458785.73557814,58785.2334838,17.7887039,0.0237157922,0,zr,323.5429481,-1.8881007,0.640999973,0.0419999994,20191029233484,442,0xc,0x3,20.7299995,26.0746346,0.0215626359,0.104156606,3.78117511e-06,30,1.57000005,1
453,442212300002675,103522457,2458789.7262926456,58789.2245718,17.6463795,0.021767756,0,zr,323.5429643,-1.8880905,0.97299999,-0.00999999978,20191102224514,442,0xc,0x3,20.4200001,26.0870552,0.0243172944,0.10789717,4.86168892e-06,30,1.58599997,1
454,442212300002675,104310453,2458797.605500628,58797.104537,17.6497097,0.0218104869,0,zr,323.5429758,-1.8881159,1.26100004,0.057,20191110104514,442,0xc,0x3,20.3299999,26.1124763,0.0252033435,0.0992136002,5.15256625e-06,30,1.23500001,1
455,442212300002675,104723278,2458801.733349486,58801.2327894,17.761055,0.0233171619,0,zr,323.5429805,-1.8880919,0.518999994,-0.0170000009,20191114232789,442,0xc,0x3,19.7800007,26.0148869,0.0341944061,0.107628547,9.58689452e-06,30,2.09500003,1
456,442212300002675,105021226,2458804.712536023,58804.2122685,17.7224045,0.0227765981,0,zr,323.542948,-1.8880826,0.693000019,-0.0460000001,20191117212245,442,0xc,0x3,19.1900005,26.035265,0.0490090884,0.113834746,2.32133552e-05,30,1.89699996,1
457,442212300002675,106012765,2458814.6269465475,58814.1276505,17.6383057,0.0216647089,0,zr,323.5429318,-1.8880682,0.286000013,0.574000001,20191127127639,442,0xc,0x3,18.6499996,25.8072262,0.0470468514,0.116637103,3.54569456e-05,30,1.403,1
458,442212300002675,109207859,2458846.575088508,58846.0785995,17.7312355,0.0228984281,0,zr,323.5429347,-1.8880971,0.657999992,-0.0179999992,20191229078553,442,0xc,0x3,19.8400002,26.2163582,0.0340402648,0.110668771,9.46703676e-06,30,1.67299998,2
459,442212300002675,109208343,2458846.5799261504,58846.0834375,17.7080536,0.022580713,0,zr,323.542966,-1.8880348,0.419,-0.0,20191229083391,442,0xc,0x3,19.9400005,26.219162,0.0349202827,0.115615733,9.87567e-06,30,1.722,2
460,442212300002675,109208827,2458846.5847637863,58846.0882755,17.7584114,0.0232795663,0,zr,323.5429667,-1.8880823,0.718999982,-0.00400000019,20191229088218,442,0xc,0x3,20.1700001,26.2075233,0.030468788,0.112623878,7.4994914e-06,30,1.77600002,2
461,442212300002675,109209310,2458846.5895898216,58846.0931019,17.7879715,0.0237050913,0,zr,323.5429138,-1.8880853,0.648999989,-0.0280000009,20191229093056,442,0xc,0x3,20.0300007,26.1960869,0.0326893814,0.111322224,8.6033906e-06,30,1.83599997,2
462,442212300002675,109807894,2458852.5750139756,58852.0789468,17.8257523,0.0242659729,32768,zr,323.5429472,-1.8880689,0.791000009,-0.0469999984,20200104078947,442,0xc,0x3,19.3999996,26.0737438,0.0451047793,0.115828156,1.96664278e-05,30,1.86500001,2
463,442212300002675,109808394,2458852.580013636,58852.0839468,17.7074394,0.0225723889,0,zr,323.5429524,-1.8881134,0.338999987,0.0250000004,20200104083947,442,0xc,0x3,19.8099995,26.0593662,0.0434577838,0.101740368,1.54813442e-05,30,1.93599999,2
464,442212300002675,109808893,2458852.585001699,58852.0889352,17.7708397,0.0234570801,32768,zr,323.5429435,-1.8880935,0.768000007,0.0549999997,20200104088935,442,0xc,0x3,19.9300003,26.0007801,0.0388947278,0.108639918,1.2436748e-05,30,2.0150001,2
465,442212300002675,109809392,2458852.5899897623,58852.0939236,17.8006611,0.0238913242,0,zr,323.5429525,-1.8880988,1.22899997,-0.00800000038,20200104093924,442,0xc,0x3,20.2600002,26.1275959,0.0332047269,0.110613264,8.96993515e-06,30,2.10299993,2
466,442212300002675,110007953,2458854.575473581,58854.079537,17.7427483,0.0230587311,0,zr,323.5429629,-1.8880146,0.726999998,0.0219999999,20200106079537,442,0xc,0x3,18.9500008,26.2266445,0.0458811074,0.102881573,2.65781982e-05,30,1.95299995,2
467,442212300002675,110008439,2458854.5803343626,58854.0843981,17.8415184,0.0245058164,0,zr,323.5429698,-1.8880967,0.699999988,0.0250000004,20200106084398,442,0xc,0x3,19.2700005,26.1984367,0.0428776294,0.110589437,1.76808153e-05,30,2.0309999,2
468,442212300002675,110008925,2458854.5851952443,58854.0892593,17.8057747,0.0239669885,0,zr,323.5429311,-1.8881014,1.26999998,-0.0989999995,20200106089259,442,0xc,0x3,19.6900005,26.1686649,0.0386469141,0.115556426,1.24479629e-05,30,2.11800003,2
469,442212300002675,110009412,2458854.590056027,58854.0941204,17.9295082,0.0259094145,0,zr,323.5429411,-1.8881431,0.727999985,-0.0410000011,20200106094120,442,0xc,0x3,19.3500004,26.1714268,0.0439175144,0.111119106,1.78293212e-05,30,2.21499991,2
470,442212300002675,124248019,2458996.981476041,58996.4801968,18.0319977,0.0276917629,0,zr,323.5429505,-1.8881121,0.501999974,-0.0240000002,20200527480023,442,0xc,0x3,21.0300007,26.2424183,0.0203585736,0.107610561,3.39911048e-06,30,1.36800003,1
471,442212300002675,124545734,2458999.958907999,58999.4573495,18.0204277,0.027482219,32768,zr,323.542977,-1.8880871,0.657000005,0.00999999978,20200530457338,442,0xc,0x3,20.2199993,25.6677303,0.0933830068,0.111317292,7.0954753e-05,30,1.43799996,1
472,442212300002675,126047828,2459014.9811871704,59014.478287,17.8489552,0.0246201437,0,zr,323.5429664,-1.8881054,0.453999996,-0.0260000005,20200614478287,442,0xc,0x3,20.8500004,26.2927265,0.0212501697,0.106216885,3.68423935e-06,30,1.24600005,1
473,442212300002675,126446138,2459018.964619317,59018.4613889,17.9088554,0.0255698152,0,zr,323.5429688,-1.8880999,0.950999975,-0.00200000009,20200618461389,442,0xc,0x3,21.6900005,26.2737217,0.0187548827,0.102111079,2.87007924e-06,30,1.25399995,1
474,442212300002675,127247629,2459026.9801482693,59026.4762963,17.9112473,0.0256088115,0,zr,323.5429599,-1.8881067,0.58099997,-0.0219999999,20200626476296,442,0xc,0x3,21.2299995,26.2926159,0.0200853944,0.109191045,3.33646972e-06,30,1.23500001,1
475,442212300002675,127646170,2459030.9658381566,59030.4617014,17.7981167,0.0238538161,0,zr,323.5429745,-1.8881019,1.10099995,-0.00999999978,20200630461701,442,0xc,0x3,20.5200005,26.2425613,0.0266800299,0.10362,5.84608415e-06,30,1.23399997,1
476,442212300002675,128237087,2459036.875405592,59036.3708796,17.6913128,0.0223554578,0,zr,323.5429532,-1.8881044,1.19799995,-0.00700000022,20200706370856,442,0xc,0x3,20.2999992,26.3096867,0.0253062826,0.0954115316,5.28901455e-06,30,1.36800003,1
477,442212300002675,128635880,2459040.8635727693,59040.3588079,17.6965752,0.0224258881,0,zr,323.5429604,-1.8881072,0.711000025,-0.064000003,20200710358773,442,0xc,0x3,20.8999996,26.2699585,0.0217502266,0.100439116,3.89737761e-06,30,1.37300003,1
478,442212300002675,128938039,2459043.885325823,59043.3803935,17.8169708,0.0241338797,0,zr,323.5429667,-1.8881059,0.68900001,-0.0540000014,20200713380394,442,0xc,0x3,21.3500004,26.2513504,0.0195746124,0.10230843,3.16313162e-06,30,1.278,1
479,442212300002675,129239846,2459046.9035479957,59046.3984606,17.9320488,0.0259516276,0,zr,323.5429735,-1.8881039,0.326999992,0.0149999997,20200716398461,442,0xc,0x3,21.5300007,26.2925873,0.0187231153,0.102922395,2.87243688e-06,30,1.23899996,1
480,442212300002675,129539967,2459049.904904985,59049.3996759,17.8646774,0.0248644259,0,zr,323.5429686,-1.8881007,0.451999992,-0.0450000018,20200719399664,442,0xc,0x3,21.4099998,26.2901192,0.0193332247,0.107020415,3.0896781e-06,30,1.23399997,1
481,442212300002675,129839932,2459052.904686516,59052.3993287,17.7427845,0.0230592471,0,zr,323.5429717,-1.8881022,0.862999976,0.0250000004,20200722399329,442,0xc,0x3,21.7600002,26.2981415,0.0192823745,0.0990330651,3.03191109e-06,30,1.23300004,1
482,442212300002675,130135714,2459055.862612986,59055.3571412,17.7478523,0.0231303517,0,zr,323.5429641,-1.8880972,0.624000013,0.00999999978,20200725357141,442,0xc,0x3,21.6100006,26.2794952,0.0196377989,0.0961201265,3.13995838e-06,30,1.25899994,1
483,442212300002675,130641327,2459060.918911536,59060.4132755,17.78302,0.0236330219,0,zr,323.5429668,-1.888114,0.966000021,-0.0970000029,20200730413275,442,0xc,0x3,21.5100002,26.2854805,0.0205893703,0.104922682,3.47798778e-06,30,1.26999998,1
484,442212300002675,130734756,2459061.8532315074,59061.3475694,17.7175407,0.022709921,0,zr,323.5429541,-1.8881093,0.592999995,-0.00499999989,20200731347569,442,0xc,0x3,20.9300003,26.275034,0.024968246,0.101525947,5.07639425e-06,30,1.24899995,1
485,442212300002675,130935636,2459063.8620792665,59063.3563657,17.6995773,0.0224662311,0,zr,323.5429618,-1.8881245,0.935000002,-0.0700000003,20200802356366,442,0xc,0x3,20.0599995,26.2838802,0.0298513006,0.109795503,7.25608288e-06,30,1.23599994,1
486,442212300002675,131341899,2459067.9247914096,59067.4189931,17.5571499,0.0206706263,0,zr,323.5429589,-1.888067,0.275999993,0.0160000008,20200806418993,442,0xc,0x3,19.9400005,26.3027058,0.0306857731,0.116514407,7.69487633e-06,30,1.33899999,1
487,442212300002675,131733450,2459071.8403575383,59071.3345023,17.7298737,0.0228795633,0,zr,323.5429528,-1.8881035,0.88499999,-0.0390000008,20200810334456,442,0xc,0x3,21.2199993,26.2872696,0.0195177589,0.100608155,3.10567202e-06,30,1.23599994,1
488,442212300002675,132330597,2459077.8118665707,59077.3059722,17.6500664,0.021815069,32768,zr,323.5429481,-1.888123,1.14499998,-0.00600000005,20200816305961,442,0xc,0x3,20.1700001,24.9123611,0.0630716532,0.106823631,3.25152214e-05,30,1.24699998,1
489,442212300002675,132631317,2459080.8190633245,59080.3131713,17.685463,0.0222775657,0,zr,323.5429458,-1.8881241,0.796999991,-0.0390000008,20200819312986,442,0xc,0x3,20.6499996,26.1118183,0.0237116013,0.114797689,4.57574924e-06,30,1.23500001,1
490,442212300002675,133131453,2459085.8203922613,59085.314537,17.7596054,0.0232965387,0,zr,323.5429639,-1.8880909,0.851999998,0.101999998,20200824314282,442,0xc,0x3,21.2800007,26.2440338,0.0203769505,0.111817852,3.40309612e-06,30,1.23500001,1
491,442212300002675,133436094,2459088.866761954,59088.3609491,17.7617607,0.0233272109,0,zr,323.542967,-1.8881,0.680000007,0.0149999997,20200827360949,442,0xc,0x3,21.0200005,26.0634785,0.0214206651,0.109576143,3.97170879e-06,30,1.33599997,1
492,442212300002675,134237249,2459096.8781302907,59096.3725,17.8278008,0.0242969282,0,zr,323.5429563,-1.8881185,0.238999993,0.023,20200904372488,442,0xc,0x3,20.0400009,26.2317104,0.0302474946,0.110093661,7.57015232e-06,30,1.50300002,1
493,442212300002675,134529527,2459099.8008163157,59099.2952778,17.7200108,0.0227437485,0,zr,323.5429549,-1.888119,0.578000009,0.00400000019,20200907295278,442,0xc,0x3,20.8999996,26.2066288,0.0215048399,0.107024811,3.98313205e-06,30,1.25100005,1
494,442212300002675,134534334,2459099.8488817727,59099.3433449,17.7251816,0.0228147916,0,zr,323.5429656,-1.8880914,1.33500004,-0.00499999989,20200907343333,442,0xc,0x3,20.2999992,26.1950016,0.0313195996,0.119111553,8.29969485e-06,30,1.38699996,1
495,442212300002675,135327354,2459107.778762795,59107.2735417,17.1965313,0.0170610137,0,zr,323.5429632,-1.8881107,0.637000024,0.00600000005,20200915273542,442,0xc,0x3,20.7000008,25.7980232,0.0244400129,0.117615268,5.05230219e-06,30,1.25100005,1
496,442212300002675,135327447,2459107.779700252,59107.2744792,17.1904755,0.0170102753,0,zr,323.5429701,-1.8881142,1.43499994,0.0140000004,20200915274468,442,0xc,0x3,20.7900009,25.7918797,0.0234682094,0.113148719,4.67063774e-06,30,1.25199997,3
497,442212300002675,135625189,2459110.756976312,59110.2518981,17.5699711,0.0208227411,0,zr,323.5429586,-1.8881164,1.06099999,0.0,20200918251898,442,0xc,0x3,20.4899998,25.8298244,0.0275060479,0.120758973,6.29255055e-06,30,1.23800004,3
498,442212300002675,135625473,2459110.75981187,59110.2547338,17.5574474,0.020674143,0,zr,323.5429605,-1.8881108,0.689999998,-0.00100000005,20200918254734,442,0xc,0x3,20.5300007,25.8442764,0.0267224144,0.120402604,5.94403627e-06,30,1.24000001,1
499,442212300002675,136027576,2459114.780628884,59114.2757639,17.3758717,0.018703578,0,zr,323.5429732,-1.8880929,0.416000009,0.0289999992,20200922275764,442,0xc,0x3,21.1900005,26.1455536,0.0205476563,0.105280973,3.43134298e-06,30,1.29299998,1
500,442212300002675,136029361,2459114.7984750774,59114.2936111,17.3747063,0.0186919775,0,zr,323.5429515,-1.8880974,0.656000018,-0.0480000004,20200922293611,442,0xc,0x3,21.1100006,26.1397152,0.0220278911,0.110015497,3.92223501e-06,30,1.35000002,3
501,442212300002675,136927312,2459123.7774346126,59123.273125,17.219944,0.0172599442,0,zr,323.5429382,-1.888079,1.10300004,-0.00700000022,20201001273125,442,0xc,0x3,18.8999996,26.1829414,0.0432654954,0.111528225,2.46719337e-05,30,1.36600006,1
502,442212300002675,137024773,2459124.751974845,59124.2477315,17.3744011,0.0186889414,0,zr,323.5429568,-1.8881146,0.893000007,-0.0219999999,20201002247731,442,0xc,0x3,20.2299995,26.2234535,0.0288999416,0.108633682,6.69224846e-06,30,1.29100001,3
503,442212300002675,137125324,2459125.757414468,59125.2532407,17.3962936,0.0189088639,0,zr,323.5429551,-1.8880899,0.912,0.0260000005,20201003253241,442,0xc,0x3,20.3500004,26.2542248,0.0268182978,0.111934513,5.8073947e-06,30,1.31400001,1
504,442212300002675,137426258,2459128.766539496,59128.262581,17.6239491,0.0214833729,0,zr,323.542961,-1.8880984,0.83099997,0.0439999998,20201006262558,442,0xc,0x3,20.5400009,26.1532288,0.0260905866,0.116136611,5.58738293e-06,30,1.38100004,3
505,442212300002675,137522756,2459129.7314567086,59129.2275694,17.6119576,0.0213337466,0,zr,323.542955,-1.8881198,0.72299999,0.0189999994,20201007227569,442,0xc,0x3,20.7800007,26.2464561,0.0240553357,0.115969829,4.76696096e-06,30,1.27699995,1
506,442212300002675,137522850,2459129.7323941393,59129.2285069,17.6373863,0.0216530282,0,zr,323.5429634,-1.8881145,0.563000023,-0.00600000005,20201007228507,442,0xc,0x3,21.1000004,26.2388859,0.0206166673,0.101557247,3.47185164e-06,30,1.27900004,3
507,442212300002675,137619270,2459130.6965233763,59130.1927083,17.6377907,0.0216581635,0,zr,323.5429649,-1.8880873,0.458000004,-0.0270000007,20201008192708,442,0xc,0x3,21.2800007,26.2674122,0.0202619936,0.106844477,3.35764094e-06,30,1.23599994,3
508,442212300002675,137721371,2459131.7174528483,59131.2137153,17.5425453,0.0204995461,0,zr,323.5429696,-1.888084,0.800000012,-0.0120000001,20201009213715,442,0xc,0x3,20.8799992,26.2471027,0.0208756253,0.107726991,3.56795499e-06,30,1.26100004,1
509,442212300002675,137721465,2459131.718390276,59131.2146528,17.5383949,0.0204513427,0,zr,323.5429682,-1.8880914,1.03900003,-0.0329999998,20201009214653,442,0xc,0x3,20.8899994,26.2439384,0.0211523212,0.111665919,3.67132338e-06,30,1.26199996,3
510,442212300002675,138016993,2459134.6734375167,59134.1699306,17.578764,0.0209281147,0,zr,323.5429593,-1.888107,0.633000016,0.0120000001,20201012169931,442,0xc,0x3,20.7199993,26.2574825,0.0223914105,0.109318025,4.13417138e-06,30,1.23500001,3
511,442212300002675,138018472,2459134.688227938,59134.1847222,17.5680809,0.0208002087,0,zr,323.5429494,-1.8880925,1.04700005,0.050999999,20201012184722,442,0xc,0x3,20.9699993,26.2595482,0.0226089153,0.107774325,4.18924401e-06,30,1.23800004,1
512,442212300002675,138126972,2459135.7731410065,59135.2697222,17.5875473,0.0210342389,0,zr,323.5429796,-1.8880912,1.43099999,-0.0659999996,20201013269722,442,0xc,0x3,20.4599991,26.2505703,0.0310115479,0.11238797,7.83738778e-06,30,1.52999997,3
513,442212300002675,138217483,2459136.678183484,59136.174838,17.508131,0.0201054718,0,zr,323.5429654,-1.8881013,0.442000002,-0.0250000004,20201014174838,442,0xc,0x3,21.0900002,26.2663898,0.021917779,0.107759885,3.97142503e-06,30,1.23599994,1
514,442212300002675,138320424,2459137.707508783,59137.2042477,17.3815498,0.0187602583,0,zr,323.5429466,-1.8881042,4.50899982,0.0359999985,20201015204248,442,0xc,0x3,20.8299999,26.2638397,0.0371712632,0.119024061,1.137248e-05,30,1.27400005,3
515,442212300002675,138412859,2459138.631783972,59138.1285995,17.5395737,0.0204650164,0,zr,323.5429592,-1.8880905,0.509000003,-0.0189999994,20201016128600,442,0xc,0x3,21.1100006,26.1009254,0.0201495476,0.109508134,3.35251184e-06,30,1.26400006,1
516,442212300002675,138413233,2459138.635522159,59138.132338,17.5022812,0.0200397372,0,zr,323.5429384,-1.8881125,1.41199994,0.00499999989,20201016132338,442,0xc,0x3,21.0,26.1264706,0.0213610418,0.105746761,3.80148413e-06,30,1.25800002,3
517,442212300002675,138526239,2459139.765485189,59139.2623958,17.3931465,0.0188769698,0,zr,323.5429354,-1.8881335,1.56700003,0.00400000019,20201017262373,442,0xc,0x3,20.5200005,26.102459,0.0368756615,0.117211036,1.12001044e-05,30,1.55700004,3
518,442212300002675,138612769,2459140.6307129483,59140.1276968,17.3895283,0.018840421,0,zr,323.5429581,-1.8881036,1.03699994,0.0520000011,20201018127697,442,0xc,0x3,21.3799992,26.2286072,0.019665746,0.103062615,3.15849638e-06,30,1.25600004,3
519,442212300002675,138612863,2459140.631650368,59140.1286343,17.4112453,0.0190616734,0,zr,323.5429555,-1.8881186,0.763000011,-0.0120000001,20201018128634,442,0xc,0x3,21.3299999,26.2273426,0.0192961581,0.10348434,3.05598041e-06,30,1.255,1
520,442212300002675,138716574,2459141.668668088,59141.1657407,17.2756042,0.017751012,0,zr,323.5429611,-1.8881009,0.513999999,0.0289999992,20201019165741,442,0xc,0x3,21.0100002,26.0360718,0.0242162757,0.097212337,4.79564778e-06,30,1.23800004,3
521,442212300002675,138814333,2459142.646176285,59142.1433333,17.3629799,0.0185759943,0,zr,323.5429572,-1.8881165,0.630999982,-0.0450000018,20201020143333,442,0xc,0x3,21.4300003,26.2513084,0.0202853531,0.100499474,3.38191921e-06,30,1.23599994,1
522,442212300002675,138814758,2459142.650423617,59142.147581,17.3115749,0.018082425,0,zr,323.5429587,-1.8881126,0.257999986,0.00499999989,20201020147581,442,0xc,0x3,21.3199997,26.2498951,0.0199894756,0.106515288,3.51479821e-06,30,1.23500001,3
523,442212300002675,139216886,2459146.671353378,59146.1688657,17.1529255,0.0167021304,0,zr,323.5429542,-1.8880966,1.097,-0.00100000005,20201024168866,442,0xc,0x3,19.8099995,25.9810848,0.034618903,0.113774203,9.96592735e-06,30,1.25199997,1
524,442212300002675,139512818,2459149.630402186,59149.1281829,17.023798,0.0157231521,0,zr,323.5429631,-1.8880515,0.444000006,0.00499999989,20201027128183,442,0xc,0x3,19.0799999,26.2539921,0.0425151065,0.101818375,1.95211996e-05,30,1.23199999,1
525,442212300002675,139619082,2459150.692943351,59150.1908218,16.931818,0.0150964698,0,zr,323.5429501,-1.8880733,0.981000006,-0.00600000005,20201028190810,442,0xc,0x3,19.8099995,26.2989483,0.0368611179,0.110009104,1.09991779e-05,30,1.33099997,1
526,442212300002675,139820197,2459152.703914035,59152.2019792,16.922451,0.0150357243,0,zr,323.542947,-1.8881121,1.80200005,-0.112000003,20201030201979,442,0xc,0x3,20.0699997,26.305584,0.0310923755,0.113208652,7.82397092e-06,30,1.39999998,1
527,442212300002675,140014903,2459154.6507914704,59154.1490394,17.0807056,0.016139688,0,zr,323.5429643,-1.8881069,0.81400001,0.00499999989,20201101148993,442,0xc,0x3,20.6299992,26.3207397,0.0233008936,0.0982101858,4.43938507e-06,30,1.255,1
528,442212300002675,140014997,2459154.6517288825,59154.1499769,17.0504951,0.0159157179,0,zr,323.5429696,-1.8880973,0.391000003,0.0209999997,20201101149977,442,0xc,0x3,20.5699997,26.3034782,0.0252833609,0.102848209,5.24064853e-06,30,1.25600004,3
529,442212300002675,140110916,2459155.610827963,59155.1091667,16.9155807,0.0149915256,0,zr,323.5429599,-1.8881018,1.22899997,0.0199999996,20201102109167,442,0xc,0x3,20.9599991,26.304348,0.0209373701,0.100630417,3.58081093e-06,30,1.23300004,3
530,442212300002675,140217599,2459156.677555251,59156.1759954,17.0826416,0.0161542632,32768,zr,323.5429668,-1.8881122,0.861000001,-0.0350000001,20201103175868,442,0xc,0x3,20.2199993,25.5806179,0.0304136071,0.105755828,7.60945022e-06,30,1.33599997,1
531,442212300002675,140217796,2459156.679522661,59156.177963,17.0319481,0.0157814156,0,zr,323.5429507,-1.8881096,0.617999971,-0.0560000017,20201103177894,442,0xc,0x3,20.5,26.2888737,0.0240845494,0.105924346,4.76359037e-06,30,1.34300005,3
532,442212300002675,140413984,2459158.641221487,59158.1398495,16.9273262,0.0150672728,0,zr,323.5429703,-1.888079,0.921000004,-0.0359999985,20201105139850,442,0xc,0x3,20.7199993,26.3011551,0.0244642869,0.112186171,4.89920421e-06,30,1.25699997,1
533,442212300002675,140414358,2459158.644959625,59158.143588,16.905962,0.0149301365,0,zr,323.5429583,-1.8880992,0.889999986,-0.0209999997,20201105143588,442,0xc,0x3,20.8600006,26.2947559,0.0235699341,0.108306475,4.56694215e-06,30,1.26400006,3
534,442212300002675,141015479,2459164.655580279,59164.1547917,17.4495621,0.0194632169,0,zr,323.542934,-1.8881258,0.662999988,0.0199999996,20201111154792,442,0xc,0x3,20.2199993,26.2983227,0.0292450171,0.10350997,6.92096e-06,30,1.33899999,3
535,442212300002675,141108818,2459165.5888801734,59165.0881829,17.5363159,0.0204272699,0,zr,323.5429511,-1.8881036,1.08800006,0.00999999978,20201112088183,442,0xc,0x3,21.2199993,26.3060665,0.0211553834,0.104821108,3.66727591e-06,30,1.23099995,3
536,442212300002675,141311931,2459167.619815158,59167.1193171,17.6279984,0.0215342827,0,zr,323.5429514,-1.8880943,1.26999998,-0.0890000015,20201114119317,442,0xc,0x3,20.7199993,26.3138123,0.0239571501,0.106890589,4.70478608e-06,30,1.26499999,1
537,442212300002675,141312211,2459167.6226158836,59167.1221181,17.6493492,0.0218058471,0,zr,323.5429642,-1.8880909,0.545000017,0.00100000005,20201114122118,442,0xc,0x3,20.7199993,26.3121777,0.0226865653,0.105337895,4.18663376e-06,30,1.26999998,3
538,442212300002675,141411890,2459168.619300351,59168.1189005,17.5687218,0.0208078399,0,zr,323.5429591,-1.8880787,0.894999981,-0.0309999995,20201115118900,442,0xc,0x3,20.6399994,26.2985764,0.025036715,0.111125864,5.12521046e-06,30,1.26900005,3
539,442212300002675,141516664,2459169.6669403063,59169.1666435,17.678793,0.0221892595,0,zr,323.5429471,-1.8881122,0.405999988,-0.0260000005,20201116166644,442,0xc,0x3,20.4099998,26.3477325,0.032753516,0.117137246,8.74034959e-06,30,1.45899999,1
540,442212300002675,141611115,2459170.611361339,59170.1111574,17.5160446,0.0201949701,0,zr,323.5429629,-1.8880851,0.628000021,0.00200000009,20201117111157,442,0xc,0x3,20.9099998,26.3045616,0.0223653167,0.110108703,4.08308597e-06,30,1.26499999,3
541,442212300002675,141710347,2459171.6035785344,59171.1034722,17.4687519,0.0196697824,0,zr,323.5429459,-1.88811,0.851000011,0.023,20201118103472,442,0xc,0x3,21.1800003,26.2873116,0.021267293,0.105029799,3.65671713e-06,30,1.25600004,1
542,442212300002675,141910416,2459173.6040763576,59173.1041667,17.6095238,0.0213035736,0,zr,323.5429583,-1.8881088,1.08700001,0.00700000022,20201120104167,442,0xc,0x3,21.0499992,26.3032436,0.0219616238,0.104848996,3.90001969e-06,30,1.26699996,1
543,442212300002675,142706873,2459181.5678710267,59181.0687384,17.7941589,0.0237956382,0,zr,323.5429479,-1.8880564,0.933000028,0.0240000002,20201128068738,442,0xc,0x3,19.4699993,26.3070889,0.0385376476,0.104162484,1.25186816e-05,30,1.245,3
544,442212300002675,142809304,2459182.5920778695,59182.093044,17.8147163,0.024100123,0,zr,323.5429786,-1.8879887,0.758000016,0.00600000005,20201129093044,442,0xc,0x3,19.7000008,26.3158417,0.0374379046,0.105248116,1.14390841e-05,30,1.29900002,1
545,442212300002675,143209312,2459186.591777027,59186.093125,17.6694775,0.0220668204,0,zr,323.5429394,-1.8881109,1.278,0.00899999961,20201203093125,442,0xc,0x3,19.75,26.2663765,0.0373580679,0.110803619,1.14064005e-05,30,1.33299994,1
546,442212300002675,143409240,2459188.590871253,59188.0924074,17.7583313,0.0232784338,0,zr,323.5429372,-1.8880813,0.514999986,-0.00999999978,20201205092407,442,0xc,0x3,20.4099998,26.3013401,0.027490899,0.108127676,6.12387339e-06,30,1.35099995,1
547,442212300002675,143517048,2459189.6688492624,59189.1704861,17.7463455,0.0231091753,0,zr,323.5429201,-1.8880909,0.381000012,-0.0140000004,20201206170475,442,0xc,0x3,20.0100002,26.2263508,0.0335830897,0.114052847,9.11864299e-06,30,2.08599997,3
548,442212300002675,143611094,2459190.609225065,59190.1109491,17.7283821,0.0228589475,0,zr,323.5429674,-1.8880859,1.41299999,-0.0280000009,20201207110938,442,0xc,0x3,20.6299992,26.2503262,0.025194807,0.113082767,5.1572506e-06,30,1.46899998,1
549,442212300002675,144012296,2459194.6208727546,59194.122963,17.7514248,0.0231806822,0,zr,323.5429014,-1.8880999,0.531000018,-0.00400000019,20201211122951,442,0xc,0x3,20.0200005,26.2515049,0.0341722667,0.11144717,9.49701644e-06,30,1.64199996,1
550,442212300002675,144109354,2459195.591364509,59195.0935417,17.6980019,0.0224450454,0,zr,323.5429643,-1.8880642,0.82099998,-0.0120000001,20201212093542,442,0xc,0x3,20.4300003,26.2740288,0.0246875063,0.10941276,4.96881967e-06,30,1.44700003,3
551,442212300002675,144413563,2459198.6331913252,59198.1356366,17.8783226,0.0250792727,0,zr,323.5429573,-1.8880682,0.716000021,-0.00999999978,20201215135637,442,0xc,0x3,19.2199993,25.8913822,0.0484809428,0.112139784,2.25852946e-05,30,1.91799998,3
552,442212300002675,144509346,2459199.590932492,59199.0934606,17.8218307,0.0242068414,0,zr,323.5429147,-1.8880899,0.674000025,0.0109999999,20201216093461,442,0xc,0x3,19.8799992,26.2980042,0.0336903557,0.110818185,9.20039201e-06,30,1.51499999,1
553,442212300002675,144609576,2459200.593149913,59200.0957639,17.8746395,0.0250210296,32768,zr,323.5429855,-1.8880644,0.648999989,0.0359999985,20201217095752,442,0xc,0x3,19.2999992,25.3047543,0.0628413409,0.0950760916,4.44432735e-05,30,1.55200005,3
554,442212300002675,145012769,2459204.6247464363,59204.1276968,17.7856846,0.0236717649,0,zr,323.5429223,-1.8881129,0.601999998,0.0489999987,20201221127685,442,0xc,0x3,19.3999996,26.1987,0.0449546352,0.110560447,1.77512848e-05,30,2.05299997,1
555,442212300002675,145113328,2459205.6302551623,59205.133287,17.7921867,0.0237667132,0,zr,323.5429553,-1.8880906,1.04799998,0.0120000001,20201222133287,442,0xc,0x3,20.2199993,26.1962242,0.0304033682,0.111434698,7.46248315e-06,30,2.21300006,3
556,442212300002675,146207736,2459216.5735131945,59216.0773611,17.7507401,0.0231710114,32768,zr,323.5429474,-1.8881069,0.328999996,-0.0480000004,20210102077361,442,0xc,0x3,19.5300007,25.824892,0.0502367206,0.112343743,2.35065363e-05,30,1.796,2
557,442212300002675,146207978,2459216.5759320296,59216.0797801,17.7290459,0.0228681248,32768,zr,323.542971,-1.8880863,0.490999997,0.0370000005,20210102079780,442,0xc,0x3,19.5100002,25.6772137,0.0480049737,0.112636954,2.21308565e-05,30,1.82700002,2
558,442212300002675,146208221,2459216.5783623615,59216.0822106,17.7754135,0.0235229172,0,zr,323.5429764,-1.8880863,0.566999972,0.0299999993,20210102082211,442,0xc,0x3,19.9400005,26.0006027,0.0361815952,0.11834383,1.06111265e-05,30,1.85800004,2
559,442212300002675,146208462,2459216.5807811916,59216.0846296,17.7458496,0.0231022108,0,zr,323.5429435,-1.8881002,0.411000013,-0.057,20210102084630,442,0xc,0x3,20.0,25.9290237,0.0366586894,0.105124451,1.08981858e-05,30,1.89100003,2
560,442212300002675,146208704,2459216.5832000254,59216.0870486,17.7858086,0.0236735716,0,zr,323.5429563,-1.8880871,0.467000008,0.0460000001,20210102087049,442,0xc,0x3,20.0300007,25.90201,0.0341602489,0.103785448,9.46827822e-06,30,1.926,2
561,442212300002675,146307785,2459217.5739432955,59217.0778588,17.7727566,0.0234846361,32768,zr,323.5429616,-1.8880654,0.472000003,-0.0890000015,20210103077859,442,0xc,0x3,18.4200001,25.1219292,0.0523268618,0.0943221003,6.07161055e-05,30,1.83700001,2
562,442212300002675,146308028,2459217.5763737336,59217.0802894,17.7099228,0.0226060785,32768,zr,323.5429853,-1.8880232,0.901000023,0.0879999995,20210103080289,442,0xc,0x3,18.3600006,25.1670856,0.0509824716,0.0858081728,5.89441806e-05,30,1.86899996,2
563,442212300002675,146308271,2459217.5788040613,59217.0827199,17.7031918,0.0225149412,32768,zr,323.5429809,-1.8882105,0.617999971,-0.194000006,20210103082720,442,0xc,0x3,18.4599991,24.9983616,0.0535399169,0.10182023,5.80607557e-05,30,1.903,2
564,442212300002675,146308513,2459217.5812228997,59217.0851389,17.8022232,0.0239143912,32768,zr,323.5429745,-1.8881225,0.384000003,-0.0160000008,20210103085139,442,0xc,0x3,18.6700001,24.9724274,0.0431938991,0.093951717,3.57107929e-05,30,1.93900001,2
565,442212300002675,146308756,2459217.58365324,59217.0875694,17.7246952,0.0228080954,32768,zr,323.5430466,-1.8880933,0.717000008,0.174999997,20210103087569,442,0xc,0x3,18.2600002,24.8298702,0.0744424164,0.0877420083,0.000150015039,30,1.97599995,2
566,442212300002675,146409096,2459218.586977922,59218.0909606,17.8479214,0.0246042088,32768,zr,323.5430039,-1.8880341,0.648999989,-0.00499999989,20210104090949,442,0xc,0x3,19.4400005,26.0371189,0.0506152324,0.116082847,2.16860808e-05,30,2.07999992,2
567,442212300002675,146409339,2459218.589408353,59218.0933912,17.8629417,0.0248372853,32768,zr,323.5429128,-1.8880876,1.00800002,0.0309999995,20210104093391,442,0xc,0x3,19.6900005,26.1191311,0.0404992402,0.113439672,1.32756759e-05,30,2.125,2
568,442212300002675,146409581,2459218.5918271807,59218.0958102,17.9181004,0.0257210415,32768,zr,323.5428704,-1.888312,1.01300001,0.209000006,20210104095810,442,0xc,0x3,18.7199993,25.7553005,0.0609114096,0.113841072,5.51272715e-05,30,2.17199993,2
569,442212300002675,146409824,2459218.594257529,59218.0982407,17.8562355,0.0247328188,32768,zr,323.5429597,-1.8881684,0.638999999,-0.0219999999,20210104098241,442,0xc,0x3,18.6700001,25.5684357,0.0901646167,0.116521537,0.000141261335,30,2.22199988,2
570,442212300002675,146507839,2459219.5743443393,59219.0783912,17.8114643,0.0240515713,0,zr,323.5429601,-1.8880421,0.551999986,0.00600000005,20210105078391,442,0xc,0x3,19.3700008,26.2065926,0.0443046466,0.114011243,1.70787462e-05,30,1.91900003,2
571,442212300002675,146508083,2459219.5767862787,59219.0808333,17.7839928,0.0236471538,0,zr,323.5429476,-1.888057,0.791000009,0.0289999992,20210105080833,442,0xc,0x3,19.5100002,26.218132,0.0393443704,0.11701066,1.28477213e-05,30,1.95599997,2
572,442212300002675,146508327,2459219.5792283197,59219.0832755,17.8813877,0.0251279026,0,zr,323.5429616,-1.8880535,0.754000008,0.0209999997,20210105083275,442,0xc,0x3,19.7199993,26.2065563,0.0368563309,0.110023595,1.09707826e-05,30,1.995,2
573,442212300002675,146508572,2459219.581681858,59219.0857292,17.8568535,0.0247424301,0,zr,323.5429484,-1.8880834,0.416000009,-0.00499999989,20210105085729,442,0xc,0x3,20.0100002,26.1810207,0.0323254056,0.119964518,8.47576121e-06,30,2.03500009,2
574,442212300002675,146508817,2459219.5841237977,59219.0881713,17.8377552,0.0244482532,0,zr,323.5429396,-1.8880752,0.538999975,-0.0320000015,20210105088171,442,0xc,0x3,19.9899998,26.1949234,0.0295330659,0.111621395,7.04904141e-06,30,2.079,2
575,442212300002675,146609159,2459220.5874857795,59220.0915972,17.9146786,0.0256649293,0,zr,323.5429612,-1.8880613,0.827000022,-0.0289999992,20210106091597,442,0xc,0x3,20.0400009,26.1688099,0.032678131,0.113325119,8.61461285e-06,30,2.19799995,2
576,442212300002675,146609407,2459220.589962519,59220.0940741,17.8636208,0.0248478856,0,zr,323.5429531,-1.8881051,1.04999995,-0.0480000004,20210106094074,442,0xc,0x3,20.0200005,26.1397572,0.0345059037,0.109609023,9.55970972e-06,30,2.25,2
577,442212300002675,146609655,2459220.592439161,59220.0965509,17.8104095,0.0240358692,0,zr,323.5429685,-1.8880996,1.06099999,-0.0289999992,20210106096539,442,0xc,0x3,19.9300003,26.1435471,0.0345700681,0.106627025,9.64197716e-06,30,2.30599999,2
578,442212300002675,146609901,2459220.594904297,59220.0990162,17.7926826,0.0237739775,0,zr,323.5428613,-1.8881133,0.703999996,-0.00499999989,20210106099016,442,0xc,0x3,19.6399994,26.1348171,0.0417450331,0.116324097,1.41717874e-05,30,2.36599994,2
579,442212300002675,146610149,2459220.5973810432,59220.1014931,17.8835659,0.0251625609,0,zr,323.5429253,-1.8880544,1.03699994,0.00499999989,20210106101493,442,0xc,0x3,19.6299992,26.1207371,0.0410529971,0.113083318,1.3735239e-05,30,2.4289999,2
580,442212300002675,146909402,2459223.589733193,59223.0940278,17.7852573,0.0236655343,0,zr,323.5429451,-1.8880738,1.00800002,-0.00700000022,20210109094028,442,0xc,0x3,19.6599998,26.1323662,0.0472558998,0.109969102,1.81668638e-05,30,2.44799995,2
581,442212300002675,146909646,2459223.5921751466,59223.0964699,17.7845879,0.0236558057,0,zr,323.5429838,-1.8881234,0.990999997,0.00700000022,20210109096458,442,0xc,0x3,19.5400009,26.1187096,0.0478613749,0.108130552,1.94489858e-05,30,2.51600003,2
582,442212300002675,146909890,2459223.5946055963,59223.0989005,17.7700996,0.0234464463,32768,zr,323.5428951,-1.8881199,0.690999985,0.0359999985,20210109098889,442,0xc,0x3,19.5,26.1162395,0.0560121462,0.114025556,2.56669264e-05,30,2.58699989,2
583,442212300002675,146910131,2459223.597024356,59223.1013194,17.6752739,0.0221428871,32768,zr,323.5429127,-1.8879992,0.714999974,0.119000003,20210109101319,442,0xc,0x3,19.0699997,26.1043892,0.0789473131,0.118049905,6.86547864e-05,30,2.66400003,2
584,442212300002675,147009457,2459224.590218902,59224.0945718,17.7795334,0.0235824529,0,zr,323.5429213,-1.8881069,0.51700002,-0.0,20210110094560,442,0xc,0x3,19.5,26.1456585,0.0416526087,0.115516171,1.46554994e-05,30,2.53999996,2
585,442212300002675,147009700,2459224.5926492587,59224.0970023,17.7511559,0.0231768806,0,zr,323.5429122,-1.8881055,0.574000001,-0.00800000038,20210110097002,442,0xc,0x3,19.5200005,26.1423092,0.0405589156,0.110731252,1.37710704e-05,30,2.61299992,2
586,442212300002675,147009943,2459224.5950797223,59224.0994329,17.7192726,0.0227336194,0,zr,323.5430176,-1.8880757,0.880999982,0.00100000005,20210110099433,442,0xc,0x3,19.3999996,26.1344471,0.044242382,0.111027971,1.70678031e-05,30,2.69099998,2
587,442212300002675,147010186,2459224.597510076,59224.1018634,17.8036804,0.0239359569,0,zr,323.5429432,-1.8880654,0.884000003,0.0209999997,20210110101863,442,0xc,0x3,19.4799995,26.1159191,0.0425670184,0.122800134,1.50771994e-05,30,2.7750001,2
588,442212300002675,159946994,2459353.9704332235,59353.4699421,17.4350624,0.0193095747,0,zr,323.5429825,-1.8880707,1.01400006,0.0170000009,20210519469931,442,0xc,0x3,20.5599995,26.2156734,0.0268235132,0.113742985,5.83472183e-06,30,1.55400002,1
589,442212300002675,160240362,2459356.90439483,59356.4036227,17.5070229,0.0200929865,0,zr,323.542948,-1.8881075,0.566999972,0.00300000003,20210522403611,442,0xc,0x3,20.0300007,26.1452026,0.0321393982,0.11214041,8.36468189e-06,30,2.37800002,1
590,442212300002675,160543747,2459359.9385381015,59359.4374769,17.3473721,0.0184236076,0,zr,323.5429625,-1.8880666,0.709999979,-0.0280000009,20210525437477,442,0xc,0x3,19.9699993,26.1899014,0.0321719721,0.111557141,8.41373185e-06,30,1.69599998,1
591,442212300002675,160845517,2459362.956520003,59362.4551736,17.4843521,0.019840477,0,zr,323.5429563,-1.8880904,0.619000018,-0.0590000004,20210528455174,442,0xc,0x3,20.2000008,26.2658787,0.0277676173,0.107921511,6.35797915e-06,30,1.48500001,1
592,442212300002675,161044281,2459364.9443451515,59364.4428125,17.4830971,0.0198266506,0,zr,323.5429469,-1.8880788,0.907999992,-0.0579999983,20210530442812,442,0xc,0x3,20.1499996,26.2106743,0.0290594473,0.112114735,6.9136554e-06,30,1.53199995,1
593,442212300002675,161644578,2459370.9478722885,59370.445787,17.287981,0.0178637803,0,zr,323.5429625,-1.8881092,0.270999998,-0.0130000003,20210605445775,442,0xc,0x3,21.1100006,26.2252007,0.0227729995,0.110025533,4.26093766e-06,30,1.41400003,1
594,442212300002675,161940135,2459373.903704803,59373.4013542,17.4676933,0.0196582917,0,zr,323.5429794,-1.8881034,1.01600003,-0.0149999997,20210608401354,442,0xc,0x3,20.6000004,26.2362175,0.0235792324,0.113493383,4.58079421e-06,30,1.67499995,1
595,442212300002675,162141611,2459375.918639555,59375.4161111,17.4076004,0.0190242287,0,zr,323.5429714,-1.8880915,1.14999998,0.00300000003,20210610416111,442,0xc,0x3,20.7900009,26.266161,0.0213496201,0.113160707,3.72550562e-06,30,1.50899994,1
596,442212300002675,162343640,2459377.9391045696,59377.4364005,17.3449707,0.0184003506,0,zr,323.5429592,-1.8880988,0.552999973,-0.00499999989,20210612436389,442,0xc,0x3,21.1499996,26.2784748,0.0198515467,0.107482009,3.21351422e-06,30,1.36899996,1
597,442212300002675,162541659,2459379.91947052,59379.4165972,17.087883,0.0161938518,0,zr,323.5429665,-1.8881076,0.703999996,0.023,20210614416586,442,0xc,0x3,21.2600002,26.2658634,0.0197784416,0.108443111,3.21033349e-06,30,1.43799996,1
598,442212300002675,162739851,2459381.9015581934,59381.3985185,16.9185638,0.0150106782,32768,zr,323.5429543,-1.8881055,0.847000003,-0.0130000003,20210616398519,442,0xc,0x3,20.0,25.4424706,0.037035875,0.123125963,1.11106328e-05,30,1.51699996,1
599,442212300002675,163637789,2459390.881644298,59390.3778935,17.0025845,0.0155736329,0,zr,323.542965,-1.8881026,0.748000026,-0.0590000004,20210625377882,442,0xc,0x3,20.2900009,26.2722816,0.0255029667,0.103378601,5.37577716e-06,30,1.49000001,1
600,442212300002675,163841841,2459392.92231607,59392.4184144,16.7567825,0.0140483696,0,zr,323.5429621,-1.888106,0.773000002,-0.0280000009,20210627418403,442,0xc,0x3,19.8099995,26.2503757,0.0308648627,0.112621799,7.84150234e-06,30,1.29100001,1
601,442212300002675,164239222,2459396.8964050408,59396.3922222,16.3397789,0.012176916,0,zr,323.5429665,-1.8880766,0.875999987,-0.0520000011,20210701392211,442,0xc,0x3,20.5900002,26.199892,0.024757918,0.111938015,5.06077959e-06,30,1.33800006,1
602,442212300002675,164538094,2459399.885331812,59399.3809491,16.4714622,0.0126851909,32768,zr,323.5429519,-1.8880951,0.630999982,-0.00899999961,20210704380938,442,0xc,0x3,20.8799992,25.9421692,0.167354926,0.108969294,0.000230312842,30,1.35000002,1
603,442212300002675,164743762,2459401.9421414603,59401.4376273,16.4631729,0.0126511427,0,zr,323.542972,-1.8880976,0.545000017,-0.0520000011,20210706437604,442,0xc,0x3,21.1800003,26.2773933,0.0208737329,0.104522787,3.60498643e-06,30,1.23199999,1
604,442212300002675,165142081,2459405.925564054,59405.4208102,16.9785957,0.0154082058,0,zr,323.5429711,-1.8881086,0.757000029,-0.00499999989,20210710420799,442,0xc,0x3,21.2600002,26.1871243,0.0192124546,0.102594018,3.04646392e-06,30,1.23399997,1
605,442212300002675,165333269,2459407.8375584385,59407.3326968,17.1719799,0.0168571193,0,zr,323.5429626,-1.888113,0.73299998,0.0209999997,20210712332164,442,0xc,0x3,21.3899994,26.0466347,0.0207924824,0.100425474,3.56877695e-06,30,1.48300004,1
606,442212300002675,165544087,2459409.94585451,59409.4408796,17.4100037,0.0190489087,0,zr,323.5429515,-1.8881088,0.741999984,-0.00300000003,20210714440880,442,0xc,0x3,21.3099995,26.1050205,0.0201323722,0.106471173,3.34097831e-06,30,1.24199998,1
607,442212300002675,166241047,2459416.9157800856,59416.4104745,17.4356499,0.0193157494,0,zr,323.5429669,-1.8881073,1.00800002,-0.0549999997,20210721410463,442,0xc,0x3,20.6700001,25.9316158,0.0254439693,0.0951783732,5.32043441e-06,30,1.23399997,1
608,442212300002675,166437700,2459418.882388666,59418.3770023,17.5026684,0.0200440809,0,zr,323.5429462,-1.8881011,0.425999999,-0.0189999994,20210723377002,442,0xc,0x3,19.3799992,26.0308952,0.0376373082,0.102642521,1.39745316e-05,30,1.24000001,1
609,442212300002675,166532771,2459419.8331432818,59419.3277199,17.7265244,0.0228333119,32768,zr,323.5429507,-1.8880945,0.321999997,0.064000003,20210724327245,442,0xc,0x3,18.1900005,25.6016636,0.166579604,0.099055104,0.000764629629,30,1.34500003,3
610,442212300002675,166942429,2459423.9298615954,59423.424294,17.5798874,0.0209416505,32768,zr,323.5429614,-1.8881197,0.880999982,-0.0359999985,20210728424282,442,0xc,0x3,19.1299992,25.3830624,0.0685833246,0.0960731134,6.15501122e-05,30,1.278,3
611,442212300002675,167036616,2459424.8717661886,59424.366169,17.674427,0.022131741,0,zr,323.5429668,-1.8880989,0.76700002,-0.0450000018,20210729366157,442,0xc,0x3,20.9599991,26.231472,0.0223301351,0.104020603,4.08369306e-06,30,1.23500001,1
612,442212300002675,167036853,2459424.874127362,59424.3685301,17.6663589,0.0220260713,0,zr,323.5429574,-1.8881049,0.734000027,-0.00600000005,20210729368518,442,0xc,0x3,20.9200001,26.2273808,0.0215212796,0.105666853,3.82032476e-06,30,1.23399997,3
613,442212300002675,167144460,2459425.950235873,59425.4446065,18.0453014,0.0279354341,32768,zr,323.5429218,-1.8880192,0.405999988,-0.163000003,20210730444606,442,0xc,0x3,18.3400002,24.4697609,0.0580736399,0.0814170986,9.71226982e-05,30,1.35899997,3
614,442212300002675,167333533,2459427.841017137,59427.3353356,17.6975307,0.022438718,0,zr,323.5429625,-1.8881157,0.796999991,-0.0590000004,20210801335336,442,0xc,0x3,21.3500004,26.2382164,0.0199221037,0.103102617,3.24725147e-06,30,1.26300001,3
615,442212300002675,167435800,2459428.863716726,59428.3580093,17.7320538,0.0229097567,0,zr,323.5429589,-1.8881014,0.684000015,-0.0460000001,20210802358009,442,0xc,0x3,21.3199997,26.2258339,0.0190775823,0.100345485,2.96520443e-06,30,1.23399997,3
616,442212300002675,167435895,2459428.8646657495,59428.3589583,17.7137489,0.0226581469,0,zr,323.5429694,-1.8881129,0.644999981,0.0520000011,20210802358947,442,0xc,0x3,21.3199997,26.2245007,0.0195520427,0.101533741,3.11225563e-06,30,1.23300004,1
617,442212300002675,167535949,2459429.865221888,59429.3594907,17.7008018,0.0224827137,0,zr,323.5429655,-1.8881003,0.522000015,-0.0140000004,20210803359479,442,0xc,0x3,21.2399998,26.2521839,0.0198899172,0.105585389,3.2364178e-06,30,1.23199999,3
618,442212300002675,167634194,2459430.8476973614,59430.3419444,17.7335434,0.0229304265,0,zr,323.5429634,-1.8881006,0.229000002,-0.00700000022,20210804341944,442,0xc,0x3,21.2999992,26.2489128,0.0194693711,0.103398867,3.12268162e-06,30,1.24199998,1
619,442212300002675,168535805,2459439.8639361337,59439.3580556,17.8858795,0.0251994152,0,zr,323.5429596,-1.888092,1.29200006,-0.0359999985,20210813358056,442,0xc,0x3,21.1000004,26.089407,0.0226235557,0.10842941,4.16713829e-06,30,1.24100006,1
620,442212300002675,169025747,2459444.763371408,59444.2574769,17.806469,0.0239772815,0,zr,323.5429499,-1.8881224,0.861999989,-0.0489999987,20210818257465,442,0xc,0x3,19.8999996,25.9525356,0.0339188501,0.122103423,9.50206777e-06,30,1.352,1
621,442212300002675,169234723,2459446.8531223955,59446.3472338,17.8571434,0.0247469321,0,zr,323.5429586,-1.8881069,0.582000017,-0.0,20210820347222,442,0xc,0x3,19.7099991,26.217783,0.0357217081,0.109841876,1.0676652e-05,30,1.25199997,3
622,442212300002675,169730204,2459451.807894841,59451.3020486,17.7994823,0.0238739308,0,zr,323.5429688,-1.8880921,0.788999975,-0.0109999999,20210825302037,442,0xc,0x3,19.9699993,26.1951332,0.0325867757,0.112914935,8.7654098e-06,30,1.23099995,1
623,442212300002675,169730298,2459451.8088323288,59451.3029861,17.8302021,0.0243333206,0,zr,323.5429639,-1.8880754,1.59899998,-0.149000004,20210825302986,442,0xc,0x3,20.0900002,26.1848392,0.033997979,0.117335305,9.4885072e-06,30,1.23099995,3
624,442212300002675,169838564,2459452.8914797436,59452.3856481,17.8641701,0.0248564798,32768,zr,323.542958,-1.888106,1.02600002,0.00600000005,20210826385648,442,0xc,0x3,20.6000004,26.1347408,0.0856216401,0.114019774,6.02444234e-05,30,1.42700005,3
625,442212300002675,169929554,2459453.80136198,59453.295544,17.7651787,0.0233759731,0,zr,323.5429533,-1.8880971,1.13999999,-0.0970000029,20210827295544,442,0xc,0x3,20.9699993,26.294796,0.0212478582,0.10415554,3.71012447e-06,30,1.23199999,1
626,442212300002675,169929649,2459453.802311065,59453.2964931,17.7809372,0.0236027818,0,zr,323.5429543,-1.8881048,0.626999974,-0.0379999988,20210827296482,442,0xc,0x3,21.0200005,26.3005333,0.022611592,0.105052359,4.19743856e-06,30,1.23099995,3
627,442212300002675,170031723,2459454.8230348034,59454.3172338,17.7957897,0.0238195844,0,zr,323.5429653,-1.8881042,1.13600004,-0.0299999993,20210828317222,442,0xc,0x3,21.0499992,26.2752724,0.0217009168,0.106505483,3.87951286e-06,30,1.24199998,3
628,442212300002675,170127643,2459455.782218737,59455.2764352,17.9015465,0.0254511554,0,zr,323.5429639,-1.8881127,0.795000017,-0.0909999982,20210829276435,442,0xc,0x3,21.1700001,26.2379856,0.0211543366,0.103859805,3.67397297e-06,30,1.23899996,1
629,442212300002675,170127738,2459455.7831678195,59455.2773843,17.9015083,0.025450537,0,zr,323.5429799,-1.8880941,1.56500006,-0.00700000022,20210829277373,442,0xc,0x3,21.2399998,26.2359352,0.0215830412,0.105793342,3.83881616e-06,30,1.23800004,3
630,442212300002675,170435240,2459458.8581249076,59458.3524074,17.8381004,0.0244535152,0,zr,323.5429593,-1.8881109,0.342999995,0.0170000009,20210901352407,442,0xc,0x3,21.1499996,26.202692,0.0225512795,0.107897088,4.18685113e-06,30,1.35000002,3
631,442212300002675,170525283,2459459.7585309357,59459.2528356,17.8386612,0.0244620927,0,zr,323.5430002,-1.8881327,1.62,-0.0299999993,20210902252824,442,0xc,0x3,20.7900009,26.2730541,0.041283451,0.111746855,1.40475904e-05,30,1.255,3
632,442212300002675,170525379,2459459.7594916103,59459.2537963,17.9066925,0.0255346242,0,zr,323.542957,-1.8881216,0.861999989,-0.00499999989,20210902253785,442,0xc,0x3,21.0200005,26.2898979,0.0384808816,0.0975865722,1.21747453e-05,30,1.25300002,1
633,442212300002675,170631619,2459460.821859553,59460.3161921,17.8226242,0.024218794,0,zr,323.5429731,-1.8881018,1.28999996,0.0350000001,20210903316181,442,0xc,0x3,21.3299999,26.2770958,0.0202320032,0.106525756,3.35592881e-06,30,1.26400006,3
634,442212300002675,170731084,2459461.8164846497,59461.3108449,17.8302345,0.0243338067,0,zr,323.5429721,-1.8880979,1.23399997,0.0439999998,20210904310833,442,0xc,0x3,21.25,26.2885952,0.0226351507,0.108748697,4.22218545e-06,30,1.25899994,3
635,442212300002675,170835924,2459462.8648565235,59462.3592477,17.7972717,0.0238413736,0,zr,323.5429567,-1.8880876,0.759000003,0.0289999992,20210905359248,442,0xc,0x3,21.0799999,26.2567768,0.0222008191,0.1064725,4.03407557e-06,30,1.43200004,3
636,442212300002675,170928761,2459463.7931957464,59463.2876157,17.7915611,0.0237575509,0,zr,323.5429755,-1.888067,1.70200002,0.0309999995,20210906287604,442,0xc,0x3,21.1499996,26.2708683,0.0229460672,0.115032986,4.34579124e-06,30,1.23699999,1
637,442212300002675,171119412,2459465.6996370303,59465.1941204,17.8641739,0.0248565357,0,zr,323.5429658,-1.8881038,0.873000026,-0.0460000001,20210908194120,442,0xc,0x3,21.0,26.1775703,0.022140881,0.109864496,4.03134027e-06,30,1.37699997,1
638,442212300002675,171325040,2459467.7558470373,59467.2504051,17.6272907,0.0215253644,0,zr,323.5429494,-1.8881035,0.652999997,-0.0439999998,20210910250382,442,0xc,0x3,21.4599991,26.2363968,0.0200685263,0.101169676,3.32655418e-06,30,1.23399997,1
639,442212300002675,171519379,2459469.699161667,59469.1937963,17.8256645,0.0242646392,0,zr,323.542939,-1.8880891,0.865999997,-0.0320000015,20210912193785,442,0xc,0x3,21.0799999,26.2691956,0.0226607416,0.108651035,4.23087386e-06,30,1.33500004,1
640,442212300002675,171925335,2459473.7585437177,59473.2533565,17.8571129,0.0247464478,0,zr,323.5429648,-1.8881054,0.393999994,-0.0179999992,20210916253356,442,0xc,0x3,20.8600006,26.2926197,0.0218309108,0.100516096,3.92066522e-06,30,1.23300004,1
641,442212300002675,172426391,2459478.7688464234,59478.263912,17.4418106,0.0193808116,0,zr,323.5429513,-1.8881259,0.495999992,-0.0149999997,20210921263912,442,0xc,0x3,19.9300003,26.2658958,0.0318845436,0.106809981,8.35660649e-06,30,1.25800002,1
642,442212300002675,172625704,2459480.761872709,59480.2570486,17.4169369,0.0191204157,0,zr,323.542948,-1.8881053,0.897000015,-0.0270000007,20210923257037,442,0xc,0x3,20.3600006,26.2459011,0.0253519081,0.10684897,5.28965847e-06,30,1.25600004,1
643,442212300002675,173024942,2459484.7540083304,59484.2494213,17.797823,0.0238494799,0,zr,323.542957,-1.8880922,0.904999971,0.0109999999,20210927249421,442,0xc,0x3,21.1299992,26.2365036,0.0215740483,0.112982184,3.82186408e-06,30,1.26100004,1
644,442212300002675,173225547,2459486.759934523,59486.2554745,17.8359127,0.0244201347,0,zr,323.5429548,-1.8880704,0.76700002,-0.00600000005,20210929255475,442,0xc,0x3,20.5200005,26.2773819,0.0247902498,0.111572422,5.05555636e-06,30,1.28600001,1
645,442212300002675,173420674,2459488.7110793064,59488.2067477,17.550127,0.0205880702,0,zr,323.5429624,-1.8880857,1.13900006,0.00899999961,20211001206748,442,0xc,0x3,21.1700001,26.2831593,0.0205181595,0.10776113,3.47832383e-06,30,1.23099995,1
646,442212300002675,173616531,2459490.669510469,59490.1653125,17.4946232,0.0199542195,32768,zr,323.5429132,-1.8881017,0.379000008,-0.0659999996,20211003165301,442,0xc,0x3,18.3700008,23.7719688,0.306042939,0.136042029,0.0030192954,30,1.25999999,1
647,442212300002675,174319303,2459497.696714185,59497.1930324,17.3459549,0.018409878,0,zr,323.5429433,-1.8880654,1.01100004,0.0309999995,20211010192812,442,0xc,0x3,20.4300003,26.2873783,0.0262379013,0.11468409,5.61925253e-06,30,1.23599994,1
648,442212300002675,175027925,2459504.782368592,59504.2792593,17.0735779,0.0160862524,0,zr,323.5429577,-1.8880842,0.967999995,-0.075000003,20211017279248,442,0xc,0x3,19.8799992,26.2237339,0.0321026966,0.110732317,8.49501339e-06,30,1.69500005,1
649,442212300002675,175618355,2459510.686151888,59510.1835532,16.9536457,0.015240171,32768,zr,323.5429679,-1.8881138,0.628000021,-0.0989999995,20211023183553,442,0xc,0x3,18.5100002,25.1215401,0.0425881818,0.0950393528,3.67493267e-05,30,1.27100003,1
650,442212300002675,176312930,2459517.631271461,59517.1293056,16.8166885,0.0143870478,0,zr,323.5429584,-1.8881084,0.514999986,-0.0140000004,20211030129294,442,0xc,0x3,21.3199997,26.3123817,0.0208149776,0.104958594,3.53543578e-06,30,1.23199999,1
651,442212300002675,176621561,2459520.7172889793,59520.2156134,17.0297394,0.0157655813,32768,zr,323.542954,-1.8880874,1.22500002,-0.0179999992,20211102215613,442,0xc,0x3,20.7900009,26.160017,0.0467660017,0.103661254,1.78003811e-05,30,1.52400005,1
652,442212300002675,176816961,2459522.671107621,59522.1696181,17.071867,0.016073484,0,zr,323.5429484,-1.8880775,1.17299998,0.0649999976,20211104169583,442,0xc,0x3,20.7900009,26.3012066,0.0238304045,0.1085205,4.64176946e-06,30,1.32099998,1
653,442212300002675,177017219,2459524.6734963115,59524.1721991,16.9269505,0.0150648281,0,zr,323.5429611,-1.8881075,0.345999986,0.0419999994,20211106172199,442,0xc,0x3,21.3500004,26.2958794,0.0220426526,0.103763998,3.98961856e-06,30,1.35000002,1
654,442212300002675,177212717,2459526.6282840776,59526.1271759,16.9618778,0.0152951665,0,zr,323.5429615,-1.8880923,0.308999985,-0.0109999999,20211108127164,442,0xc,0x3,21.2299995,26.3098125,0.0206241719,0.105710469,3.46912771e-06,30,1.24899995,1
655,442212300002675,177515034,2459529.651161004,59529.1503472,17.1986885,0.0170791615,0,zr,323.5429564,-1.8880982,0.938000023,0.0149999997,20211111150336,442,0xc,0x3,20.6299992,26.2989197,0.0235247128,0.107986279,4.52787663e-06,30,1.32099998,1
656,442212300002675,177716675,2459531.667375761,59531.1667593,16.9024525,0.0149078807,0,zr,323.5429663,-1.8880971,0.809000015,-0.0320000015,20211113166759,442,0xc,0x3,19.8199997,26.2573051,0.035980694,0.114492863,1.05668223e-05,30,1.41100001,1
657,442212300002675,177810866,2459532.6091931183,59532.108669,16.8217621,0.0144166574,0,zr,323.5429603,-1.8881134,0.47299999,0.0120000001,20211114108669,442,0xc,0x3,20.6900005,26.3055763,0.0230509695,0.103961796,4.36177697e-06,30,1.24699998,2
658,442212300002675,178312780,2459537.627831904,59537.1278009,16.7866478,0.0142147196,32768,zr,323.5429606,-1.8880783,0.470999986,-0.00999999978,20211119127789,442,0xc,0x3,18.3700008,25.2531166,0.0432304181,0.0896356627,4.96893299e-05,30,1.31900001,1
659,442212300002675,178415627,2459538.656203062,59538.1562731,16.9980774,0.0155422566,0,zr,323.5429681,-1.8880985,0.792999983,-0.0109999999,20211120156273,442,0xc,0x3,20.6499996,26.2800617,0.0247424413,0.104300514,5.04332775e-06,30,1.45799994,2
660,442212300002675,178614369,2459540.6434270954,59540.1436921,17.2963486,0.0179407597,0,zr,323.5429406,-1.8880734,0.736999989,0.00600000005,20211122143681,442,0xc,0x3,19.3099995,26.2889175,0.0442667045,0.117504179,1.81104042e-05,30,1.41900003,1
661,442212300002675,178816336,2459542.6629054714,59542.1633681,17.2970352,0.0179471076,0,zr,323.5429653,-1.8880956,1.26600003,-0.104999997,20211124163356,442,0xc,0x3,20.7999992,26.2496319,0.0230509695,0.111807704,4.32749903e-06,30,1.58399999,1
662,442212300002675,178911899,2459543.618437256,59543.1189931,17.2960014,0.0179375596,0,zr,323.5429758,-1.8881192,0.583000004,0.0170000009,20211125118981,442,0xc,0x3,19.6700001,26.2575493,0.0375268459,0.101112351,1.14924642e-05,30,1.34500003,2
663,442212300002675,196442143,2459718.921897117,59718.4214352,17.3345451,0.0183000285,32768,zr,323.5429795,-1.8880504,1.42200005,-0.0729999989,20220519421424,442,0xc,0x3,19.8299999,26.1698971,0.0401104353,0.109737001,1.31636407e-05,30,2.17700005,1
664,442212300002675,196445644,2459718.9569121143,59718.4564468,17.3640976,0.0185869988,32768,zr,323.5429531,-1.8880952,0.757000029,0.00200000009,20220519456435,442,0xc,0x3,19.6499996,26.215353,0.0430791639,0.104746588,1.53953242e-05,30,1.67700005,1
665,442212300002675,197042229,2459724.9233273733,59724.4222917,17.005764,0.0155958477,0,zr,323.5429592,-1.8880989,1.11399996,0.0860000029,20220525422292,442,0xc,0x3,21.1000004,26.1727715,0.0216669682,0.108231239,3.83663382e-06,30,1.88699996,1
666,442212300002675,197341443,2459727.9157518125,59727.4144329,17.020401,0.0156989992,0,zr,323.5429589,-1.8880922,0.977999985,-0.0170000009,20220528414421,442,0xc,0x3,20.4699993,26.0583076,0.0285112597,0.11158938,6.66055894e-06,30,1.88199997,1
667,442212300002675,197744067,2459731.9423666564,59731.4406713,17.1709023,0.0168482773,0,zr,323.5429645,-1.8880794,0.94599998,-0.0450000018,20220601440671,442,0xc,0x3,20.8999996,26.2530079,0.0228436906,0.110532254,4.28437625e-06,30,1.51300001,1
668,442212300002675,197942519,2459733.927075191,59733.4251968,17.3643684,0.0185896643,0,zr,323.5429702,-1.8880821,0.700999975,0.0209999997,20220603425185,442,0xc,0x3,21.0499992,26.2345505,0.0222176407,0.111244515,4.05729634e-06,30,1.58899999,1
669,442212300002675,198345749,2459737.9597441717,59737.4575,17.5326996,0.0203855149,0,zr,323.5429583,-1.8880937,0.815999985,-0.0140000004,20220607457488,442,0xc,0x3,21.5100002,26.2839336,0.0189973731,0.102600127,2.99218118e-06,30,1.34200001,1
670,442212300002675,198840000,2459742.902679129,59742.4,17.3389931,0.018342711,0,zr,323.5429761,-1.8880991,0.561999977,-0.0120000001,20220612400000,442,0xc,0x3,20.0100002,26.2350121,0.0307604056,0.105346434,7.86266628e-06,30,1.59399998,1
671,442212300002675,199039842,2459744.90127615,59744.3984259,17.4148827,0.0190991815,0,zr,323.5429663,-1.8880905,0.725000024,-0.0260000005,20220614398414,442,0xc,0x3,19.9799995,26.2731495,0.030969834,0.109944813,7.87704266e-06,30,1.56299996,1
672,442212300002675,199841276,2459752.9162707916,59752.4127662,17.3769417,0.0187142286,0,zr,323.5429568,-1.888106,0.65200001,-0.0170000009,20220622412755,442,0xc,0x3,21.2099991,26.1786385,0.0197926853,0.0963389724,3.23988843e-06,30,1.35599995,1
673,442212300002675,200144099,2459755.9447322823,59755.4409954,17.0520401,0.0159270149,0,zr,323.5429659,-1.8881034,1.02199996,0.00200000009,20220625440984,442,0xc,0x3,21.2399998,26.3055782,0.0199481174,0.105996817,3.27807174e-06,30,1.25600004,1
674,442212300002675,200934248,2459763.846786459,59763.3424884,16.7883854,0.0142245507,0,zr,323.5429625,-1.8881076,1.097,-0.0370000005,20220703342477,442,0xc,0x3,20.9599991,26.2734795,0.0200587381,0.111557707,3.32339437e-06,30,1.59599996,1
675,442212300002675,201836012,2459772.8649764187,59772.3601273,16.3859482,0.0123473695,0,zr,323.542966,-1.8881009,0.578000009,-0.0430000015,20220712360127,442,0xc,0x3,20.6499996,26.2711525,0.0239937771,0.10470999,4.77042522e-06,30,1.34899998,1
676,442212300002675,201845587,2459772.9607340246,59772.4558796,16.376152,0.0123105217,0,zr,323.5429544,-1.8881076,0.421999991,-0.0289999992,20220712455868,442,0xc,0x3,20.7800007,26.2500916,0.0212648381,0.107382283,3.75376499e-06,30,1.25399995,1
677,442212300002675,202032289,2459774.827848772,59774.3228935,16.7268143,0.0138863055,32768,zr,323.5429537,-1.8881153,0.453000009,0.00700000022,20220714322894,442,0xc,0x3,19.6000004,26.1957855,0.0383592248,0.103897154,1.23180316e-05,30,1.51600003,1
678,442212300002675,202039831,2459774.9032694795,59774.3983102,16.7396927,0.0139553621,0,zr,323.5429654,-1.8881086,0.542999983,-0.0209999997,20220714398310,442,0xc,0x3,20.0400009,26.2687492,0.030939471,0.104285389,7.95362939e-06,30,1.24399996,1
679,442212300002675,202438314,2459778.8883065484,59778.3831481,17.2080421,0.0171582643,32768,zr,323.5429685,-1.8881008,0.819000006,-0.0489999987,20220718383148,442,0xc,0x3,20.0900002,26.0686264,0.0624518059,0.116995096,3.22183005e-05,30,1.24899995,1
680,442212300002675,202839940,2459782.9047464393,59782.3994097,17.1291962,0.0165130179,0,zr,323.5429698,-1.8881174,0.772000015,-0.023,20220722399410,442,0xc,0x3,21.1299992,26.0898666,0.0212652087,0.0968619436,3.73197145e-06,30,1.23099995,1
681,442212300002675,203043531,2459784.9407306965,59784.4353125,17.7193108,0.0227341391,0,zr,323.5429559,-1.8880979,0.867999971,0.0769999996,20220724435312,442,0xc,0x3,21.5799999,26.1920929,0.0194111932,0.103614822,3.13576015e-06,30,1.27699995,1
682,442212300002675,203237240,2459786.877897416,59786.3724074,17.2185898,0.0172483157,0,zr,323.5429667,-1.8881089,0.709999979,0.0309999995,20220726372396,442,0xc,0x3,21.5200005,26.2219677,0.0189222172,0.100869887,2.97576617e-06,30,1.23699999,1
683,442212300002675,203535224,2459789.8578348137,59789.3522454,17.2382011,0.0174181666,0,zr,323.5429549,-1.888106,0.783999979,-0.0280000009,20220729352245,442,0xc,0x3,21.3899994,26.1689167,0.020480793,0.107649535,3.44967657e-06,30,1.25,1
684,442212300002675,204335821,2459797.8640058143,59797.3582176,17.4011421,0.0189581811,0,zr,323.5429455,-1.8880922,0.884000003,-0.0130000003,20220806358206,442,0xc,0x3,21.5599995,26.3044987,0.0202139802,0.0998642892,3.35777713e-06,30,1.23099995,1
685,442212300002675,204642010,2459800.925941595,59800.4201042,17.5804596,0.0209485441,0,zr,323.5429519,-1.8880939,0.381000012,0.00999999978,20220809420093,442,0xc,0x3,21.2000008,26.243885,0.0228633657,0.106047131,4.31355011e-06,30,1.36699998,1
686,442212300002675,205233747,2459806.8433668003,59806.3374769,17.1606236,0.0167644117,0,zr,323.5429589,-1.8881106,1.06500006,-0.00100000005,20220815337465,442,0xc,0x3,20.6700001,26.2930927,0.0284323245,0.104813389,6.73665181e-06,30,1.23199999,1
687,442212300002675,205433689,2459808.842792943,59808.3368981,16.9756756,0.0153883249,0,zr,323.5429442,-1.8881033,0.842000008,-0.0480000004,20220817336887,442,0xc,0x3,21.1299992,26.2298985,0.0226519313,0.0980244204,4.24276868e-06,30,1.23300004,1
688,442212300002675,205630576,2459810.811657254,59810.3057639,17.2783108,0.0177755617,32768,zr,323.5429692,-1.888099,1.40600002,-0.0480000004,20220819305752,442,0xc,0x3,20.5599995,26.1105804,0.0440464914,0.109126337,1.62260421e-05,30,1.23800004,1
689,442212300002675,206026076,2459814.766635118,59814.2607639,17.3563347,0.018510839,0,zr,323.5429633,-1.8880882,0.796000004,-0.0149999997,20220823260764,442,0xc,0x3,21.2900009,26.2500439,0.0191405341,0.104946218,3.0332526e-06,30,1.29799998,1
690,442212300002675,206232472,2459816.8305717143,59816.3247222,17.1572113,0.016736744,0,zr,323.5429591,-1.8881,0.38499999,-0.0370000005,20220825324699,442,0xc,0x3,21.3500004,26.2226696,0.019092476,0.0995816737,3.02158674e-06,30,1.24000001,1
691,442212300002675,206429458,2459818.800405608,59818.2945833,16.8291016,0.0144597534,0,zr,323.5429561,-1.8880933,1.56799996,0.0680000037,20220827294572,442,0xc,0x3,21.2399998,26.2592201,0.0211203136,0.107645527,3.68389237e-06,30,1.23199999,1
692,442212300002675,206825253,2459822.7582832677,59822.2525347,17.2731438,0.0177287515,0,zr,323.5429723,-1.8881157,0.674000025,-0.0289999992,20220831252488,442,0xc,0x3,21.0499992,26.267683,0.0199923068,0.0961684138,3.30257672e-06,30,1.26600003,1
693,442212300002675,207029694,2459824.802644992,59824.2969444,17.3144798,0.0181096885,0,zr,323.5429494,-1.8881,1.72099996,0.057,20220902296944,442,0xc,0x3,21.1499996,26.2534885,0.0223105382,0.115189061,4.08216647e-06,30,1.23500001,1
694,442212300002675,207227619,2459826.781839906,59826.2761921,17.2650204,0.0176556315,0,zr,323.5429483,-1.8881085,0.578999996,0.0340000018,20220904276181,442,0xc,0x3,20.9599991,26.2416382,0.0228203405,0.106551938,4.30657155e-06,30,1.23099995,1
695,442212300002675,207517347,2459829.6790315965,59829.1734722,16.4115791,0.0124455467,0,zr,323.542972,-1.8881001,0.700999975,-0.00999999978,20220907173461,442,0xc,0x3,19.6700001,26.1586647,0.0367947221,0.113066524,1.15201356e-05,30,1.51100004,1
696,442212300002675,208925456,2459843.7595091653,59843.2545602,17.7245483,0.0228060782,0,zr,323.5429593,-1.888102,0.97299999,-0.0160000008,20220921254549,442,0xc,0x3,21.4300003,26.3037663,0.0193121936,0.104098804,3.05437948e-06,30,1.24399996,1
697,442212300002675,209125418,2459845.7590287607,59845.2541898,17.8680344,0.0249170363,0,zr,323.5429711,-1.8880976,1.46300006,0.00300000003,20220923254178,442,0xc,0x3,21.4799995,26.2973022,0.0210150536,0.104243174,3.60813829e-06,30,1.25,1
698,442212300002675,209323168,2459847.7364145746,59847.2316898,17.8523331,0.0246723387,0,zr,323.5429792,-1.8880884,0.852999985,-0.0250000004,20220925231690,442,0xc,0x3,21.1700001,26.2966309,0.0203892719,0.102795295,3.42807016e-06,30,1.23399997,1
699,442212300002675,209517222,2459849.676829812,59849.1722222,17.7368507,0.0229763985,0,zr,323.542972,-1.8881118,0.328999996,0.00300000003,20220927172222,442,0xc,0x3,21.4500008,26.2347736,0.0195498262,0.0968470797,3.15976672e-06,30,1.27999997,1
700,442212300002675,209716947,2459851.6739610895,59851.1694792,17.8058319,0.0239678398,0,zr,323.5429642,-1.888106,0.377999991,0.00800000038,20220929169468,442,0xc,0x3,21.2099991,26.2403278,0.019549692,0.106601089,3.12269754e-06,30,1.27400005,1
701,442212300002675,209923877,2459853.743119391,59853.2387731,17.3516464,0.018465111,0,zr,323.5429531,-1.8881076,0.741999984,-0.00499999989,20221001238773,442,0xc,0x3,21.7099991,26.3028698,0.0219241995,0.0984799862,3.94371955e-06,30,1.25999999,1
702,442212300002675,210130056,2459855.8047730247,59855.3005671,17.0334778,0.0157923996,0,zr,323.5429585,-1.8881088,1.46099997,0.0460000001,20221003300544,442,0xc,0x3,21.2900009,26.2154083,0.0234102178,0.109834939,4.48744004e-06,30,1.54100001,1
703,442212300002675,210322734,2459857.731419777,59857.2273495,16.9240894,0.015046305,0,zr,323.5429702,-1.8881109,0.768999994,-0.00300000003,20221005227338,442,0xc,0x3,20.2399998,26.2276192,0.0274672713,0.105123624,6.22214429e-06,30,1.25999999,1
704,442212300002675,210616878,2459860.672639706,59860.1687847,16.6288109,0.013388712,0,zr,323.542954,-1.8880802,0.898999989,0.063000001,20221008168785,442,0xc,0x3,19.8899994,26.2487545,0.0329287611,0.105820164,8.97176415e-06,30,1.23800004,1
705,442212300002675,211517065,2459869.6737998663,59869.1706597,17.155159,0.0167201571,0,zr,323.5429633,-1.8880468,0.847000003,0.0329999998,20221017170660,442,0xc,0x3,20.6700001,26.2749138,0.0245088786,0.112120479,4.90271213e-06,30,1.23300004,1
706,442212300002675,211718387,2459871.686847124,59871.1838773,17.0950928,0.0162486434,0,zr,323.5429703,-1.8880736,0.850000024,-0.0160000008,20221019183877,442,0xc,0x3,20.5599995,26.291563,0.0257235039,0.108148769,5.43889928e-06,30,1.25100005,1
707,442212300002675,211914980,2459873.6526033855,59873.1498032,17.4808388,0.0198018234,0,zr,323.5429624,-1.8880923,0.49000001,-0.00300000003,20221021149803,442,0xc,0x3,21.1599998,26.272953,0.0208447073,0.105111964,3.5404571e-06,30,1.23099995,1
708,442212300002675,212317006,2459877.6725133057,59877.1700694,17.2668381,0.0176719464,0,zr,323.5429447,-1.88808,1.11300004,-0.00600000005,20221025170069,442,0xc,0x3,20.8400002,26.2878151,0.0228171926,0.104550585,4.24343079e-06,30,1.255,1
709,442212300002675,212526218,2459879.7644414324,59879.2621875,17.1783791,0.0169098023,0,zr,323.5429519,-1.8880783,0.662,-0.00899999961,20221027262176,442,0xc,0x3,20.3500004,26.2137394,0.026713118,0.114248596,5.83137626e-06,30,1.80200005,1
710,442212300002675,212723704,2459881.739120767,59881.2370486,17.0091362,0.0156194847,0,zr,323.5429549,-1.8880624,1.61399996,-0.0450000018,20221029237025,442,0xc,0x3,20.3899994,26.2492046,0.0275386851,0.113463148,6.19493358e-06,30,1.60000002,1
711,442212300002675,214010554,2459894.6063873754,59894.105544,16.237606,0.0118274502,0,zr,323.5429529,-1.8880928,0.896000028,0.064000003,20221111105544,442,0xc,0x3,20.9500008,26.2869568,0.0225352254,0.10659226,4.23071606e-06,30,1.23500001,1
712,442212300002675,214210556,2459896.6062149215,59896.1055671,17.1844482,0.0169600677,0,zr,323.542955,-1.888068,1.30599999,0.0250000004,20221113105567,442,0xc,0x3,20.6599998,26.2456188,0.0241593737,0.113885544,4.88060778e-06,30,1.23899996,1
713,442212300002675,214423953,2459898.7399754124,59898.239537,17.4778481,0.0197690148,0,zr,323.5429584,-1.8880955,0.85799998,-0.0350000001,20221115239525,442,0xc,0x3,20.25,26.1786613,0.0309453066,0.11156711,7.76274828e-06,30,2.296,1
714,442212300002675,214912811,2459903.628071351,59903.1281134,16.5531158,0.0130363489,0,zr,323.5429321,-1.8880523,0.578000009,0.00200000009,20221120128102,442,0xc,0x3,19.9200001,26.2801781,0.0318636857,0.109882317,8.32262776e-06,30,1.32599998,1
715,442212300002675,215112810,2459905.627863459,59905.1281019,16.2993259,0.0120341033,0,zr,323.5429588,-1.8880858,0.866999984,-0.00899999961,20221122128102,442,0xc,0x3,20.25,25.9707413,0.0312594846,0.108898051,7.97235771e-06,30,1.34599996,1
716,442212300002675,215316500,2459907.664562021,59907.165,16.556942,0.0130535271,32768,zr,323.5429501,-1.8880798,0.912,0.00600000005,20221124165000,442,0xc,0x3,19.6100006,26.2532291,0.0393003449,0.106715061,1.29112796e-05,30,1.59099996,1
717,442212300002675,215512401,2459909.623387109,59909.1240162,16.2744217,0.0119491164,0,zr,323.5429599,-1.8880751,0.999000013,-0.00600000005,20221126124005,442,0xc,0x3,19.9300003,26.2849522,0.0410196371,0.111805327,1.36854032e-05,30,1.37399995,1
718,442212300002675,215710748,2459911.6066667843,59911.1074884,16.6122971,0.013309544,32768,zr,323.5429767,-1.8880163,0.805999994,-0.0189999994,20221128107477,442,0xc,0x3,17.8600006,24.5864773,0.103393584,0.125910968,0.000477658468,30,1.33099997,1
719,442212300002675,216014519,2459914.6440827674,59914.1451968,16.06036,0.0113034826,0,zr,323.5429522,-1.8880683,0.467999995,0.0260000005,20221201145197,442,0xc,0x3,20.1800003,26.2684402,0.027671881,0.113292016,6.26858537e-06,30,1.58599997,1
720,442212300002675,217012935,2459924.627307463,59924.1293519,17.2712288,0.0177114662,0,zr,323.5429557,-1.888092,0.148000002,0.00700000022,20221211129190,442,0xc,0x3,20.5699997,26.2307663,0.0249942057,0.105554596,5.06350625e-06,30,1.68900001,1
721,442212300002675,218112928,2459935.6262925575,59935.1292824,16.6075897,0.0132872136,0,zr,323.5429443,-1.8881029,0.936999977,0.0320000015,20221222129282,442,0xc,0x3,20.4200001,26.1900768,0.0275872033,0.110898681,6.1850651e-06,30,2.10500002,1
722,442212300002675,232446541,2460078.9653774155,60078.4654167,16.2122192,0.0117462454,0,zr,323.542941,-1.8880997,1.19200003,-0.0700000003,20230514465289,442,0xc,0x3,20.8400002,26.1713581,0.0246762522,0.101525255,4.98101599e-06,30,1.73300004,1
723,442212300002675,232845714,2460082.9574857475,60082.4571412,16.120945,0.0114715993,0,zr,323.5429704,-1.8880756,0.68900001,0.00999999978,20230518457141,442,0xc,0x3,20.8700008,26.1587467,0.0313825496,0.110258587,8.12852886e-06,30,1.70500004,1
724,442212300002675,234541201,2460099.913958774,60099.4120139,17.4530792,0.0195007958,0,zr,323.5429563,-1.8880692,0.638999999,0.0450000018,20230604412014,442,0xc,0x3,19.7999992,26.1934566,0.0358223319,0.118383348,1.05090203e-05,30,1.69099998,1
725,442212300002675,234741332,2460101.9154484747,60101.4133218,17.4513741,0.0194825642,0,zr,323.5429625,-1.8881031,0.954999983,-0.0299999993,20230606413310,442,0xc,0x3,19.8700008,26.1929188,0.0316868871,0.113021359,8.24925428e-06,30,1.62699997,1
726,442212300002675,235445634,2460108.9590903968,60108.4563426,17.3827515,0.0187722947,0,zr,323.5429601,-1.8880985,0.986999989,-0.0419999994,20230613456331,442,0xc,0x3,21.3500004,26.2251568,0.0189543664,0.103120133,2.93294238e-06,30,1.29499996,1
727,442212300002675,235736770,2460111.870702826,60111.3677083,17.3381958,0.0183350425,0,zr,323.542946,-1.8880315,1.01199996,0.0189999994,20230616367708,442,0xc,0x3,20.6100006,26.0576153,0.0313365124,0.116426818,8.03625881e-06,30,1.82299995,1
728,442212300002675,236038526,2460114.8885093904,60114.3852662,17.5048733,0.0200688168,0,zr,323.5429703,-1.8880906,0.739000022,0.00300000003,20230619385266,442,0xc,0x3,20.5300007,26.264183,0.0244936403,0.101722792,4.94604865e-06,30,1.56400001,1
729,442212300002675,236340340,2460117.906886762,60117.4034028,17.5687599,0.0208082926,0,zr,323.5429535,-1.8880831,0.591000021,0.00200000009,20230622403403,442,0xc,0x3,20.9099998,26.270134,0.0218337942,0.114447318,3.88509034e-06,30,1.40100002,1
730,442212300002675,236544164,2460119.9452852556,60119.4416435,17.563694,0.020748049,0,zr,323.5429568,-1.8880972,0.629999995,-0.0189999994,20230624441644,442,0xc,0x3,21.4200001,26.2970524,0.0193086956,0.10120099,3.04878449e-06,30,1.26100004,1
731,442212300002675,236744090,2460121.944695341,60121.4409028,17.4393463,0.019354742,0,zr,323.5429464,-1.888089,0.833000004,0.0179999992,20230626440891,442,0xc,0x3,21.1399994,26.2996082,0.0193927716,0.1028376,3.06740549e-06,30,1.25300002,1
732,442212300002675,236944032,2460123.944263335,60123.4403241,17.42519,0.0192061421,0,zr,323.5429629,-1.8880672,0.74000001,-0.00800000038,20230628440312,442,0xc,0x3,21.1399994,26.2676029,0.0208026953,0.116110347,3.5356727e-06,30,1.24600005,1
733,442212300002675,237142285,2460125.9269392896,60125.4228588,17.1629715,0.0167834908,0,zr,323.5429612,-1.8880966,0.203999996,0.00800000038,20230630422847,442,0xc,0x3,21.2999992,26.2437229,0.0194315203,0.102821566,3.11032932e-06,30,1.26499999,1
734,442212300002675,237939872,2460133.9033306343,60133.3987269,17.0564575,0.0159594081,0,zr,323.5429712,-1.8881025,0.712000012,-0.0439999998,20230708398727,442,0xc,0x3,20.7600002,26.2941704,0.0229584761,0.107185267,4.35153606e-06,30,1.26999998,1
735,442212300002675,238142056,2460135.9252913166,60135.4205671,17.2269478,0.0173203163,0,zr,323.5429615,-1.8880842,0.772000015,-0.0529999994,20230710420544,442,0xc,0x3,21.0900002,26.2996254,0.019854486,0.107675768,3.23023801e-06,30,1.23399997,1
736,442212300002675,238339890,2460137.9037375534,60137.3989005,17.2273331,0.0173236579,0,zr,323.542964,-1.8880987,0.765999973,0.0359999985,20230712398889,442,0xc,0x3,21.2600002,26.2281113,0.0205226336,0.0999017358,3.48409344e-06,30,1.25100005,1
737,442212300002675,238537722,2460139.8821669524,60139.3772222,17.1842804,0.0169586726,0,zr,323.5429521,-1.8881077,1.39100003,0.0370000005,20230714377211,442,0xc,0x3,21.2600002,26.2440434,0.0197755378,0.103582457,3.23297377e-06,30,1.28100002,1
738,442212300002675,239037656,2460144.8817556575,60144.3765625,17.465971,0.019639628,0,zr,323.5429665,-1.888095,0.800999999,0.0209999997,20230719376516,442,0xc,0x3,21.5499992,26.2857475,0.0187768303,0.100575604,2.91652623e-06,30,1.25600004,1
739,442212300002675,239237796,2460146.8832457364,60146.377963,17.3941917,0.0188875552,0,zr,323.5429495,-1.8880905,1.12600005,-0.0780000016,20230721377963,442,0xc,0x3,21.2900009,26.2800312,0.0198700577,0.105893441,3.25333849e-06,30,1.24600005,1
740,442212300002675,239242002,2460146.9253076552,60146.4200231,17.4176483,0.0191277806,0,zr,323.5429485,-1.8880884,0.330000013,-0.00600000005,20230721419977,442,0xc,0x3,21.3099995,26.2770367,0.0192612093,0.104870819,3.09459665e-06,30,1.23899996,1
741,442212300002675,239437377,2460148.8791393857,60148.3737731,17.5646782,0.0207597241,0,zr,323.5429589,-1.8881169,1.02600002,0.00999999978,20230723373762,442,0xc,0x3,21.5499992,26.239254,0.0184858292,0.094064191,2.83844338e-06,30,1.24399996,1
742,442212300002675,239839939,2460152.9049149817,60152.3993981,17.792717,0.023774486,0,zr,323.542966,-1.88809,0.680999994,-0.0390000008,20230727399387,442,0xc,0x3,21.0799999,26.2746124,0.0212013368,0.107023053,3.72890372e-06,30,1.23599994,1
743,442212300002675,240237482,2460156.8804680035,60156.3748264,17.9351273,0.0260029025,0,zr,323.5429655,-1.8881125,0.712000012,-0.0109999999,20230731374826,442,0xc,0x3,20.2000008,26.2329235,0.0285128374,0.115977846,6.72871693e-06,30,1.23099995,1
744,442212300002675,240627288,2460160.7786221583,60160.2728819,17.9374046,0.0260409452,0,zr,323.5429701,-1.8881145,0.657000005,-0.0270000007,20230804272859,442,0xc,0x3,20.3199997,26.2977219,0.0280945711,0.102781795,6.59299894e-06,30,1.472,1
745,442212300002675,240833621,2460162.841998209,60162.3362153,18.0509644,0.028040057,0,zr,323.5429469,-1.88809,0.610000014,0.0610000007,20230806336204,442,0xc,0x3,21.1299992,26.3003044,0.0208085068,0.104406103,3.57546696e-06,30,1.24399996,1
746,442212300002675,241433769,2460168.843565115,60168.3376968,18.0772362,0.0285323784,0,zr,323.5429566,-1.8880819,1.18599999,-0.0920000002,20230812337697,442,0xc,0x3,21.2000008,26.2916183,0.0207240544,0.110166259,3.53188057e-06,30,1.23199999,1
747,442212300002675,241631192,2460170.817804984,60170.3119213,17.9749489,0.0266793352,0,zr,323.542962,-1.8880847,0.505999982,0.0250000004,20230814311898,442,0xc,0x3,21.2900009,26.254385,0.0190972444,0.101912886,3.00636202e-06,30,1.24699998,1
748,442212300002675,241931614,2460173.822040662,60173.3161458,17.7856445,0.0236711763,0,zr,323.5429604,-1.8880738,0.853999972,-0.0390000008,20230817316134,442,0xc,0x3,21.1800003,26.2938595,0.0210939925,0.10917943,3.6586855e-06,30,1.23500001,1
749,442212300002675,242727241,2460181.7782720625,60181.272419,17.7994614,0.0238736309,0,zr,323.5429606,-1.888102,0.989000022,-0.00800000038,20230825272373,442,0xc,0x3,20.8299999,26.2799301,0.0224257708,0.106027521,4.11596466e-06,30,1.26100004,1
750,442212300002675,242938106,2460183.8868894577,60183.3810648,17.829113,0.0243168026,0,zr,323.5429563,-1.8881028,0.737999976,-0.0500000007,20230827381065,442,0xc,0x3,20.6800003,26.3245564,0.0354808383,0.121921204,1.03218754e-05,30,1.40999997,1
751,442212300002675,243131554,2460185.8213363416,60185.315544,17.8939304,0.0253283344,0,zr,323.5429659,-1.8881082,0.660000026,-0.00200000009,20230829315521,442,0xc,0x3,20.1800003,26.3078098,0.0286720674,0.109070241,6.81934534e-06,30,1.24100006,1
752,442212300002675,243931234,2460193.8179448075,60193.3123495,17.9272957,0.0258727297,0,zr,323.5429562,-1.888072,0.726999998,-0.0250000004,20230906312326,442,0xc,0x3,21.1299992,26.2699242,0.0204623416,0.111669317,3.43072566e-06,30,1.26900005,1
753,442212300002675,244127435,2460195.77988347,60195.2743519,17.9071026,0.0255412944,0,zr,323.5429589,-1.8880866,0.750999987,0.0450000018,20230908274352,442,0xc,0x3,21.2999992,26.2384892,0.0209661424,0.107769586,3.59477599e-06,30,1.23199999,1
754,442212300002675,244439567,2460198.9010890727,60198.3956713,17.7772427,0.0235493165,0,zr,323.5429537,-1.8880915,0.843999982,0.0610000007,20230911395671,442,0xc,0x3,20.7099991,26.1627827,0.0265692193,0.10630355,5.81181621e-06,30,1.89600003,1
755,442212300002675,244725843,2460201.76373796,60201.2584375,17.4120636,0.0190701056,0,zr,323.5429668,-1.8881123,0.57099998,0.00300000003,20230914258426,442,0xc,0x3,21.3299999,26.2910595,0.0186015721,0.0991752446,2.83636223e-06,30,1.23199999,1
756,442212300002675,244923393,2460203.739147481,60203.2339352,17.5103817,0.0201308616,0,zr,323.542955,-1.8880801,0.713999987,-0.0359999985,20230916233935,442,0xc,0x3,21.4599991,26.2766037,0.0207713395,0.109583102,3.55458496e-06,30,1.23500001,1
757,442212300002675,245124241,2460205.7475357386,60205.242419,17.3975143,0.0189212598,0,zr,323.5429611,-1.8881123,0.602999985,-0.0160000008,20230918242407,442,0xc,0x3,21.6599998,26.2966805,0.0188540313,0.0988243744,2.90790649e-06,30,1.23099995,1
758,442212300002675,245330989,2460207.814908079,60207.3098958,17.6886406,0.0223198179,0,zr,323.5429643,-1.888102,0.851000011,-0.0270000007,20230920309884,442,0xc,0x3,21.5900002,26.2941837,0.019279344,0.102222964,3.06884704e-06,30,1.38300002,1
759,442212300002675,245718513,2460211.6899393033,60211.1851389,17.5884972,0.0210457686,0,zr,323.5429683,-1.8881018,0.893000007,-0.0130000003,20230924185127,442,0xc,0x3,20.9699993,26.3097801,0.0213803891,0.106275804,3.73162038e-06,30,1.27100003,1
760,442212300002675,246127276,2460215.7773211636,60215.2727662,17.651701,0.0218360946,0,zr,323.5429464,-1.8880999,0.925999999,-0.0610000007,20230928272720,442,0xc,0x3,19.8999996,26.3109913,0.0325788446,0.122085646,8.7863209e-06,30,1.324,1
761,442212300002675,246317471,2460217.6791440346,60217.1747106,17.5275497,0.0203262828,0,zr,323.5429481,-1.8881027,0.661000013,0.0430000015,20230930174699,442,0xc,0x3,20.4500008,26.3109684,0.0269878339,0.0958365947,5.96119025e-06,30,1.25999999,1
762,442212300002675,246725039,2460221.754551406,60221.2503935,17.5906372,0.0210717749,0,zr,323.5429748,-1.8881056,0.563000023,-0.0480000004,20231004250382,442,0xc,0x3,20.6800003,26.2679672,0.023604529,0.10233479,4.56827911e-06,30,1.30499995,1
763,442212300002675,246918979,2460223.693811564,60223.1897917,17.5528145,0.0206195936,0,zr,323.5429695,-1.8880791,0.818000019,-0.0489999987,20231006189780,442,0xc,0x3,20.8400002,26.2833805,0.0227149334,0.113433406,4.22192534e-06,30,1.23099995,1
764,442212300002675,247221155,2460226.7153471312,60226.2115509,17.6784897,0.0221852474,0,zr,323.5429637,-1.8881022,0.633000016,0.0270000007,20231009211551,442,0xc,0x3,21.2199993,26.2747345,0.0200051516,0.103639282,3.26238001e-06,30,1.25100005,1
765,442212300002675,247416958,2460228.673229317,60228.1695833,17.5574951,0.0206747036,0,zr,323.5429775,-1.8881203,0.513999999,0.00800000038,20231011169583,442,0xc,0x3,20.5100002,26.304554,0.0246573482,0.108656749,5.00386295e-06,30,1.23300004,1
766,442212300002675,247619726,2460230.700754748,60230.1972685,17.5663891,0.0207800549,32768,zr,323.5429541,-1.8880714,0.976000011,-0.104000002,20231013197234,442,0xc,0x3,20.1800003,25.5186768,0.0453928895,0.107398704,1.69879186e-05,30,1.24600005,1
767,442212300002675,247914957,2460233.652818194,60233.1495718,17.3083096,0.0180518758,0,zr,323.5429661,-1.888087,1.07200003,-0.0839999989,20231016149560,442,0xc,0x3,21.1200008,26.2855339,0.0213271994,0.108441949,3.73118746e-06,30,1.23699999,1
768,442212300002675,248114611,2460235.6491907025,60235.1461111,17.1298218,0.0165179502,0,zr,323.5429655,-1.8880938,0.335999995,-0.0160000008,20231018146111,442,0xc,0x3,21.0799999,26.2806854,0.0208926052,0.105734274,3.59115074e-06,30,1.23500001,1
769,442212300002675,248317212,2460237.675036411,60237.1721296,17.3921852,0.0188672524,0,zr,323.5429533,-1.8881007,1.02999997,-0.0590000004,20231020172130,442,0xc,0x3,21.2600002,26.2552242,0.0211746022,0.100150369,3.70275257e-06,30,1.24000001,1
770,442212300002675,248512712,2460239.629866516,60239.1271296,16.9855747,0.0154559352,0,zr,323.5429646,-1.8881065,0.592999995,0.0489999987,20231022127118,442,0xc,0x3,21.0900002,26.3062935,0.0217343196,0.101575807,3.85225349e-06,30,1.24199998,1
771,442212300002675,249017302,2460244.67530625,60244.1730208,16.5571861,0.0130546279,0,zr,323.5429648,-1.8880694,0.957000017,-0.0109999999,20231027173021,442,0xc,0x3,20.0499992,26.2791519,0.0300654285,0.109807566,7.37593518e-06,30,1.26900005,1
772,1487203100010564,60838386,2458362.8895878308,58362.3838657,17.5650787,0.0203940254,0,zr,323.5429499,-1.8881057,0.611999989,-0.0329999998,20180901383831,1487,0x3,0x1,20.7600002,26.2076721,0.022254996,0.088427797,4.25201824e-06,30,1.48800004,2
773,1487203100010564,68908399,2458443.5838543964,58443.0839931,17.1696129,0.0167379323,0,zr,323.5429378,-1.8881307,0.898999989,-0.0340000018,20181121083981,1487,0x3,0x1,20.4500008,26.1934834,0.0242449045,0.0887008384,5.0151275e-06,30,1.21300006,2
774,1487203100010564,101928035,2458773.783509328,58773.2803588,17.7946434,0.0232123882,32768,zr,323.5429375,-1.8881148,0.35800001,-0.0179999992,20191017280336,1487,0x3,0x1,19.8500004,25.7293625,0.0676173791,0.0968950987,3.97494805e-05,30,1.66999996,2
775,1487203100010564,101928081,2458773.783960692,58773.2808102,17.8658638,0.0242123101,0,zr,323.5429637,-1.8881174,0.949000001,-0.0340000018,20191017280810,1487,0x3,0x1,20.2700005,26.0346317,0.0270077288,0.0783557072,6.22312473e-06,30,1.67499995,3
776,1487203100010564,129741662,2459051.921937484,59051.4166204,17.8346634,0.0237663891,0,zr,323.5429573,-1.8881135,0.837000012,-0.0820000023,20200721416620,1487,0x3,0x1,21.5400009,26.2728539,0.0181155056,0.0939186588,2.80667859e-06,30,1.19500005,3
777,1487203100010564,130734521,2459061.850881943,59061.3452199,17.7557068,0.022692183,0,zr,323.5429612,-1.8881087,0.455000013,0.00499999989,20200731345220,1487,0x3,0x1,21.0400009,26.2706394,0.0256151799,0.0953499153,5.57030125e-06,30,1.19200003,3
778,1487203100010564,132637326,2459080.8791557113,59080.3732639,17.6971664,0.021943653,0,zr,323.5429502,-1.8881189,0.699000001,-0.0189999994,20200819373252,1487,0x3,0x1,21.2600002,26.1091728,0.0202274714,0.0944413841,3.47807349e-06,30,1.26900005,2
779,1487203100010564,132637372,2459080.87961871,59080.3737269,17.7169762,0.0221925303,0,zr,323.5429597,-1.8881262,0.949999988,-0.0460000001,20200819373727,1487,0x3,0x1,21.1900005,26.098999,0.0202300493,0.0990584567,3.49808806e-06,30,1.26999998,3
780,1487203100010564,133328197,2459087.787808806,59087.2819792,17.8004875,0.0232920442,0,zr,323.5429516,-1.8881122,1.26100004,0.0109999999,20200826281979,1487,0x3,0x1,21.2600002,26.1142597,0.0223582685,0.0963217914,4.23113988e-06,30,1.18599999,2
781,1487203100010564,138718321,2459141.686143481,59141.1832176,17.3075008,0.0178630389,0,zr,323.5429523,-1.8881087,0.759000003,-0.0240000002,20201019183218,1487,0x3,0x1,21.2700005,26.1611156,0.0204128455,0.0963166356,3.62119795e-06,30,1.21399999,2
782,1487203100010564,138718369,2459141.686617941,59141.1836921,17.3209839,0.0179810692,0,zr,323.5429624,-1.8881026,0.52700001,-0.0240000002,20201019183681,1487,0x3,0x1,21.2099991,26.1596146,0.0215779524,0.0918990076,4.04045886e-06,30,1.21399999,3
783,1487203100010564,139116572,2459145.6683065286,59145.1657292,17.1360512,0.0164854974,0,zr,323.5429524,-1.888109,0.790000021,-0.0680000037,20201023165729,1487,0x3,0x1,21.1299992,26.266737,0.0210783184,0.0988713875,3.80403617e-06,30,1.20099998,2
784,1487203100010564,139116620,2459145.6687809867,59145.1662037,17.1015835,0.0162344594,0,zr,323.542956,-1.8881175,0.952000022,-0.00200000009,20201023166192,1487,0x3,0x1,21.2099991,26.2712212,0.0227892641,0.0987966657,4.43544468e-06,30,1.20099998,3
785,1487203100010564,139222850,2459146.7309891907,59146.2285069,17.1292744,0.0164354909,32768,zr,323.5429147,-1.8881378,0.518999994,0.0729999989,20201024228507,1487,0x3,0x1,18.3299999,24.9103451,0.047175236,0.0732136965,6.47115376e-05,30,1.42299998,2
786,1487203100010564,139222898,2459146.731463754,59146.2289815,17.187706,0.0168773867,32768,zr,323.5429764,-1.8880964,0.907999992,0.0450000018,20201024228981,1487,0x3,0x1,18.7700005,25.1148396,0.0470731221,0.0819828659,4.25575527e-05,30,1.42499995,3
787,1487203100010564,139522554,2459149.7277543275,59149.225544,16.9770508,0.015393124,0,zr,323.5430475,-1.8880959,1.296,0.00499999989,20201027225544,1487,0x3,0x1,18.7700005,26.2128754,0.0431261286,0.100321151,2.8127366e-05,30,1.45500004,2
788,1487203100010564,139522600,2459149.72821718,59149.2260069,17.0002537,0.015542388,0,zr,323.5429859,-1.8880593,0.407000005,0.00600000005,20201027226007,1487,0x3,0x1,18.9300003,26.2161121,0.0413439721,0.100846469,2.17449233e-05,30,1.45799994,3
789,1487203100010564,139917405,2459153.6758947303,59153.1740509,17.0685005,0.0160011146,0,zr,323.542951,-1.8881105,0.885999978,-0.00600000005,20201031174005,1487,0x3,0x1,20.4599991,26.2704086,0.0266187359,0.100854166,6.04644629e-06,30,1.26699996,2
790,1487203100010564,139917452,2459153.676369287,59153.1745255,17.0573654,0.0159242135,0,zr,323.5429716,-1.8881194,0.663999975,0.0909999982,20201031174525,1487,0x3,0x1,20.3600006,26.2382565,0.0298926067,0.0886292309,7.57984844e-06,30,1.26800001,3
791,1487203100010564,142712315,2459181.622287048,59181.1231597,17.7988052,0.0232690722,0,zr,323.5429789,-1.8880734,0.582000017,-0.023,20201128123148,1487,0x3,0x1,20.1399994,26.2888737,0.0266308375,0.10070654,6.07849825e-06,30,1.36899996,2
792,1487203100010564,142712362,2459181.62275,59181.1236227,17.763361,0.0227929968,0,zr,323.542957,-1.8880915,0.467000008,-0.0,20201128123623,1487,0x3,0x1,20.0900002,26.2883854,0.0279755741,0.101158172,6.73054319e-06,30,1.37100005,3
793,1487203100010564,142909765,2459183.596587866,59183.0976505,17.8257446,0.0236412063,0,zr,323.5429699,-1.88811,1.15499997,0.023,20201130097650,1487,0x3,0x1,19.8299999,26.1419678,0.0366214365,0.103784658,1.13945798e-05,30,1.28499997,2
794,1487203100010564,142909811,2459183.597050718,59183.0981134,17.8374138,0.0238051973,0,zr,323.5429259,-1.8881055,0.68599999,-0.0450000018,20201130098113,1487,0x3,0x1,20.0300007,26.2166462,0.03070857,0.104410172,8.0077516e-06,30,1.28600001,3
795,1487203100010564,164744649,2459401.9510078155,59401.4464931,16.4477139,0.0127622951,0,zr,323.5429706,-1.8881066,0.377999991,-0.0,20210706446493,1487,0x3,0x1,20.8799992,26.2865429,0.0214219689,0.0952290297,3.92308175e-06,30,1.18400002,2
796,1487203100010564,164744696,2459401.951482346,59401.4469676,16.4574814,0.0127993878,0,zr,323.5429623,-1.8881056,0.533999979,0.0109999999,20210706446968,1487,0x3,0x1,21.1000004,26.2863312,0.0211697817,0.0935133398,3.84568148e-06,30,1.18400002,3
797,1487203100010564,164841383,2459402.918405746,59402.413831,16.513485,0.0130192814,0,zr,323.5429598,-1.888113,0.60799998,-0.0410000011,20210707413750,1487,0x3,0x1,21.2600002,26.2539768,0.0196726844,0.0974861458,3.30797457e-06,30,1.18799996,2
798,1487203100010564,164841430,2459402.918880374,59402.4143056,16.514492,0.0130233513,0,zr,323.542968,-1.8881027,0.402999997,-0.0130000003,20210707414294,1487,0x3,0x1,21.1900005,26.2540245,0.019769771,0.0967686176,3.32678906e-06,30,1.18799996,3
799,1487203100010564,165641643,2459410.9214604795,59410.4164352,17.4436569,0.0191257223,0,zr,323.5429479,-1.8881106,0.501999974,-0.0410000011,20210715416343,1487,0x3,0x1,21.25,26.0856228,0.0201435592,0.0996020064,3.47872947e-06,30,1.18099999,2
800,1487203100010564,165641689,2459410.9219234027,59410.4168981,17.4578724,0.0192669854,0,zr,323.5429531,-1.8881115,0.620000005,-0.0299999993,20210715416898,1487,0x3,0x1,21.1000004,26.1008911,0.0209562983,0.0927470624,3.75347349e-06,30,1.18099999,3
801,1487203100010564,165841357,2459412.9187006913,59412.4135764,17.4598694,0.0192869753,0,zr,323.5429629,-1.8881064,0.657999992,-0.0260000005,20210717413576,1487,0x3,0x1,21.2999992,26.1470051,0.0206006989,0.0946575403,3.59763817e-06,30,1.18200004,2
802,1487203100010564,165841405,2459412.9191752146,59412.4140509,17.4656754,0.0193453189,0,zr,323.5429556,-1.8881086,1.08899999,-0.0529999994,20210717414039,1487,0x3,0x1,21.2999992,26.1388187,0.020168744,0.0943447128,3.45357876e-06,30,1.18200004,3
803,1487203100010564,166944775,2459423.953322937,59423.4477546,17.7200851,0.0222319942,0,zr,323.5429571,-1.8881071,0.749000013,-0.0439999998,20210728447743,1487,0x3,0x1,19.7800007,25.8403969,0.0401566513,0.0986379087,1.41650935e-05,30,1.31500006,2
804,1487203100010564,166944822,2459423.953797552,59423.4482292,17.7746468,0.0229429509,0,zr,323.542954,-1.8881147,0.458999991,-0.0329999998,20210728448229,1487,0x3,0x1,19.7399998,25.8090019,0.0595917441,0.096352078,3.23899476e-05,30,1.31700003,3
805,1487203100010564,167036996,2459424.8755626054,59424.3699653,17.6500854,0.0213698149,0,zr,323.5429616,-1.888102,0.465999991,0.0280000009,20210729369931,1487,0x3,0x1,20.9099998,26.2310333,0.0208958611,0.0908629149,3.71011902e-06,30,1.18099999,2
806,1487203100010564,167037043,2459424.8760371204,59424.3704398,17.6625977,0.0215199329,0,zr,323.5429616,-1.8881115,0.569999993,-0.0250000004,20210729370428,1487,0x3,0x1,20.9899998,26.2305832,0.0213764627,0.0937934518,3.89398201e-06,30,1.17999995,3
807,1487203100010564,167242508,2459426.930738113,59426.425081,17.6789169,0.0217183176,0,zr,323.5429631,-1.8880863,1.38399994,0.00300000003,20210731424988,1487,0x3,0x1,21.0900002,26.1709747,0.0223224945,0.0961137787,4.23672145e-06,30,1.26400006,2
808,1487203100010564,167242555,2459426.931212727,59426.4255556,17.6958599,0.0219273958,0,zr,323.5429505,-1.8881278,0.635999978,0.00200000009,20210731425544,1487,0x3,0x1,21.0799999,26.1799335,0.020368658,0.0942335799,3.5144958e-06,30,1.26600003,3
809,1487203100010564,167343542,2459427.941112324,59427.4354282,17.68536,0.0217974391,0,zr,323.5429631,-1.8881136,0.889999986,-0.0909999982,20210801435428,1487,0x3,0x1,21.0599995,26.2037163,0.02011442,0.098885715,3.44295518e-06,30,1.30900002,2
810,1487203100010564,167343590,2459427.9415869364,59427.4359028,17.6617851,0.0215101261,0,zr,323.5429579,-1.8881042,0.69599998,0.0390000008,20210801435903,1487,0x3,0x1,20.9699993,26.2021236,0.020019263,0.0961250216,3.41153145e-06,30,1.31099999,3
811,1487203100010564,167441047,2459428.9161832,59428.4104745,17.7323189,0.0223883633,0,zr,323.5429576,-1.8881105,0.883000016,-0.0820000023,20210802410475,1487,0x3,0x1,21.3199997,26.2427502,0.019358173,0.0935162976,3.19864898e-06,30,1.23899996,2
812,1487203100010564,167441094,2459428.9166578115,59428.4109491,17.7120571,0.0221303198,0,zr,323.5429586,-1.8881115,0.76700002,-0.00700000022,20210802410949,1487,0x3,0x1,21.3299999,26.2424946,0.0192795806,0.0909759551,3.17604918e-06,30,1.24000001,3
813,1487203100010564,167538945,2459429.8951878706,59429.389456,17.7078609,0.0220774654,0,zr,323.5429507,-1.8881036,0.497999996,-0.0289999992,20210803389456,1487,0x3,0x1,21.3500004,26.2496548,0.0194266532,0.0965303332,3.21811694e-06,30,1.20299995,2
814,1487203100010564,167538993,2459429.895662481,59429.3899306,17.7008343,0.0219893977,0,zr,323.5429516,-1.8880988,0.513000011,-0.0209999997,20210803389919,1487,0x3,0x1,21.3999996,26.2566414,0.0189208295,0.09425506,3.08046037e-06,30,1.204,3
815,1487203100010564,168128768,2459435.7935243864,59435.2876852,17.856287,0.0240741037,0,zr,323.5429385,-1.8881212,1.30400002,-0.0590000004,20210809287674,1487,0x3,0x1,21.2000008,26.1983509,0.0237665307,0.0938925669,4.85936926e-06,30,1.25199997,2
816,1487203100010564,168128815,2459435.7939988924,59435.2881597,17.8858452,0.0245044939,0,zr,323.5429711,-1.8881172,1.06400001,-0.0890000015,20210809288160,1487,0x3,0x1,21.4799995,26.2029495,0.0188065786,0.0926196575,3.03511047e-06,30,1.25,3
817,1487203100010564,168631312,2459440.8190113315,59440.313125,17.8431473,0.0238864161,0,zr,323.5429582,-1.8881138,0.862999976,-0.0590000004,20210814312998,1487,0x3,0x1,21.4200001,26.1311703,0.0226442534,0.0957814679,4.39283804e-06,30,1.18599999,2
818,1487203100010564,169235156,2459446.857451074,59446.3515625,17.8430595,0.0238851644,0,zr,323.5429561,-1.8880711,0.727999985,0.023,20210820351551,1487,0x3,0x1,19.7600002,26.2179165,0.034874469,0.0958611965,1.04161472e-05,30,1.21800005,2
819,1487203100010564,169235203,2459446.8579255724,59446.352037,17.8834991,0.0244699195,0,zr,323.5429544,-1.8881167,0.578999996,-0.0430000015,20210820352025,1487,0x3,0x1,19.9500008,26.2144108,0.0304913484,0.0955660194,7.92288665e-06,30,1.21899998,3


==> J2134-0153_code/Palomar_ZTF.g.dat <==
3676 0.00362334026447
3676.9865 0.0034234112547281
3677.973 0.0037410752497173
3678.9595 0.0036319242764601
3679.946 0.0037212559613663
3680.9325 0.0032184601521608
3681.919 0.0030531488610358
3682.9055 0.0037361203994376
3683.8919 0.0036545317343563
3684.8784 0.0032999780233519
3685.8649 0.0033707377006351
3686.8514 0.0033328854921251
3687.8379 0.0032838840921734
3688.8244 0.0032851334991908
3689.8109 0.0032583338577397
3690.7974 0.0033081841299902
3691.7839 0.0031442411434279
3692.7704 0.0030490793580914
3693.7569 0.0030186509940138
3694.7434 0.0029840370297719
3695.7299 0.0029845636381433
3696.7164 0.0030908564266493
3697.7029 0.0035895771634484
3698.6893 0.0035807544159235
3699.6758 0.0034403393770124
3700.6623 0.0035288010943425
3701.6488 0.0034241809429926
3702.6353 0.0035443544368886
3703.6218 0.0033626812259904
3704.6083 0.0033830522379184
3705.5948 0.0034075509358626
3706.5813 0.0031768580486442
3707.5678 0.0031576891614563
3708.5543 0.0032939731703841
3709.5408 0.0031366027313609
3710.5273 0.0030164892052109
3711.5138 0.0030165590610293
3712.5003 0.0031117004318629
3713.4867 0.0032899279252327
3714.4732 0.0034382474274745
3715.4597 0.0033061373270462
3716.4462 0.0032666031565159
3717.4327 0.0032596493441476
3718.4192 0.003724236513146
3719.4057 0.0035020049627719
3720.3922 0.0033157631984767
3721.3787 0.0035231049974605
3722.3652 0.0033035311524946
3723.3517 0.0028751025494215
3724.3382 0.0031300485656616
3725.3247 0.0029107057796332
3726.3112 0.0031015947637592
3727.2976 0.0031177519776556
3728.2841 0.0030869613720612
3729.2706 0.0032870222063807
3730.2571 0.00344389053171
3731.2436 0.0034119737954175
3732.2301 0.0033299546562793
3733.2166 0.0031135897181
3734.2031 0.0036693346088434
3735.1896 0.003399238308137
3736.1761 0.0030516335430659
3737.1626 0.0029838827555324
3738.1491 0.003340681476347
3739.1356 0.0032820924087114
3740.1221 0.0026630974941592
3741.1086 0.0032432721288656
3742.095 0.003242713931539
3743.0815 0.0028219496617775
3744.068 0.0032645631023887
3745.0545 0.0029713633034157
3746.041 0.0031677616903925
3747.0275 0.0027729753720153
3748.014 0.0034117832262686
3749.0005 0.0031838340556908
3749.987 0.0029169777062668
3750.9735 0.0031271740232093
3751.96 0.003424023979467
3752.9465 0.0031443454425264
3753.933 0.003085973310762
3754.9195 0.002896806902725
3755.906 0.0028602713643467
3756.8924 0.0029700531478101
3757.8789 0.0030470362203582
3758.8654 0.0024118850098991
3759.8519 0.0028314924624445
3760.8384 0.0028341286824091
3761.8249 0.0028657104468534
3762.8114 0.0028325219070134
3763.7979 0.0029470815532056
3764.7844 0.0028632365879852
3765.7709 0.0028266315417434
3766.7574 0.0027863160385099
3767.7439 0.0029438163198383
3768.7304 0.0030087700922659
3769.7169 0.0027632605430838
3770.7034 0.0027013410979238
3771.6898 0.0027026605601382
3772.6763 0.0028214729058979
3773.6628 0.0029747778202965
3774.6493 0.0030789590333641
3775.6358 0.0027260174582244
3776.6223 0.0025593798209953
3777.6088 0.0023312515603752
3778.5953 0.0027664225833988
3779.5818 0.0029948742740191
3780.5683 0.0026128910443071
3781.5548 0.0028553391152539
3782.5413 0.0026381218725717
3783.5278 0.0026924144253265
3784.5143 0.0026998817601347
3785.5008 0.0025515034651212
3786.4872 0.0027554691512204
3787.4737 0.0030243507993474
3788.4602 0.002841442703733
3789.4467 0.002338337952714
3790.4332 0.002421485873667
3791.4197 0.0028020732723208
3792.4062 0.0028314008617381
3793.3927 0.0029502049722897
3794.3792 0.0027980719727044
3795.3657 0.0027268937479434
3796.3522 0.0028053116931073
3797.3387 0.0026395439961336
3798.3252 0.0025296307800166
3799.3117 0.002680672842112
3800.2981 0.0025258328027543
3801.2846 0.0026350272227866
3802.2711 0.0027358142535914
3803.2576 0.002924660916191
3804.2441 0.0027434022576957
3805.2306 0.0028567127654039
3806.2171 0.002774811161176
3807.2036 0.0022460975676281
3808.1901 0.0026230270266962
3809.1766 0.0025299873559569
3810.1631 0.0024413616012251
3811.1496 0.0024847239763988
3812.1361 0.0023660186064823
3813.1226 0.0022823597714878
3814.1091 0.0026426997552541
3815.0955 0.0025537309869129
3816.082 0.0025910351586814
3817.0685 0.0022616958357079
3818.055 0.0028380757964317
3819.0415 0.0026998420493949
3820.028 0.0024804262186966
3821.0145 0.0027144601521229
3822.001 0.0021531452822971
3822.9875 0.0021485593462483
3823.974 0.0023918442197203
3824.9605 0.0026705715073151
3825.947 0.002324453092655
3826.9335 0.0024248333197819
3827.92 0.0024895519221348
3828.9065 0.0021174655672449
3829.8929 0.0020873850917938
3830.8794 0.0023360662679148
3831.8659 0.0024197362197007
3832.8524 0.0023400850570527
3833.8389 0.0025942507318496
3834.8254 0.0022302409970497
3835.8119 0.0026769390546647
3836.7984 0.0025241835098881
3837.7849 0.0024122246130295
3838.7714 0.0024066515594516
3839.7579 0.0023295399594075
3840.7444 0.0022588626720061
3841.7309 0.0021237032108663
3842.7174 0.0023882249232237
3843.7039 0.0024852824432275
3844.6903 0.0027350002022389
3845.6768 0.0023092831806578
3846.6633 0.0023015272418034
3847.6498 0.0021575464906129
3848.6363 0.0022083470964006
3849.6228 0.0023340771754463
3850.6093 0.0023914351794384
3851.5958 0.0023421593871159
3852.5823 0.0023290311414873
3853.5688 0.0022064664522032
3854.5553 0.0022510297656369
3855.5418 0.0022024928859747
3856.5283 0.0022753747095933
3857.5148 0.0023907385984943
3858.5013 0.0021733051846111
3859.4877 0.002045016803346
3860.4742 0.002049552546562
3861.4607 0.0021738400104067
3862.4472 0.0022380478721637
3863.4337 0.0022750070886101
3864.4202 0.0021934756367954
3865.4067 0.0021093585939487
3866.3932 0.0022687182766164
3867.3797 0.0021249198669161
3868.3662 0.0022692032469609
3869.3527 0.0023724029893418
3870.3392 0.0023205165800532
3871.3257 0.0022428106489471
3872.3122 0.0023019595582852
3873.2986 0.0022643255526449
3874.2851 0.0023514644338675
3875.2716 0.0023297620301561
3876.2581 0.0022169964747538
3877.2446 0.002211715609212
3878.2311 0.0021730085417052
3879.2176 0.0022302786654516
3880.2041 0.0019178097643041
3881.1906 0.0021541712230365
3882.1771 0.0020464030264975
3883.1636 0.0023177741996423
3884.1501 0.0021313095901822
3885.1366 0.0021448183101065
3886.1231 0.0021169279770038
3887.1096 0.0022149963450903
3888.096 0.0023057024072463
3889.0825 0.0023338216157894
3890.069 0.0020201597942962
3891.0555 0.002246810078782
3892.042 0.00198167639906
3893.0285 0.0023089409280486
3894.015 0.0018248487369793
3895.0015 0.0022164017071486
3895.988 0.0020083621773636
3896.9745 0.0021354877521976
3897.961 0.0021108688215437
3898.9475 0.0021098331774498
3899.934 0.0021588876468192
3900.9205 0.0020327340375773
3901.907 0.0022154091463985
3902.8934 0.0023057515955501
3903.8799 0.0023060603234629
3904.8664 0.0021902298584363
3905.8529 0.0018798784571142
3906.8394 0.002012644118468
3907.8259 0.0019834065638689
3908.8124 0.0021421014435787
3909.7989 0.0020265899496784
3910.7854 0.0020840919420738
3911.7719 0.0020687669116269
3912.7584 0.0020814393239096
3913.7449 0.0022291813103579
3914.7314 0.0021166407815793
3915.7179 0.0020192191281975
3916.7044 0.0020300460088653
3917.6908 0.0021315248892919
3918.6773 0.0020600597384397
3919.6638 0.0020253011803086
3920.6503 0.0019786892983166
3921.6368 0.0020186625270125
3922.6233 0.0020177598078097
3923.6098 0.0019917819336093
3924.5963 0.0019455086872645
3925.5828 0.0020668757021807
3926.5693 0.0020846331467784
3927.5558 0.0021231164080888
3928.5423 0.0019514092538839
3929.5288 0.0018506329923516
3930.5153 0.0021675476356044
3931.5018 0.0019920725897593
3932.4882 0.0019026709443144
3933.4747 0.0019398494629896
3934.4612 0.0020096558724164
3935.4477 0.0019478962421545
3936.4342 0.001985059873529
3937.4207 0.0020382929247664
3938.4072 0.0018899635887542
3939.3937 0.0019326885983876
3940.3802 0.0019148466550519
3941.3667 0.0020069187946107
3942.3532 0.0021660189099938
3943.3397 0.002113673271288
3944.3262 0.0019627458809762
3945.3127 0.0019869885327482
3946.2991 0.0018758011927035
3947.2856 0.0017684025603225
3948.2721 0.001843233834364
3949.2586 0.0020995399346241
3950.2451 0.0019586542073353
3951.2316 0.0019213584451863
3952.2181 0.0017014082415507
3953.2046 0.0019746104650724
3954.1911 0.0022099189439507
3955.1776 0.0020145451495645
3956.1641 0.0018931204347062
3957.1506 0.0020327905385812
3958.1371 0.0021645254268252
3959.1236 0.002108624838357
3960.1101 0.0020780733872798
3961.0965 0.0017143641907573
3962.083 0.0017932424015766
3963.0695 0.0019843525496553
3964.056 0.0022684919747819
3965.0425 0.0019936211755371
3966.029 0.0018637547056275
3967.0155 0.0017028803471565
3968.002 0.0019904940458107
3968.9885 0.0018596584893106
3969.975 0.0018727051602415
3970.9615 0.001714707187689
3971.948 0.0019757876960501
3972.9345 0.001912753638391
3973.921 0.0019134685825904
3974.9075 0.0021565718515651
3975.8939 0.0019772151973835
3976.8804 0.001772947810173
3977.8669 0.0020419299171469
3978.8534 0.001951064787895
3979.8399 0.0020049818636801
3980.8264 0.0018958636224702
3981.8129 0.001955198337811
3982.7994 0.0020597830233251
3983.7859 0.0018192320849248
3984.7724 0.0017935761777741
3985.7589 0.0019427017473206
3986.7454 0.0020538861814809
3987.7319 0.0020557317180291
3988.7184 0.0020534240549626
3989.7049 0.0021408352500641
3990.6913 0.0020077117479401
3991.6778 0.0019643064662861
3992.6643 0.0018762892555409
3993.6508 0.0019981451540013
3994.6373 0.0019426955419831
3995.6238 0.0018916523469096
3996.6103 0.0020804792786805
3997.5968 0.00202398130165
3998.5833 0.0020933470339867
3999.5698 0.002058154355551
4000.5563 0.0021904413601041
4001.5428 0.0021045177290602
4002.5293 0.002128186673211
4003.5158 0.0020907458971835
4004.5023 0.0020869575816563
4005.4887 0.002059712298367
4006.4752 0.0019183681217947
4007.4617 0.0021274408551439
4008.4482 0.0022379258699654
4009.4347 0.0021520098506323
4010.4212 0.0020781681819043
4011.4077 0.0020720125841434
4012.3942 0.0020973157223466
4013.3807 0.002141594447928
4014.3672 0.0020415089508809
4015.3537 0.0021038069183365
4016.3402 0.0020918762022481
4017.3267 0.0021483220517028
4018.3132 0.002274839363458
4019.2996 0.0022462337999595
4020.2861 0.0023029133152191
4021.2726 0.0022109655940312
4022.2591 0.0022896845145601
4023.2456 0.0023498208839774
4024.2321 0.0022738737605384
4025.2186 0.0022405802288019
4026.2051 0.0023269821879533
4027.1916 0.0023652052807319
4028.1781 0.002408106013711
4029.1646 0.0024991460808622
4030.1511 0.0024162813435537
4031.1376 0.0024255907112633
4032.1241 0.0026244001418049
4033.1106 0.0025474002486692
4034.097 0.0023323763098256
4035.0835 0.0026210954702245
4036.07 0.0025820619341732
4037.0565 0.0027456339088838
4038.043 0.0027741297638892
4039.0295 0.0028597482407773
4040.016 0.0026537578939481
4041.0025 0.0029299184923728
4041.989 0.002797131096888
4042.9755 0.0028490632798766
4043.962 0.0027464303226469
4044.9485 0.0028362441826556
4045.935 0.0029586882101158
4046.9215 0.0028432010067858
4047.908 0.0030026270128627
4048.8944 0.0028971672259324
4049.8809 0.0029382983524627
4050.8674 0.0029312981785396
4051.8539 0.0029411923517302
4052.8404 0.0028673019088873
4053.8269 0.0031484561407856
4054.8134 0.0031344430548809
4055.7999 0.0032051164089471
4056.7864 0.0032060995921027
4057.7729 0.0033300821027509
4058.7594 0.003211542228511
4059.7459 0.0035652563775836
4060.7324 0.0035593584046696
4061.7189 0.0033034497076974
4062.7054 0.0033217739629253
4063.6918 0.003609984904675
4064.6783 0.0036108910276751
4065.6648 0.0034885047789646
4066.6513 0.0037282543292559
4067.6378 0.0038630066560489
4068.6243 0.0039774896444449
4069.6108 0.0040564879790141
4070.5973 0.0040802885325199
4071.5838 0.00417679514991
4072.5703 0.0044502487595049
4073.5568 0.004463327229003
4074.5433 0.0046385784455401
4075.5298 0.0049070048499891
4076.5163 0.0050799656261621
4077.5028 0.0054088632187816
4078.4892 0.0056646356982739
4079.4757 0.0056036585876915
4080.4622 0.0057514367938605
4081.4487 0.0065319037391302
4082.4352 0.0067120454264723
4083.4217 0.0069831397874198
4084.4082 0.0074254699643453
4085.3947 0.0079235501919232
4086.3812 0.0084576639043448
4087.3677 0.008824880414531
4088.3542 0.0092211613182086
4089.3407 0.0099357596003519
4090.3272 0.011287945361628
4091.3137 0.011942554519826
4092.3002 0.012906494074157
4093.2866 0.013604600101428
4094.2731 0.015648067986757
4095.2596 0.016843102157665
4096.2461 0.017932243632462
4097.2326 0.019604309979538
4098.2191 0.023028268965144
4099.2056 0.024457355782743
4100.1921 0.026112204904723
4101.1786 0.028089600347551
4102.1651 0.033045465901641
4103.1516 0.035681444442031
4104.1381 0.038641177613216
4105.1246 0.040733672017856
4106.1111 0.044303962106878
4107.0975 0.052046455344367
4108.084 0.055635039397496
4109.0705 0.059497718897431
4110.057 0.064387540868756
4111.0435 0.073444525622841
4112.03 0.077833275961777
4113.0165 0.082550334750192
4114.003 0.087395977024639
4114.9895 0.092603894400379
4115.976 0.10332379094871
4116.9625 0.10972273349891
4117.949 0.11499551269658
4118.9355 0.12019601179853
4119.922 0.12588735684912
4120.9085 0.13986523674235
4121.8949 0.14507143716324
4122.8814 0.15087642504219
4123.8679 0.15782007681572
4124.8544 0.17272170911237
4125.8409 0.17903509391055
4126.8274 0.18695797826199
4127.8139 0.19503745338881
4128.8004 0.21187555072003
4129.7869 0.2193541330114
4130.7734 0.2300896669131
4131.7599 0.23976484969944
4132.7464 0.25970534703841
4133.7329 0.27205193601313
4134.7194 0.28314790052133
4135.7059 0.29717158918909
4136.6923 0.32398606497581
4137.6788 0.3365630751973
4138.6653 0.35106761143797
4139.6518 0.36716058078464
4140.6383 0.38071341228414
4141.6248 0.41313705138042
4142.6113 0.42926922994369
4143.5978 0.44589989629852
4144.5843 0.46155998621894
4145.5708 0.49527493155428
4146.5573 0.51192613864813
4147.5438 0.52713372761366
4148.5303 0.54171885370634
4149.5168 0.57393268463848
4150.5033 0.58914248158901
4151.4897 0.60514886566182
4152.4762 0.61889350156782
4153.4627 0.64619922039844
4154.4492 0.65696373439979
4155.4357 0.66619440665607
4156.4222 0.67673418066367
4157.4087 0.69563554733319
4158.3952 0.70391360290995
4159.3817 0.71073185019371
4160.3682 0.71903567873934
4161.3547 0.73232188764639
4162.3412 0.73631436564584
4163.3277 0.74021516872576
4164.3142 0.74337139279183
4165.3007 0.75039434514766
4166.2871 0.74953299283916
4167.2736 0.75090041130894
4168.2601 0.7518173751244
4169.2466 0.75753156880311
4170.2331 0.75952587077634
4171.2196 0.75761616383192
4172.2061 0.76028643037046
4173.1926 0.75973951420727
4174.1791 0.75721271469514
4175.1656 0.7562471981271
4176.1521 0.75947033121416
4177.1386 0.758105490285
4178.1251 0.75933390151791
4179.1116 0.75976023140553
4180.098 0.76030644644427
4181.0845 0.76064904364541
4182.071 0.76232244179802
4183.0575 0.76221871635688
4184.044 0.76134385716072
4185.0305 0.76676802503152
4186.017 0.76698059283572
4187.0035 0.76975963518066
4187.99 0.77104525024215
4188.9765 0.77343239279515
4189.963 0.7744953195689
4190.9495 0.78081876103618
4191.936 0.78492008461467
4192.9225 0.78555313264894
4193.909 0.78812573905839
4194.8954 0.79343680277859
4195.8819 0.79763739498648
4196.8684 0.79666425352186
4197.8549 0.803070730498
4198.8414 0.80848246649601
4199.8279 0.81187287893297
4200.8144 0.8166547207944
4201.8009 0.81720586280995
4202.7874 0.82568665978312
4203.7739 0.82963163323197
4204.7604 0.8299976710355
4205.7469 0.8324663523442
4206.7334 0.83684395358146
4207.7199 0.83744593432728
4208.7064 0.83894412780373
4209.6928 0.83952462959395
4210.6793 0.84319436375815
4211.6658 0.84478733357137
4212.6523 0.84340179861344
4213.6388 0.84262770120551
4214.6253 0.8440457311345
4215.6118 0.84428851589027
4216.5983 0.84450872578239
4217.5848 0.84395150394268
4218.5713 0.84224535135449
4219.5578 0.84033145722457
4220.5443 0.83908663182652
4221.5308 0.83728181212115
4222.5173 0.8354504268346
4223.5038 0.83689497888516
4224.4902 0.8307637463621
4225.4767 0.82939267395349
4226.4632 0.8273527400546
4227.4497 0.82589526759112
4228.4362 0.82528220229931
4229.4227 0.82117353713633
4230.4092 0.81803622678268
4231.3957 0.81696778148596
4232.3822 0.81416660382382
4233.3687 0.81291782168281
4234.3552 0.8102416681448
4235.3417 0.80957730906966
4236.3282 0.80890687806144
4237.3147 0.80753722567539
4238.3012 0.80697711688904
4239.2876 0.80858212596599
4240.2741 0.80568872529487
4241.2606 0.80226532684168
4242.2471 0.80319981086856
4243.2336 0.8028203482463
4244.2201 0.80412233002657
4245.2066 0.80636752701961
4246.1931 0.80579552535325
4247.1796 0.80524634171378
4248.1661 0.80712610219143
4249.1526 0.80650488328294
4250.1391 0.80818502263438
4251.1256 0.80970989928995
4252.1121 0.81105701979013
4253.0985 0.81240773097547
4254.085 0.8113184037248
4255.0715 0.81285087693206
4256.058 0.81193134445506
4257.0445 0.81480203628707
4258.031 0.80993514109598
4259.0175 0.81116644885855
4260.004 0.81461644430147
4260.9905 0.81391251761736
4261.977 0.80850372012524
4262.9635 0.81618766246765
4263.95 0.81425394177166
4264.9365 0.81633329748377
4265.923 0.81594894418257
4266.9095 0.81770697443892
4267.8959 0.81864592810949
4268.8824 0.81553577883488
4269.8689 0.82102746332453
4270.8554 0.81643249843587
4271.8419 0.81890566714222
4272.8284 0.81837135857393
4273.8149 0.81761742472253
4274.8014 0.81610073738211
4275.7879 0.81733136547899
4276.7744 0.81979834732583
4277.7609 0.81853402748509
4278.7474 0.81726589793427
4279.7339 0.81910810571343
4280.7204 0.81622985694136
4281.7069 0.81722901394306
4282.6933 0.81794887786963
4283.6798 0.82007950733154
4284.6663 0.81795162279299
4285.6528 0.81827183248765
4286.6393 0.82009361529285
4287.6258 0.82005441884781
4288.6123 0.82044733283211
4289.5988 0.82010538080359
4290.5853 0.8208457648642
4291.5718 0.82219512315502
4292.5583 0.82365076435063
4293.5448 0.82258938439144
4294.5313 0.82535172913911
4295.5178 0.82537976390904
4296.5043 0.82392043184113
4297.4907 0.82606552723633
4298.4772 0.8290338407755
4299.4637 0.82873592444956
4300.4502 0.8269774034685
4301.4367 0.8289606172202
4302.4232 0.82924351852003
4303.4097 0.83033829004652
4304.3962 0.8323457399954
4305.3827 0.83479973417426
4306.3692 0.83196059381574
4307.3557 0.83384539977028
4308.3422 0.83642850411295
4309.3287 0.83817412659199
4310.3152 0.83836222161016
4311.3017 0.8399889621349
4312.2881 0.84050747181387
4313.2746 0.84056292777165
4314.2611 0.84247438901979
4315.2476 0.8406693631531
4316.2341 0.84214403315867
4317.2206 0.84318046725285
4318.2071 0.84140539291727
4319.1936 0.84559435558382
4320.1801 0.84592950833929
4321.1666 0.84593381377363
4322.1531 0.84860710726571
4323.1396 0.84737124735491
4324.1261 0.84848165026247
4325.1126 0.84513566722426
4326.099 0.84795437589333
4327.0855 0.8501968220832
4328.072 0.85127748709922
4329.0585 0.84900800036382
4330.045 0.84959762220482
4331.0315 0.85173310807289
4332.018 0.84806707574268
4333.0045 0.8509705284507
4333.991 0.84988285066914
4334.9775 0.84989462413666
4335.964 0.85281312852167
4336.9505 0.8487228763636
4337.937 0.85308073534379
4338.9235 0.85211930053853
4339.91 0.85064254844724
4340.8964 0.85164679345235
4341.8829 0.84970292364253
4342.8694 0.84558141792753
4343.8559 0.84803561581324
4344.8424 0.85034660735492
4345.8289 0.85243808903139
4346.8154 0.85106471428509
4347.8019 0.85098725885537
4348.7884 0.85066795282145
4349.7749 0.85015802469395
4350.7614 0.84930865004656
4351.7479 0.85317450281606
4352.7344 0.85046199343434
4353.7209 0.85101795668968
4354.7074 0.85202456138634
4355.6938 0.85243889778659
4356.6803 0.85331870839551
4357.6668 0.85071107998135
4358.6533 0.84949187894237
4359.6398 0.84805487270068
4360.6263 0.84933037155113
4361.6128 0.85023839342353
4362.5993 0.84863678651641
4363.5858 0.84874040678283
4364.5723 0.84702913694791
4365.5588 0.84695132995295
4366.5453 0.8455306817965
4367.5318 0.84586182557877
4368.5183 0.84434149237476
4369.5048 0.84441395756598
4370.4912 0.84312441767021
4371.4777 0.84075309139183
4372.4642 0.84105638586676
4373.4507 0.83581424319637
4374.4372 0.83512398682293
4375.4237 0.83490126889687
4376.4102 0.83349586038868
4377.3967 0.83295185158794
4378.3832 0.82912217334403
4379.3697 0.82734745715354
4380.3562 0.82510468190501
4381.3427 0.82320184387591
4382.3292 0.82241223094823
4383.3157 0.82191633966457
4384.3022 0.81856063288293
4385.2886 0.81699906423634
4386.2751 0.81784667567229
4387.2616 0.81350106549987
4388.2481 0.81125502784637
4389.2346 0.80984980526296
4390.2211 0.8100374072864
4391.2076 0.80984099153999
4392.1941 0.80501909771278
4393.1806 0.80240193993182
4394.1671 0.80376901330068
4395.1536 0.79963640076135
4396.1401 0.79769238009488
4397.1266 0.79239235918171
4398.1131 0.79571411301852
4399.0995 0.7957954134506
4400.086 0.79334547635706
4401.0725 0.79182495167938
4402.059 0.79385523735843
4403.0455 0.79234154368555
4404.032 0.78872027283722
4405.0185 0.78949290566582
4406.005 0.79325295811927
4406.9915 0.78577943005196
4407.978 0.78460645175355
4408.9645 0.78329318025602
4409.951 0.78822115531696
4410.9375 0.78946538495534
4411.924 0.79460893471192
4412.9105 0.79198186004947
4413.8969 0.79594065832375
4414.8834 0.78753908954775
4415.8699 0.79027242629172
4416.8564 0.7878540243182
4417.8429 0.79662953296105
4418.8294 0.80127980430927
4419.8159 0.79859891075253
4420.8024 0.79529149609001
4421.7889 0.80543286580141
4422.7754 0.80140673126875
4423.7619 0.80135230578681
4424.7484 0.8007059624705
4425.7349 0.79789459780973
4426.7214 0.80259267345559
4427.7079 0.80809065274083
4428.6943 0.80439064286915
4429.6808 0.81369199770439
4430.6673 0.80990924584178
4431.6538 0.80940616203415
4432.6403 0.81555761881634
4433.6268 0.82295933183053
4434.6133 0.82395337737374
4435.5998 0.82138792528264
4436.5863 0.82348795096622
4437.5728 0.82834916064508
4438.5593 0.82862467632782
4439.5458 0.82755292808658
4440.5323 0.83305717724815
4441.5188 0.83273472734251
4442.5053 0.83463158668321
4443.4917 0.83333945749247
4444.4782 0.83727032540337
4445.4647 0.83897135110167
4446.4512 0.83803130655015
4447.4377 0.83533680331488
4448.4242 0.83787291996089
4449.4107 0.84070861263353
4450.3972 0.84369502514429
4451.3837 0.84126643433849
4452.3702 0.84473782489768
4453.3567 0.84838674353969
4454.3432 0.84320619585182
4455.3297 0.84213746604935
4456.3162 0.84523213223147
4457.3027 0.84656353446328
4458.2891 0.84619573936406
4459.2756 0.84024354303304
4460.2621 0.84105420232805
4461.2486 0.84240128757289
4462.2351 0.84282743901346
4463.2216 0.84051451986129
4464.2081 0.83660780899793
4465.1946 0.83454798078359
4466.1811 0.84113979789082
4467.1676 0.84303807638563
4468.1541 0.83185967616741
4469.1406 0.83563736406645
4470.1271 0.83147924979375
4471.1136 0.83801729268693
4472.1001 0.83526779076434
4473.0865 0.83375189703631
4474.073 0.83449674490409
4475.0595 0.8298123042431
4476.046 0.82862352866789
4477.0325 0.82865978324965
4478.019 0.83026350284563
4479.0055 0.82882835182144
4479.992 0.82145462861513
4480.9785 0.82118213673857
4481.965 0.82542636985591
4482.9515 0.81938075508635
4483.938 0.82654764771197
4484.9245 0.81999274703224
4485.911 0.81370499511779
4486.8974 0.81827589701188
4487.8839 0.82202965412677
4488.8704 0.81862479168027
4489.8569 0.81703403646173
4490.8434 0.81552038346508
4491.8299 0.8176831572093
4492.8164 0.8147995277356
4493.8029 0.81441877751527
4494.7894 0.8165053215005
4495.7759 0.81486683795791
4496.7624 0.81084953841968
4497.7489 0.81360654889399
4498.7354 0.81115847662284
4499.7219 0.81077293108608
4500.7084 0.81189628854667
4501.6948 0.81222311672692
4502.6813 0.81269988936925
4503.6678 0.81179897074558
4504.6543 0.81078730310495
4505.6408 0.81160495452982
4506.6273 0.81307547915743
4507.6138 0.80899163853546
4508.6003 0.80885004570807
4509.5868 0.80945897983212
4510.5733 0.81053383543144
4511.5598 0.81101758909821
4512.5463 0.80843724920166
4513.5328 0.80750632189979
4514.5193 0.80873763060478
4515.5058 0.80772318654271
4516.4922 0.80759996816247
4517.4787 0.80404389804368
4518.4652 0.80516805655372
4519.4517 0.81283059589243
4520.4382 0.81163676293974
4521.4247 0.8068874456046
4522.4112 0.80561432152409
4523.3977 0.81391668364826
4524.3842 0.81153736387779
4525.3707 0.81035896659622
4526.3572 0.80812854663964
4527.3437 0.81080389672336
4528.3302 0.80982585004158
4529.3167 0.80896061108198
4530.3032 0.80922116806958
4531.2896 0.81067430503599
4532.2761 0.81622773414212
4533.2626 0.80896890013504
4534.2491 0.8128402345981
4535.2356 0.81052376341367
4536.2221 0.81475306011376
4537.2086 0.8136708507954
4538.1951 0.81767886315708
4539.1816 0.81148491399946
4540.1681 0.81249350819944
4541.1546 0.81743079487458
4542.1411 0.80989151539025
4543.1276 0.81269177087419
4544.1141 0.8149682989554
4545.1006 0.81501077026362
4546.087 0.81594866713782
4547.0735 0.81501569803101
4548.06 0.81607398855562
4549.0465 0.82275951221771
4550.033 0.82528912781944
4551.0195 0.81957344362285
4552.006 0.81735558007465
4552.9925 0.82190581747564
4553.979 0.8151751774587
4554.9655 0.82385167256404
4555.952 0.81852903741879
4556.9385 0.8240492378706
4557.925 0.81720363112114
4558.9115 0.81840003198285
4559.8979 0.82296359023453
4560.8844 0.82569213411341
4561.8709 0.82339133874657
4562.8574 0.82504514316807
4563.8439 0.82948580205792
4564.8304 0.82740241851908
4565.8169 0.82668078868963
4566.8034 0.8250623248137
4567.7899 0.83165994770414
4568.7764 0.83165911429362
4569.7629 0.82501392325349
4570.7494 0.82936250061656
4571.7359 0.83209926782285
4572.7224 0.83146198727422
4573.7089 0.8316036831328
4574.6953 0.83383881758202
4575.6818 0.83563271903517
4576.6683 0.83381217852697
4577.6548 0.83662692627383
4578.6413 0.83877935169652
4579.6278 0.8437375557835
4580.6143 0.83643845355393
4581.6008 0.83658675206416
4582.5873 0.8366816269126
4583.5738 0.83803301274002
4584.5603 0.83761795694418
4585.5468 0.83700418946283
4586.5333 0.84150991638873
4587.5198 0.84250046635707
4588.5063 0.83833152327421
4589.4927 0.84082613990063
4590.4792 0.84400589797746
4591.4657 0.84351331415268
4592.4522 0.84462801730039
4593.4387 0.84200825414121
4594.4252 0.84117472133825
4595.4117 0.84381241087966
4596.3982 0.84280433684009
4597.3847 0.84273679082712
4598.3712 0.84111914183861
4599.3577 0.84122976183122
4600.3442 0.83804647912148
4601.3307 0.83651290320558
4602.3172 0.83855889702347
4603.3037 0.8381148155129
4604.2901 0.84281508294503
4605.2766 0.84318088172516
4606.2631 0.83887968615269
4607.2496 0.83938628747795
4608.2361 0.84196903847027
4609.2226 0.84087759635422
4610.2091 0.83459661359492
4611.1956 0.83776563355068
4612.1821 0.83414711666835
4613.1686 0.83516751075396
4614.1551 0.83719581390693
4615.1416 0.83806103127182
4616.1281 0.83783203049694
4617.1146 0.8370035802127
4618.1011 0.82928302120392
4619.0875 0.83405081538587
4620.074 0.83247452560543
4621.0605 0.83057820850016
4622.047 0.82986011221726
4623.0335 0.8316620882492
4624.02 0.8327417272095
4625.0065 0.83056598538796
4625.993 0.83132298199039
4626.9795 0.82541744850475
4627.966 0.82921043233828
4628.9525 0.82922241276621
4629.939 0.8279000847203
4630.9255 0.82586894040823
4631.912 0.82732873268365
4632.8984 0.8313616873113
4633.8849 0.82275818523508
4634.8714 0.82560467755029
4635.8579 0.82336513998786
4636.8444 0.82381186273654
4637.8309 0.8235026792405
4638.8174 0.82093068584159
4639.8039 0.82264959890494
4640.7904 0.82196401964821
4641.7769 0.82437545708144
4642.7634 0.8270408296292
4643.7499 0.82312639549995
4644.7364 0.82287383616849
4645.7229 0.8223399590334
4646.7094 0.8238635876921
4647.6958 0.82056669379752
4648.6823 0.82407746816121
4649.6688 0.82370137977325
4650.6553 0.81962515692703
4651.6418 0.82434242717966
4652.6283 0.82200717481327
4653.6148 0.8215391491599
4654.6013 0.82071851186845
4655.5878 0.82439032775501
4656.5743 0.82364586901366
4657.5608 0.82490317619231
4658.5473 0.82509140660025
4659.5338 0.82181009713897
4660.5203 0.8221749591574
4661.5068 0.8215080684219
4662.4932 0.82308736326178
4663.4797 0.82348554755885
4664.4662 0.82309687279133
4665.4527 0.82615399682698
4666.4392 0.82614208577286
4667.4257 0.82264602516221
4668.4122 0.82553876739934
4669.3987 0.82848674157654
4670.3852 0.82842117353734
4671.3717 0.8266879824292
4672.3582 0.82388499687818
4673.3447 0.82142609936587
4674.3312 0.82129158425747
4675.3177 0.82729352524795
4676.3042 0.82131215632566
4677.2906 0.82179309436797
4678.2771 0.82199846567157
4679.2636 0.82667438491379
4680.2501 0.82159161381125
4681.2366 0.81894522739559
4682.2231 0.82536086086519
4683.2096 0.82496720652289
4684.1961 0.82385645462145
4685.1826 0.82671760489595
4686.1691 0.8241769833969
4687.1556 0.82782925741952
4688.1421 0.82339630761088
4689.1286 0.82016888281984
4690.1151 0.8186624899495
4691.1016 0.82135948890933
4692.088 0.8238907186912
4693.0745 0.81885972851922
4694.061 0.82035298025502
4695.0475 0.82373129112487
4696.034 0.81853456720903
4697.0205 0.82126721531494
4698.007 0.81789577303306
4698.9935 0.81661273733546
4699.98 0.81796857385706
4700.9665 0.81435044244815
4701.953 0.81410906505194
4702.9395 0.8168986082416
4703.926 0.81854402607893
4704.9125 0.81717305829966
4705.8989 0.8158560370698
4706.8854 0.81822549321509
4707.8719 0.81341465447003
4708.8584 0.81563796419064
4709.8449 0.81366434803918
4710.8314 0.81683437815844
4711.8179 0.8162395033951
4712.8044 0.81424991585334
4713.7909 0.81056067561473
4714.7774 0.81612030974845
4715.7639 0.81534310374748
4716.7504 0.81837332227716
4717.7369 0.81339371439789
4718.7234 0.8163633240175
4719.7099 0.82034619638651
4720.6963 0.81555336156224
4721.6828 0.81623667743339
4722.6693 0.81930954007865
4723.6558 0.81950468793662
4724.6423 0.81673967858144
4725.6288 0.8206442481607
4726.6153 0.82277261872202
4727.6018 0.82357516683323
4728.5883 0.82181404266899
4729.5748 0.81894821293406
4730.5613 0.82046191219922
4731.5478 0.82411706322003
4732.5343 0.82489326230397
4733.5208 0.82442885794232
4734.5073 0.82436857038083
4735.4937 0.8271173150238
4736.4802 0.82731719532722
4737.4667 0.82800606277077
4738.4532 0.82900691199498
4739.4397 0.8319678966285
4740.4262 0.83032285846365
4741.4127 0.83169258137972
4742.3992 0.83200241127197
4743.3857 0.8326972591933
4744.3722 0.83251528171035
4745.3587 0.83739783810682
4746.3452 0.83453884166209
4747.3317 0.83584965085704
4748.3182 0.83659461536755
4749.3047 0.83491757520086
4750.2911 0.83338761982093
4751.2776 0.83365137864265
4752.2641 0.83757854303762
4753.2506 0.83663569918375
4754.2371 0.83961202804238
4755.2236 0.83792329867014
4756.2101 0.84128586745372
4757.1966 0.83810942766852
4758.1831 0.83878773805172
4759.1696 0.83913454086306
4760.1561 0.83843083307162
4761.1426 0.83897423380776
4762.1291 0.84270534131075
4763.1156 0.84104882611334
4764.1021 0.84117315494636
4765.0885 0.83812660108978
4766.075 0.83670604030479
4767.0615 0.84123357376441
4768.048 0.8392612065656
4769.0345 0.8402447851913
4770.021 0.83682494900895
4771.0075 0.83425948338264
4771.994 0.83494257844984
4772.9805 0.8380584096523
4773.967 0.83334603253254
4774.9535 0.83582781123946
4775.94 0.83722829077786
4776.9265 0.8330479706426
4777.913 0.83828987960072
4778.8994 0.83249384013121
4779.8859 0.83128878013879
4780.8724 0.829288907441
4781.8589 0.83426308996813
4782.8454 0.8294923054789
4783.8319 0.83018386505754
4784.8184 0.82497260892073
4785.8049 0.82890082755007
4786.7914 0.82863385830567
4787.7779 0.82895281203942
4788.7644 0.82353314156929
4789.7509 0.82718809266369
4790.7374 0.8285127906076
4791.7239 0.82589824164056
4792.7104 0.82180692252357
4793.6968 0.82122002402304
4794.6833 0.82416094129537
4795.6698 0.82256206292476
4796.6563 0.81800977682729
4797.6428 0.81383782216378
4798.6293 0.81669742589715
4799.6158 0.81756755289296
4800.6023 0.81280520727712
4801.5888 0.81168936459641
4802.5753 0.81392974529837
4803.5618 0.8101842594859
4804.5483 0.80942235761047
4805.5348 0.81262234721658
4806.5213 0.81048353676664
4807.5078 0.80765043042112
4808.4942 0.80978533703947
4809.4807 0.81057840478193
4810.4672 0.80759135971709
4811.4537 0.80598278691232
4812.4402 0.80592356544249
4813.4267 0.805832624652
4814.4132 0.80880880646982
4815.3997 0.80546642854645
4816.3862 0.80546289854551
4817.3727 0.80354873483727
4818.3592 0.80064860885176
4819.3457 0.8010829853455
4820.3322 0.80420307246272
4821.3187 0.80695551221936
4822.3052 0.80161281501639
4823.2916 0.80167558947402
4824.2781 0.79942626969463
4825.2646 0.79755416107808
4826.2511 0.80274298539911
4827.2376 0.80104795961315
4828.2241 0.79999332451091
4829.2106 0.80194758217342
4830.1971 0.7991885592391
4831.1836 0.80314668973074
4832.1701 0.79793113049203
4833.1566 0.79643676373239
4834.1431 0.80060168531555
4835.1296 0.80103955405272
4836.1161 0.80013297560474
4837.1026 0.8000255005908
4838.089 0.80359361784743
4839.0755 0.80283902376836
4840.062 0.7978564516696
4841.0485 0.79919914668187
4842.035 0.80411265424335
4843.0215 0.79902113798313
4844.008 0.80041721356152
4844.9945 0.80048967845862
4845.981 0.80157938332971
4846.9675 0.80264982403971
4847.954 0.80459266660498
4848.9405 0.80485501580541
4849.927 0.80187198094599
4850.9135 0.80142246846001
4851.8999 0.80811690577061
4852.8864 0.80795372769864
4853.8729 0.80893870091961
4854.8594 0.81124938875983
4855.8459 0.80568475072563
4856.8324 0.80490437881086
4857.8189 0.80972347853157
4858.8054 0.80667770079685
4859.7919 0.80950418721198
4860.7784 0.81097168182326
4861.7649 0.80752915685317
4862.7514 0.81086299978805
4863.7379 0.80982049615448
4864.7244 0.81263201791075
4865.7109 0.81175078706594
4866.6973 0.81669083303618
4867.6838 0.8144115890529
4868.6703 0.8138003110036
4869.6568 0.81490434191247
4870.6433 0.81645868824283
4871.6298 0.81582883568901
4872.6163 0.81812242342847
4873.6028 0.8180991416381
4874.5893 0.81771002999468
4875.5758 0.81851563126818
4876.5623 0.81848414131982
4877.5488 0.82271547586331
4878.5353 0.82451229602703
4879.5218 0.8220337048434
4880.5083 0.81985891697302
4881.4947 0.81827972235866
4882.4812 0.82056107160704
4883.4677 0.82432559094161
4884.4542 0.82175366892596
4885.4407 0.82007024626115
4886.4272 0.82347247530432
4887.4137 0.82264980176293
4888.4002 0.82405046059979
4889.3867 0.82769109880447
4890.3732 0.82770945857267
4891.3597 0.82504884388662
4892.3462 0.82792882856148
4893.3327 0.82653500929688
4894.3192 0.82752719028673
4895.3057 0.83102785676174
4896.2921 0.82860343990248
4897.2786 0.82724712752454
4898.2651 0.82857127149153
4899.2516 0.8262215499428
4900.2381 0.82899483904528
4901.2246 0.83243123991892
4902.2111 0.82994339977947
4903.1976 0.83084160075526
4904.1841 0.83357267959505
4905.1706 0.82915962127078
4906.1571 0.82901939655095
4907.1436 0.82737224136201
4908.1301 0.82894953546043
4909.1166 0.82820496088188
4910.1031 0.82938400823754
4911.0895 0.82995115214527
4912.076 0.83223016122018
4913.0625 0.83188908309563
4914.049 0.83012086951996
4915.0355 0.83121801835557
4916.022 0.82880695599296
4917.0085 0.83250006094411
4917.995 0.82903531779154
4918.9815 0.82884918049889
4919.968 0.82855091101894
4920.9545 0.82505993935184
4921.941 0.82770342117228
4922.9275 0.82249272072277
4923.914 0.82751072560388
4924.9005 0.83223281886265
4925.8869 0.83083586655056
4926.8734 0.82710202521089
4927.8599 0.82709942576752
4928.8464 0.82105138005783
4929.8329 0.82230833234819
4930.8194 0.82754557102906
4931.8059 0.82687987831559
4932.7924 0.82538912008361
4933.7789 0.82676094518762
4934.7654 0.82704403084056
4935.7519 0.82567248829639
4936.7384 0.82194255580275
4937.7249 0.82289098728481
4938.7114 0.82418944068779
4939.6978 0.82377458135166
4940.6843 0.82417722645911
4941.6708 0.82203632461132
4942.6573 0.82040083240589
4943.6438 0.82049726274723
4944.6303 0.81859484344227
4945.6168 0.8211006240265
4946.6033 0.82012344149314
4947.5898 0.82151243154418
4948.5763 0.82003090058389
4949.5628 0.8229758730794
4950.5493 0.82029348720277
4951.5358 0.81740651282125
4952.5223 0.82008230743177
4953.5088 0.81816081164759
4954.4952 0.81720770380607
4955.4817 0.81680684461419
4956.4682 0.81495541204835
4957.4547 0.81695537977086
4958.4412 0.8186975755873
4959.4277 0.8155028450626
4960.4142 0.81388453562594
4961.4007 0.81539042407582
4962.3872 0.81557630953283
4963.3737 0.81424208450885
4964.3602 0.81717363864085
4965.3467 0.81487694216231
4966.3332 0.81160830679851
4967.3197 0.81168031274129
4968.3062 0.81324154378731
4969.2926 0.81151329861274
4970.2791 0.81344373079347
4971.2656 0.81105025156487
4972.2521 0.80741580027761
4973.2386 0.80711092807138
4974.2251 0.81259355685885
4975.2116 0.80985339378943
4976.1981 0.8106547147536
4977.1846 0.80635080374329
4978.1711 0.80435135387066
4979.1576 0.80219014923207
4980.1441 0.80872751029022
4981.1306 0.80678963583735
4982.1171 0.8043549460667
4983.1036 0.80688556866364
4984.09 0.80437612644169
4985.0765 0.80796546052506
4986.063 0.80665327938009
4987.0495 0.80290135222356
4988.036 0.80236319484333
4989.0225 0.80385761715198
4990.009 0.80464499670453
4990.9955 0.8043639609129
4991.982 0.79839062594589
4992.9685 0.80357089212678
4993.955 0.80001701510203
4994.9415 0.79910798705577
4995.928 0.8016960287307
4996.9145 0.79790563715731
4997.901 0.80214605371044
4998.8874 0.80316544766284
4999.8739 0.80087011917818
5000.8604 0.80045704418005
5001.8469 0.79921743687095
5002.8334 0.80294733504812
5003.8199 0.7996832718533
5004.8064 0.79960932238359
5005.7929 0.80061342767236
5006.7794 0.80118319985482
5007.7659 0.80327940757108
5008.7524 0.79882515878079
5009.7389 0.7957443768041
5010.7254 0.80087707054406
5011.7119 0.79973735705821
5012.6983 0.79951453682873
5013.6848 0.80140497391298
5014.6713 0.79976350811885
5015.6578 0.79884718648871
5016.6443 0.80158878559542
5017.6308 0.80234931914372
5018.6173 0.80022953291689
5019.6038 0.80211768858676
5020.5903 0.80282411535239
5021.5768 0.80207529966329
5022.5633 0.80319203645061
5023.5498 0.80519719504363
5024.5363 0.80558499282713
5025.5228 0.80689254635735
5026.5093 0.80679324610289
5027.4957 0.80572782354697
5028.4822 0.80540775951007
5029.4687 0.80523334085854
5030.4552 0.80481193394494
5031.4417 0.80747721540294
5032.4282 0.80759385038567
5033.4147 0.80751006387068
5034.4012 0.80888026620683
5035.3877 0.80931387192777
5036.3742 0.8095553693892
5037.3607 0.80903633238433
5038.3472 0.80760121057536
5039.3337 0.807832586788
5040.3202 0.81023149910573
5041.3067 0.81279960115738
5042.2931 0.81182140397404
5043.2796 0.8097675887961
5044.2661 0.80941324727719
5045.2526 0.81142439879918
5046.2391 0.81365340896283
5047.2256 0.81166639067303
5048.2121 0.81336403876212
5049.1986 0.81352538093598
5050.1851 0.81286223087616
5051.1716 0.81014370963424
5052.1581 0.81456918603191
5053.1446 0.81202041462139
5054.1311 0.81436130013437
5055.1176 0.81678820454078
5056.1041 0.81472112981783
5057.0905 0.818038134888
5058.077 0.81647355099611
5059.0635 0.81654486376374
5060.05 0.81879545393423
5061.0365 0.81563348840802
5062.023 0.81762809721308
5063.0095 0.81835533029683
5063.996 0.81434938999873
5064.9825 0.8171533922622
5065.969 0.81876768110071
5066.9555 0.82015202997516
5067.942 0.82019167535985
5068.9285 0.8204186292428
5069.915 0.81693991795073
5070.9015 0.81781892875036
5071.8879 0.81863032299471
5072.8744 0.82175303813303
5073.8609 0.8194151288232
5074.8474 0.8179276346388
5075.8339 0.81793650757792
5076.8204 0.8214881454472
5077.8069 0.82121857122451
5078.7934 0.81773413779997
5079.7799 0.82000749677348
5080.7664 0.81983740751756
5081.7529 0.81997824111089
5082.7394 0.81614256454544
5083.7259 0.81543474631083
5084.7124 0.81972182850072
5085.6988 0.8188187819319
5086.6853 0.81702718989363
5087.6718 0.81784655121436
5088.6583 0.81950712337912
5089.6448 0.8185381419051
5090.6313 0.81733305782411
5091.6178 0.81880803942004
5092.6043 0.81814561411983
5093.5908 0.8178041807639
5094.5773 0.81859630213382
5095.5638 0.81871244700115
5096.5503 0.81730515106435
5097.5368 0.81635616816957
5098.5233 0.816971255155
5099.5098 0.81821671632294
5100.4962 0.81757084590892
5101.4827 0.8165460717015
5102.4692 0.8177850654412
5103.4557 0.81757241776807
5104.4422 0.81909128088339
5105.4287 0.81742682200012
5106.4152 0.81510436822373
5107.4017 0.81754599079835
5108.3882 0.81839685161626
5109.3747 0.81627442079722
5110.3612 0.81471707151636
5111.3477 0.81604349326971
5112.3342 0.81690358173064
5113.3207 0.81526380258377
5114.3072 0.81339054468036
5115.2936 0.81418381816423
5116.2801 0.81520440515869
5117.2666 0.81584315525114
5118.2531 0.81509932940687
5119.2396 0.81586978115502
5120.2261 0.81132031918838
5121.2126 0.81455972982449
5122.1991 0.81474939730403
5123.1856 0.81606889089093
5124.1721 0.81892009177983
5125.1586 0.81385081912369
5126.1451 0.81752734498635
5127.1316 0.81813487406738
5128.1181 0.81189258803883
5129.1046 0.81546988490099
5130.091 0.81492567435736
5131.0775 0.81442717479122
5132.064 0.81594203281687
5133.0505 0.81148260446543
5134.037 0.81403425973411
5135.0235 0.81674665312069
5136.01 0.81307090808525
5136.9965 0.81424723141244
5137.983 0.8149614614267
5138.9695 0.81248033272764
5139.956 0.81333968476021
5140.9425 0.81683287988758
5141.929 0.81508165857064
5142.9155 0.81284752024752
5143.902 0.813985137478
5144.8884 0.8129100165359
5145.8749 0.81536560662525
5146.8614 0.81341698395748
5147.8479 0.81359842931183
5148.8344 0.81268535134675
5149.8209 0.81189801282327
5150.8074 0.81230644203473
5151.7939 0.81295278587675
5152.7804 0.80916577404385
5153.7669 0.81209490247935
5154.7534 0.81128944978196
5155.7399 0.81158994568103
5156.7264 0.81148383320185
5157.7129 0.81268800849967
5158.6993 0.81057687882751
5159.6858 0.8106862813158
5160.6723 0.81039145321232
5161.6588 0.81168624421374
5162.6453 0.8114446880254
5163.6318 0.81227220953053
5164.6183 0.80880512565608
5165.6048 0.81226329685793
5166.5913 0.80973271011611
5167.5778 0.80851557188508
5168.5643 0.80991214746847
5169.5508 0.80839118190159
5170.5373 0.80823140384959
5171.5238 0.81066477098421
5172.5103 0.80981417319539
5173.4967 0.81117182729515
5174.4832 0.80988889575933
5175.4697 0.80884615580334
5176.4562 0.8123424662828
5177.4427 0.81218237147708
5178.4292 0.80952452274389
5179.4157 0.81117375109447
5180.4022 0.8090792118535
5181.3887 0.80706887644132
5182.3752 0.81025826240593
5183.3617 0.80946946139632
5184.3482 0.80932715555893
5185.3347 0.80892129430074
5186.3212 0.81053612391563
5187.3077 0.80955130239263
5188.2941 0.80816650405952
5189.2806 0.80862336362926
5190.2671 0.81093379990542
5191.2536 0.80788957159118
5192.2401 0.81013235526863
5193.2266 0.80885596331518
5194.2131 0.8090540186225
5195.1996 0.81069788991494
5196.1861 0.80872628754651
5197.1726 0.805320160659
5198.1591 0.80842492073432
5199.1456 0.81083792017824
5200.1321 0.80682536662819
5201.1186 0.81140201064719
5202.1051 0.80992927252181
5203.0915 0.81031912459186
5204.078 0.81079816439731
5205.0645 0.81089588150265
5206.051 0.8077495189066
5207.0375 0.8085828777352
5208.024 0.80907721443046
5209.0105 0.80833913434071
5209.997 0.8098868676911
5210.9835 0.81017266588186
5211.97 0.80958398726697
5212.9565 0.81068168737493
5213.943 0.80896487749163
5214.9295 0.81068332076596
5215.916 0.8126526176687
5216.9025 0.81054641621907
5217.8889 0.80692703356184
5218.8754 0.80823073864423
5219.8619 0.81023512534675
5220.8484 0.81296382104116
5221.8349 0.81032111079044
5222.8214 0.81301564488861
5223.8079 0.81133483157197
5224.7944 0.81316294230772
5225.7809 0.8084742662613
5226.7674 0.81260520941954
5227.7539 0.81454296779484
5228.7404 0.81377412068158
5229.7269 0.81475008193664
5230.7134 0.81561124821202
5231.6998 0.81336524795407
5232.6863 0.81325146226449
5233.6728 0.81305895870465
5234.6593 0.81213043315045
5235.6458 0.81314340952725
5236.6323 0.81486851783653
5237.6188 0.81423812879618
5238.6053 0.81626858859663
5239.5918 0.81487369806823
5240.5783 0.81680536700659
5241.5648 0.8163140167619
5242.5513 0.8143629478041
5243.5378 0.81505351814681
5244.5243 0.81477709722627
5245.5108 0.81368220736765
5246.4972 0.81274093971073
5247.4837 0.81272616026003
5248.4702 0.81654007598705
5249.4567 0.81460260503829
5250.4432 0.81224212195973
5251.4297 0.81259293900101
5252.4162 0.81281590888882
5253.4027 0.81380301700025
5254.3892 0.81431318150073
5255.3757 0.81382591457799
5256.3622 0.81317788323549
5257.3487 0.81316844407227
5258.3352 0.813045299905
5259.3217 0.81131803008849
5260.3082 0.81326309649297
5261.2946 0.81432830517135
5262.2811 0.81259057839497
5263.2676 0.81214172937293
5264.2541 0.81282172823464
5265.2406 0.81060877046814
5266.2271 0.81200035570247
5267.2136 0.81043680568984
5268.2001 0.81012831892499
5269.1866 0.81119976302012
5270.1731 0.81068108278257
5271.1596 0.80869472122618
5272.1461 0.80714660578663
5273.1326 0.80889854740066
5274.1191 0.8066199986722
5275.1056 0.80598842661299
5276.092 0.80665263754832
5277.0785 0.80524004358222
5278.065 0.80560429174312
5279.0515 0.80456966578833
5280.038 0.8020282279729
5281.0245 0.80609794424794
5282.011 0.8002617936336
5282.9975 0.80207752569032
5283.984 0.80095225283761
5284.9705 0.80002864625418
5285.957 0.7979334854589
5286.9435 0.80056357298904
5287.93 0.79602248873214
5288.9165 0.80003597027363
5289.903 0.80196056452645
5290.8894 0.79990490899159
5291.8759 0.79897939313085
5292.8624 0.79808871038261
5293.8489 0.79670663313479
5294.8354 0.79838003334732
5295.8219 0.79902054934185
5296.8084 0.79904086048084
5297.7949 0.79727238072198
5298.7814 0.79604885057614
5299.7679 0.79930301359036
5300.7544 0.79786795773907
5301.7409 0.79811555470196
5302.7274 0.79566278643905
5303.7139 0.79586243925924
5304.7004 0.79750475126545
5305.6868 0.79461301427414
5306.6733 0.79903573386942
5307.6598 0.79693809492696
5308.6463 0.79616392533602
5309.6328 0.79587013357912
5310.6193 0.79798449546086
5311.6058 0.79983278586495
5312.5923 0.79931097450744
5313.5788 0.79677838269427
5314.5653 0.79914801188601
5315.5518 0.79881605043965
5316.5383 0.79959730918389
5317.5248 0.79945225197423
5318.5113 0.80044847448702
5319.4977 0.79851199929102
5320.4842 0.79839745342751
5321.4707 0.80200002427303
5322.4572 0.8014530173061
5323.4437 0.80084428437064
5324.4302 0.80305040781262
5325.4167 0.80340543425222
5326.4032 0.80602988531382
5327.3897 0.80515980888754
5328.3762 0.80464892912573
5329.3627 0.80215209438749
5330.3492 0.80471580534908
5331.3357 0.80627465451283
5332.3222 0.80530666481975
5333.3087 0.80506872902605
5334.2951 0.80356672985514
5335.2816 0.80512917501363
5336.2681 0.80829022489987
5337.2546 0.80914374960676
5338.2411 0.80702202994437
5339.2276 0.80594111259173
5340.2141 0.80767961449181
5341.2006 0.81030107558829
5342.1871 0.80705838402382
5343.1736 0.80999643740338
5344.1601 0.80986224724417
5345.1466 0.80964228291984
5346.1331 0.80719074908406
5347.1196 0.80857643535986
5348.1061 0.81038859951387
5349.0925 0.80938772560523
5350.079 0.81154278781878
5351.0655 0.80740812263376
5352.052 0.81010685765972
5353.0385 0.8096328641539
5354.025 0.80832740410556
5355.0115 0.80956928929626
5355.998 0.8067824602177
5356.9845 0.80803894912239
5357.971 0.81108878698616
5358.9575 0.80333396164078
5359.944 0.80857454767742
5360.9305 0.8080359048084
5361.917 0.80499913069334
5362.9035 0.80609254674471
5363.8899 0.80714721422025
5364.8764 0.80641936447324
5365.8629 0.80691802588574
5366.8494 0.80804590775122
5367.8359 0.80980821302225
5368.8224 0.80526974441689
5369.8089 0.80511093951676
5370.7954 0.80715035624198
5371.7819 0.80668127840503
5372.7684 0.80557221314151
5373.7549 0.80396633381189
5374.7414 0.80623590541596
5375.7279 0.8050039531714
5376.7144 0.80390332520907
5377.7009 0.8024248485667
5378.6873 0.80165162095838
5379.6738 0.80604974364052
5380.6603 0.80329537422209
5381.6468 0.80224683109671
5382.6333 0.80387454632177
5383.6198 0.80333541105918
5384.6063 0.80515271878191
5385.5928 0.80494780974391
5386.5793 0.80558654817068
5387.5658 0.80226573685943
5388.5523 0.80009820110281
5389.5388 0.80037918953771
5390.5253 0.80245543433185
5391.5118 0.80135903697094
5392.4982 0.80142103712538
5393.4847 0.80388994421385
5394.4712 0.80134947575197
5395.4577 0.80331883374317
5396.4442 0.80027329514446
5397.4307 0.79890092462449
5398.4172 0.79919490288213
5399.4037 0.79933657169901
5400.3902 0.79712389485249
5401.3767 0.79670601487129
5402.3632 0.79669229808731
5403.3497 0.79685512140764
5404.3362 0.79512589259441
5405.3227 0.79369031107654
5406.3092 0.79721687900246
5407.2956 0.79498896042162
5408.2821 0.79322475581584
5409.2686 0.79294287173041
5410.2551 0.79204613188459
5411.2416 0.79269353635723
5412.2281 0.79092370104571
5413.2146 0.79160074268131
5414.2011 0.78992357481007
5415.1876 0.78848921600309
5416.1741 0.78439045217411
5417.1606 0.78776107183299
5418.1471 0.78747784876157
5419.1336 0.78287917740505
5420.1201 0.78337240072467
5421.1066 0.78176399108942
5422.093 0.78301915368833
5423.0795 0.78183076632019
5424.066 0.77984822686672
5425.0525 0.77902513030604
5426.039 0.77692228197052
5427.0255 0.77721119258767
5428.012 0.77970616688178
5428.9985 0.77362079461422
5429.985 0.77418732074405
5430.9715 0.77365403037752
5431.958 0.77389341321039
5432.9445 0.76948956813489
5433.931 0.76977626121871
5434.9175 0.76759717289582
5435.904 0.76462003967999
5436.8904 0.76392850477734
5437.8769 0.76200870135059
5438.8634 0.76175167180251
5439.8499 0.75520986208091
5440.8364 0.75222950030842
5441.8229 0.74589969245167
5442.8094 0.74213583038077
5443.7959 0.7395801563994
5444.7824 0.73088381334389
5445.7689 0.72123915097109
5446.7554 0.71065441453906
5447.7419 0.70573775086313
5448.7284 0.69101203886419
5449.7149 0.68589636023261
5450.7014 0.66551087269487
5451.6878 0.65617993324887
5452.6743 0.63651401791777
5453.6608 0.62477818371582
5454.6473 0.59993557426289
5455.6338 0.58943538703943
5456.6203 0.57086735075771
5457.6068 0.54750053537629
5458.5933 0.53337015186686
5459.5798 0.50509580892741
5460.5663 0.48974401934609
5461.5528 0.45884295971454
5462.5393 0.44250315447495
5463.5258 0.41182685910363
5464.5123 0.39742511580013
5465.4987 0.36663817002559
5466.4852 0.35229557180649
5467.4717 0.32314123057587
5468.4582 0.30938452520368
5469.4447 0.28851242730654
5470.4312 0.2702032917626
5471.4177 0.25926028388484
5472.4042 0.23458610081257
5473.3907 0.22409233902173
5474.3772 0.20329687557816
5475.3637 0.19226656204741
5476.3502 0.17440024925462
5477.3367 0.16612668126506
5478.3232 0.14951544316138
5479.3097 0.14241912323969
5480.2961 0.12885977898294
5481.2826 0.12225552077488
5482.2691 0.11072398704977
5483.2556 0.10508381205176
5484.2421 0.096017635956524
5485.2286 0.0898661252052
5486.2151 0.085434903367418
5487.2016 0.077004306124861
5488.1881 0.07381745913515
5489.1746 0.066255186525703
5490.1611 0.063371988932174
5491.1476 0.05738490962817
5492.1341 0.054304185240881
5493.1206 0.050072802812929
5494.1071 0.047411480095912
5495.0935 0.043089858189286
5496.08 0.041021499415305
5497.0665 0.037378579301651
5498.053 0.035807409498332
5499.0395 0.032622653373839
5500.026 0.031404982253626
5501.0125 0.028956628302185
5501.999 0.02633811090768
5502.9855 0.025172117008786
5503.972 0.024152066551025
5504.9585 0.021693928539723
5505.945 0.021161434057767
5506.9315 0.019259370266793
5507.918 0.018913434598242
5508.9045 0.017277850763842
5509.8909 0.016255312611622
5510.8774 0.015401446078992
5511.8639 0.014784093192831
5512.8504 0.013637733887269
5513.8369 0.013075374964901
5514.8234 0.012248750505095
5515.8099 0.011834066831649
5516.7964 0.010993942297285
5517.7829 0.010520353780047
5518.7694 0.0097629229375804
5519.7559 0.0094862020391381
5520.7424 0.008890459984681
5521.7289 0.0084939345168556
5522.7154 0.0080322487462999
5523.7019 0.0076966943828467
5524.6883 0.007359258367283
5525.6748 0.0069421741260408
5526.6613 0.0065112027356372
5527.6478 0.0063645709631186
5528.6343 0.0060082576374568
5529.6208 0.0058932579440176
5530.6073 0.0056299481670114
5531.5938 0.005403833955093
5532.5803 0.0050708409313455
5533.5668 0.0048622455543244
5534.5533 0.0046205038470851
5535.5398 0.0046639496691728
5536.5263 0.0043959875237166
5537.5128 0.0041713720083759
5538.4992 0.0038390508701786
5539.4857 0.0038080266274404
5540.4722 0.0036558014431191
5541.4587 0.0036427203436874
5542.4452 0.0034962884359711
5543.4317 0.0034059949345998
5544.4182 0.003122742900971
5545.4047 0.0031847534590763
5546.3912 0.0030472585491748
5547.3777 0.0029516743124275
5548.3642 0.0028087040549109
5549.3507 0.0026959959144778
5550.3372 0.0026460245502869
5551.3237 0.0025825545875513
5552.3102 0.0023908230848437
5553.2966 0.0023887085907263
5554.2831 0.002258419509777
5555.2696 0.0022865716492218
5556.2561 0.0021111251644184
5557.2426 0.0022132428626414
5558.2291 0.0020583125178393
5559.2156 0.0021219355763581
5560.2021 0.002006534554195
5561.1886 0.0019796088241807
5562.1751 0.0018322008654975
5563.1616 0.0017645244966227
5564.1481 0.0017907863041512
5565.1346 0.0017299037044007
5566.1211 0.0017863271422432
5567.1076 0.00175022643584
5568.094 0.0015293789159726
5569.0805 0.0016836920527307
5570.067 0.001602516852974
5571.0535 0.0014918481386862
5572.04 0.0013371782501614
5573.0265 0.0014722311351088
5574.013 0.0015097734530604
5574.9995 0.0014556276208382
5575.986 0.0014724368737395
5576.9725 0.0012378359020638
5577.959 0.0014189123388981
5578.9455 0.0012325772967319
5579.932 0.0012889154666205
5580.9185 0.0011128882975086
5581.905 0.0012139156749526
5582.8914 0.0011593651374098
5583.8779 0.0010645737666502
5584.8644 0.0011272420661477
5585.8509 0.0011590025754853
5586.8374 0.0011226600296571
5587.8239 0.001058156073261
5588.8104 0.0010667442391749
5589.7969 0.0010311610783052
5590.7834 0.00095942799889367
5591.7699 0.0009616854071193
5592.7564 0.00097540216024738
5593.7429 0.00094848695373681
5594.7294 0.0010038976608248
5595.7159 0.00092681092617663
5596.7024 0.00098110371595063
5597.6888 0.00085528284382045
5598.6753 0.00091450039904872
5599.6618 0.00086675276569369
5600.6483 0.00087209551370965
5601.6348 0.00083228282280115
5602.6213 0.0007908757506408
5603.6078 0.00081113536010074
5604.5943 0.0007518763783174
5605.5808 0.00071091345356929
5606.5673 0.00081100485897652
5607.5538 0.00079403612445208
5608.5403 0.00073332352452299
5609.5268 0.00073533361815128
5610.5133 0.00070590482855092
5611.4997 0.00071367013051657
5612.4862 0.00070085537851276
5613.4727 0.00078646361428116
5614.4592 0.00075217614548342
5615.4457 0.00069776660676407
5616.4322 0.00065528946358905
5617.4187 0.00069648597617463
5618.4052 0.00068345135576379
5619.3917 0.00069486898809952
5620.3782 0.00067879760908981
5621.3647 0.00064273934557038
5622.3512 0.00067411441657103
5623.3377 0.00066746627706761
5624.3242 0.00059768525173973
5625.3107 0.00062300568191208
5626.2971 0.00070666290768297
5627.2836 0.00062007842677136
5628.2701 0.00060809032328055
5629.2566 0.00056389559929496
5630.2431 0.00061646875032554
5631.2296 0.0006028670894645
5632.2161 0.00056565753268506
5633.2026 0.00064423485360834
5634.1891 0.00057353729023861
5635.1756 0.00065872484334011
5636.1621 0.00056770240747835
5637.1486 0.00056105160757867
5638.1351 0.00054532010639771
5639.1216 0.00055978092165118
5640.1081 0.0005334259192671
5641.0945 0.00056910754110537
5642.081 0.0005601121658575
5643.0675 0.00046895186446936
5644.054 0.00057105245470138
5645.0405 0.00049143751406791
5646.027 0.00050712799193679
5647.0135 0.0004460390827466
5648 0.00041728468532578


==> J2134-0153_code/bess-v.csv <==
wave,resp
4700,0
4800,0.03
4900,0.163
5000,0.458
5100,0.78
5200,0.967
5300,1
5400,0.973
5500,0.898
5600,0.792
5700,0.684
5800,0.574
5900,0.461
6000,0.359
6100,0.27
6200,0.197
6300,0.135
6400,0.081
6500,0.045
6600,0.025
6700,0.017
6800,0.013
6900,0.009
7000,0

